Instate: Predicting the State of Residence From Last Name

India has twenty-two official languages. Serving such a diverse language base is a challenge for survey statisticians, call center operators, software developers, and other such service providers. To help provide better services to different language communities via better localization, we introduce a new machine learning model that predicts the language(s) that the user can speak from their name. Using nearly 438M records spanning 33 Indian states and 1.13M unique last names from the Indian Electoral Rolls Corpus (?), we build a character-level transformer-based machine-learning model that predicts the state of residence based on the last name. The model has a top-3 accuracy of 85.3% on unseen names. We map the states to languages using the Indian census to infer languages understood by the respondent. We provide open-source software that implements the method discussed in the paper.

==> out/dnn_pred.csv <==
,last_name,total_freq_n,total_freq,gt_state,lstm_pred,rnn_pred,gru_pred,female_prop
0,muphees,1.4219816094652225e-06,122.0,"['up', 'maharashtra', 'guj', 'mp']",1,1,1,0.18487394957983194
1,raanoobaai,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
2,pilibhamtara,3.496676088848908e-08,3.0,['kar'],1,1,1,0.6666666666666666
3,shamsani,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.6666666666666666
4,njjaadaakaa,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.75
5,bradoo,1.864893914052751e-07,16.0,"['delhi', 'har', 'maharashtra']",0,0,0,0.4375
6,dhakkumalla,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.3333333333333333
7,umaraavasimg,1.5501930660563491e-06,133.0,"['maharashtra', 'guj', 'mp']",1,1,1,0.2857142857142857
8,edavheen,6.993352177697815e-08,6.0,['maharashtra'],0,0,0,0.3333333333333333
9,loobhagaa,1.282114565911266e-07,11.0,['jha'],0,0,0,0.5454545454545454
10,hanumanthuni,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
11,sumemdranaath,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
12,kaashakathikara,5.827793481414847e-08,5.0,['kar'],1,1,1,0.6
13,alagubhaai,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
14,raghunadareddy,1.864893914052751e-07,16.0,['andhra'],1,1,1,0.0625
15,chouoodhoori,5.827793481414847e-08,5.0,['odi'],1,1,1,0.8
16,saranammaa,4.429123045875283e-06,380.0,"['maharashtra', 'guj']",1,1,1,0.9605263157894737
17,marubudi,6.410572829556331e-07,55.0,['andhra'],1,1,1,0.6
18,mahaamthannavara,1.748338044424454e-07,15.0,['kar'],1,1,1,0.4
19,barnaas,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.6666666666666666
20,garnjaja,1.282114565911266e-07,11.0,['odi'],1,1,1,0.36363636363636365
21,vilapred,6.993352177697815e-08,6.0,['maharashtra'],1,0,0,0.5
22,bakre,7.809243265095894e-07,67.0,"['goa', 'kar', 'delhi']",1,1,1,0.47761194029850745
23,cheemdabaram,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
24,suyang,2.867274392856104e-06,246.0,['arunachal'],1,1,1,0.491869918699187
25,fachang,2.086350066346515e-06,179.0,['arunachal'],0,0,1,0.5418994413407822
26,vaijaapurakar,6.993352177697815e-08,6.0,"['mp', 'rajasthan']",1,1,1,0.5
27,yalamalge,5.827793481414846e-07,50.0,['kar'],1,1,1,0.5208333333333334
28,yalamalge,5.827793481414846e-07,50.0,['kar'],1,1,1,0.5208333333333334
29,sejwar,6.993352177697815e-08,6.0,['delhi'],1,1,1,0.5
30,pokaara,2.913896740707423e-07,25.0,['kar'],1,1,1,0.44
31,mahamadasaalhe,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.0
32,bailee,3.03045261033572e-07,26.0,"['up', 'mp', 'bihar', 'rajasthan', 'utt']",0,0,0,0.44
33,chinnatayanna,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
34,karimunnissa,1.0490028266546722e-07,9.0,"['andhra', 'puducherry']",1,1,1,1.0
35,naaseerahusen,7.92579913472419e-06,680.0,"['guj', 'maharashtra']",1,1,1,0.06656804733727811
36,rubithaa,9.324469570263755e-08,8.0,"['maharashtra', 'odi', 'bihar']",1,0,1,1.0
37,jethaseebhaad,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
38,kumdaraam,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
39,amaroodiyaa,3.846343697733798e-07,33.0,"['mp', 'bihar']",1,1,1,0.48484848484848486
40,rasthoorg,1.1072807614688208e-06,95.0,"['up', 'utt', 'jha', 'rajasthan']",1,0,1,0.4027777777777778
41,vjoy,1.1655586962829694e-07,10.0,['kerala'],1,0,1,0.2
42,shnaprathaap,3.496676088848908e-08,3.0,['mp'],0,0,1,0.6666666666666666
43,ghadyaavathee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
44,maikavaan,4.6622347851318775e-08,4.0,['up'],0,0,1,0.5
45,chediraam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
46,shnachamd,5.827793481414847e-08,5.0,['mp'],0,0,1,0.2
47,moohammadabee,1.398670435539563e-07,12.0,"['maharashtra', 'guj']",1,1,1,0.6666666666666666
48,hembraham,5.827793481414846e-07,50.0,"['bihar', 'jha']",1,0,1,0.32
49,hembraham,5.827793481414846e-07,50.0,"['bihar', 'jha']",1,0,1,0.32
50,jaakeraa,1.8532383270899207e-06,159.0,"['maharashtra', 'guj', 'bihar', 'up']",0,0,0,0.9681528662420382
51,maatachiaari,6.993352177697815e-08,6.0,['odi'],1,1,1,0.5
52,maleekaabaanu,1.0490028266546722e-07,9.0,"['maharashtra', 'guj']",1,1,1,1.0
53,hootaanee,5.827793481414847e-08,5.0,"['up', 'punjab']",1,1,0,0.6
54,arakkingal,8.158910873980785e-08,7.0,['kerala'],1,1,1,0.42857142857142855
55,jegoo,5.361570002901659e-07,46.0,"['maharashtra', 'bihar']",0,0,1,0.34782608695652173
56,ramanuthala,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
57,masulabhaai,3.123697306038357e-06,268.0,['guj'],1,1,1,0.0
58,ijhhahaarool,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.5
59,khathiph,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.6666666666666666
60,avatharam,8.158910873980785e-08,7.0,['andhra'],1,0,0,0.14285714285714285
61,babbalu,4.6622347851318775e-08,4.0,"['maharashtra', 'jha', 'guj']",0,0,0,0.25
62,athimdrakumaar,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
63,somga,1.9814497836810483e-07,17.0,['andhra'],0,0,1,0.6666666666666666
64,paroonaa,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",0,0,0,0.3333333333333333
65,nowman,5.827793481414847e-08,5.0,"['delhi', 'kerala']",1,0,1,0.0
66,laadadevee,4.54567891550358e-07,39.0,"['guj', 'maharashtra', 'rajasthan']",1,1,1,1.0
67,mallulvlasa,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
68,naamaasudr,5.827793481414847e-08,5.0,['assam'],0,0,1,0.6
69,ahparada,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.5
70,aniraa,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.8
71,othsal,4.6622347851318775e-08,4.0,['jk'],1,1,0,0.0
72,ampati,7.343019786582706e-07,63.0,['andhra'],1,1,1,0.5079365079365079
73,yoogandrasimh,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
74,maimunni,8.158910873980785e-08,7.0,['andhra'],1,0,1,1.0
75,jenababen,8.123944113092296e-06,697.0,"['guj', 'maharashtra']",1,1,1,1.0
76,alappadiyan,3.496676088848908e-08,3.0,['kerala'],1,0,1,0.3333333333333333
77,acchu,8.158910873980785e-08,7.0,['andhra'],1,0,1,0.7142857142857143
78,dithin,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,1.0
79,midadhaa,2.564229131822532e-07,22.0,"['punjab', 'rajasthan', 'up', 'mp', 'utt', 'har']",0,0,1,0.45454545454545453
80,varidulasimg,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
81,akalabaththee,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
82,narannum,8.158910873980785e-08,7.0,"['up', 'guj', 'bihar', 'maharashtra']",0,0,1,1.0
83,asabaal,5.827793481414847e-08,5.0,"['up', 'punjab', 'mp']",1,1,1,0.4
84,odnekar,4.6622347851318775e-08,4.0,['goa'],1,1,1,0.75
85,sivaputhrappaa,5.011902394016768e-07,43.0,['maharashtra'],1,1,1,0.2558139534883721
86,aasathaanaaben,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
87,sabreena,1.51522630516786e-07,13.0,['kerala'],1,0,1,1.0
88,saamaraajaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
89,gundappa,1.2471478050227771e-06,107.0,['andhra'],1,1,1,0.16666666666666666
90,drat,3.7414434150683313e-06,321.0,['delhi'],0,0,1,0.35202492211838005
91,drat,3.7414434150683313e-06,321.0,['delhi'],0,0,1,0.35202492211838005
92,sokuri,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.5
93,pental,1.282114565911266e-07,11.0,"['delhi', 'up', 'utt', 'maharashtra']",0,1,1,0.5
94,malekka,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.8
95,samjhhih,5.827793481414847e-08,5.0,['up'],1,0,0,0.2
96,gadadavara,4.312567176246986e-06,370.0,['kar'],1,1,1,0.4781420765027322
97,haasaaben,6.993352177697815e-08,6.0,['guj'],1,1,1,1.0
98,saanadoosth,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
99,ngala,9.324469570263755e-08,8.0,['andhra'],0,0,0,0.6
100,talpuri,1.864893914052751e-07,16.0,['andhra'],1,1,1,0.375
101,sasmee,4.6622347851318775e-08,4.0,"['up', 'maharashtra']",0,0,0,0.25
102,pakhanaa,9.324469570263755e-08,8.0,['odi'],1,0,0,0.5
103,lachiru,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.42857142857142855
104,saambre,6.993352177697815e-07,60.0,"['kar', 'mp']",1,1,1,0.5178571428571429
105,thivaa,1.6341132921887227e-05,1402.0,"['up', 'jha', 'mp', 'punjab', 'utt', 'maharashtra', 'rajasthan', 'bihar']",0,0,1,0.5488599348534202
106,khamdaraav,3.147008479964017e-07,27.0,['maharashtra'],1,1,1,0.2962962962962963
107,phajeelaabaanoo,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
108,mamjulanaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,0,0.3333333333333333
109,kamalaaseemg,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
110,mufas,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.0
111,samatheen,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.3333333333333333
112,jalagar,8.158910873980785e-08,7.0,"['goa', 'delhi']",1,1,1,0.2857142857142857
113,khuthejaabee,6.876796308069519e-07,59.0,"['maharashtra', 'guj']",1,1,1,1.0
114,vankana,6.527128699184627e-07,56.0,"['andhra', 'kerala']",1,1,1,0.5535714285714286
115,jakhoobaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
116,ahand,4.6622347851318775e-08,4.0,['delhi'],1,1,1,0.3333333333333333
117,sylendran,4.6622347851318775e-08,4.0,['kerala'],1,0,1,0.75
118,raavalakumaar,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
119,lokeswarudu,1.398670435539563e-07,12.0,['andhra'],1,1,1,0.08333333333333333
120,mahammadaislaam,1.282114565911266e-07,11.0,"['maharashtra', 'guj']",1,1,1,0.09090909090909091
121,vaahadee,5.827793481414847e-08,5.0,"['maharashtra', 'jha', 'bihar', 'up']",1,0,1,0.6
122,velluboyina,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
123,velluboyina,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
124,bibhara,1.398670435539563e-07,12.0,['odi'],1,1,1,0.8333333333333334
125,haiyaala,9.09135783100716e-07,78.0,['kar'],1,1,1,0.47368421052631576
126,jeevakooraben,1.748338044424454e-07,15.0,['guj'],1,1,1,1.0
127,darabaree,3.496676088848908e-08,3.0,"['up', 'maharashtra']",0,1,0,0.6666666666666666
128,paareekaa,9.324469570263755e-08,8.0,"['maharashtra', 'guj', 'bihar']",0,0,1,1.0
129,mahebulakhaan,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,0.0
130,pavathaa,4.6622347851318775e-08,4.0,"['maharashtra', 'mp']",0,0,0,0.5
131,nayku,9.441025439892052e-07,81.0,['andhra'],1,0,1,0.8292682926829268
132,laltlanpari,1.9814497836810483e-07,17.0,['mizoram'],1,1,1,1.0
133,sapashti,1.51522630516786e-07,13.0,['odi'],0,0,1,0.9230769230769231
134,erulla,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
135,gadjhhoo,2.447673262194236e-07,21.0,['jha'],1,1,1,0.0
136,sravanasimph,3.496676088848908e-08,3.0,['guj'],1,0,1,0.0
137,chudavvagola,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.5
138,chaacheeji,3.496676088848908e-08,3.0,['odi'],1,1,1,1.0
139,sadabeer,1.1655586962829694e-07,10.0,['maharashtra'],0,0,1,0.6
140,pamkajaraay,2.3311173925659387e-07,20.0,"['guj', 'maharashtra']",1,1,1,0.05
141,pollam,1.282114565911266e-07,11.0,['andhra'],1,0,1,0.5454545454545454
142,viragadalla,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
143,maamdajeejee,9.324469570263755e-08,8.0,['guj'],1,1,1,0.0
144,najeeraaben,8.392022613237378e-07,72.0,"['guj', 'maharashtra']",1,1,1,1.0
145,satkalkar,1.748338044424454e-07,15.0,['goa'],1,1,1,0.4666666666666667
146,khaabikaapachhaa,6.993352177697815e-08,6.0,['assam'],0,1,1,0.6666666666666666
147,mukarji,1.9814497836810483e-07,17.0,"['andhra', 'andaman', 'delhi', 'goa']",0,0,0,0.35294117647058826
148,jhhaluben,9.09135783100716e-07,78.0,"['guj', 'maharashtra']",1,1,1,1.0
149,moohdraphee,3.496676088848908e-08,3.0,['maharashtra'],0,1,0,0.6666666666666666
150,rousanabee,1.398670435539563e-07,12.0,"['maharashtra', 'guj']",1,1,1,1.0
151,yalavali,4.312567176246986e-07,37.0,['andhra'],1,1,1,0.43243243243243246
152,maddaluru,1.9814497836810483e-07,17.0,['andhra'],1,1,1,0.5882352941176471
153,haajaaraabee,1.0490028266546722e-07,9.0,"['maharashtra', 'assam']",1,1,1,0.8888888888888888
154,meerakhaanajee,2.564229131822532e-07,22.0,['guj'],1,1,1,0.0
155,bahaabooddin,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.25
156,thalarej,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",0,0,0,0.75
157,jaamavaal,6.294016959928034e-07,54.0,"['har', 'up', 'punjab', 'mp', 'chandigarh', 'rajasthan', 'jha', 'bihar', 'utt']",1,1,1,0.5370370370370371
158,choothapaal,4.6622347851318775e-08,4.0,['bihar'],0,0,0,0.0
159,touseef,1.631782174796157e-07,14.0,"['delhi', 'andhra']",0,0,1,0.07142857142857142
160,ajabaseemg,7.5761315258393e-07,65.0,"['maharashtra', 'guj']",1,1,1,0.15384615384615385
161,hashapedabhaai,1.9814497836810483e-07,17.0,['guj'],1,1,1,0.0
162,humam,1.1655586962829694e-07,10.0,"['kerala', 'delhi']",0,0,0,0.5
163,chhathaaraam,5.361570002901659e-07,46.0,"['maharashtra', 'guj']",1,0,1,0.17391304347826086
164,mehatharaanee,6.643684568812924e-07,57.0,"['bihar', 'jha', 'mp']",1,1,1,0.9824561403508771
165,yoogaakyaa,3.496676088848908e-08,3.0,['odi'],1,0,0,1.0
166,parasumaala,2.3311173925659387e-07,20.0,['kar'],1,1,1,0.45
167,suny,4.778790654760174e-07,41.0,"['delhi', 'kerala', 'tel', 'assam', 'manipur', 'maharashtra', 'andaman']",0,1,1,0.5609756097560976
168,suny,4.778790654760174e-07,41.0,"['delhi', 'kerala', 'tel', 'assam', 'manipur', 'maharashtra', 'andaman']",0,1,1,0.5609756097560976
169,aanalabhaai,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
170,khaatheevaal,4.6622347851318775e-08,4.0,['punjab'],1,0,0,0.5
171,jakheen,3.496676088848908e-08,3.0,"['up', 'maharashtra']",0,0,1,0.75
172,padmanabhapu,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
173,ingirti,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.5555555555555556
174,veenakumari,1.864893914052751e-07,16.0,['andhra'],1,1,0,1.0
175,koottumoochikkal,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.3333333333333333
176,mhaatharabaa,1.1888698702086286e-06,102.0,['maharashtra'],1,0,1,0.1568627450980392
177,vhaares,5.827793481414847e-08,5.0,['maharashtra'],0,0,1,0.0
178,pulivarhti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
179,ahethesaam,3.9628995673620965e-07,34.0,"['maharashtra', 'guj']",1,1,1,0.23529411764705882
180,jammaiah,9.790693048776942e-07,84.0,['andhra'],1,0,1,0.047619047619047616
181,jeeooth,5.245014133273362e-07,45.0,"['maharashtra', 'up', 'bihar']",0,0,1,0.28888888888888886
182,khutee,4.6622347851318775e-08,4.0,"['up', 'maharashtra', 'odi']",1,0,1,0.3333333333333333
183,ramadurai,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.2
184,gurungs,3.496676088848908e-08,3.0,['sikkim'],1,1,1,1.0
185,moogaaraabaaee,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,1.0
186,dhaannjaara,2.6807850014508294e-07,23.0,['odi'],1,1,1,0.5652173913043478
187,yoojes,6.993352177697815e-08,6.0,['maharashtra'],1,0,1,0.6666666666666666
188,sajaneeben,2.3311173925659383e-06,200.0,['guj'],1,1,1,1.0
189,gubaara,1.9814497836810483e-07,17.0,['odi'],1,1,1,0.6470588235294118
190,veeradimme,6.993352177697815e-08,6.0,['andhra'],1,0,1,0.5
191,kanajjaa,5.827793481414847e-08,5.0,['rajasthan'],0,0,0,0.4
192,hoolleeben,4.429123045875283e-07,38.0,['guj'],1,1,1,1.0
193,avamtheekumaar,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
194,mulakaala,1.631782174796157e-07,14.0,['andhra'],1,1,1,0.2857142857142857
195,laakshiraam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
196,baavanees,1.0490028266546722e-07,9.0,['maharashtra'],1,0,1,0.2222222222222222
197,jafar,2.157449146819776e-05,1851.0,"['kerala', 'jk', 'andhra', 'delhi', 'puducherry', 'goa', 'dadra', 'manipur', 'meghalaya', 'andaman']",1,0,1,0.23201730665224446
198,gonani,5.827793481414847e-08,5.0,['andhra'],0,0,1,0.4
199,ikabul,3.496676088848908e-08,3.0,"['bihar', 'maharashtra']",1,0,1,0.0
200,baasphi,3.496676088848908e-08,3.0,['odi'],1,0,1,0.0
201,jaladarapu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
202,baliyaarasi,1.51522630516786e-06,130.0,['odi'],0,1,1,0.26153846153846155
203,munaababhaai,6.993352177697815e-08,6.0,"['guj', 'maharashtra']",1,1,1,0.0
204,meraam,5.31494765505034e-06,456.0,"['maharashtra', 'guj']",0,0,0,0.2324561403508772
205,aphasanaabee,1.0023804788033536e-06,86.0,['maharashtra'],1,1,1,1.0
206,umas,2.6807850014508294e-07,23.0,"['maharashtra', 'guj']",0,0,0,0.625
207,siyaajakhaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
208,maganlal,1.0839695875431614e-06,93.0,"['daman', 'goa', 'kerala']",1,1,1,0.3263157894736842
209,jamdaleeben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
210,dhaanum,5.827793481414847e-08,5.0,"['bihar', 'maharashtra', 'up']",1,1,1,0.0
211,sriveni,1.9814497836810483e-07,17.0,['andhra'],0,0,1,1.0
212,khabadur,3.496676088848908e-08,3.0,['maharashtra'],0,1,0,0.3333333333333333
213,chelamsetty,1.9814497836810483e-07,17.0,['andhra'],1,1,1,0.5294117647058824
214,sanjeevraydu,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.0
215,mahaleeben,6.06090522067144e-07,52.0,['guj'],1,1,1,1.0
216,naayakeeben,6.084216394597099e-06,522.0,['guj'],1,1,1,1.0
217,raeesujjam,3.496676088848908e-08,3.0,['up'],0,0,0,0.0
218,moorendra,3.496676088848908e-08,3.0,['odi'],1,0,1,0.6666666666666666
219,dunggadunggam,3.147008479964017e-07,27.0,['odi'],1,0,1,0.6296296296296297
220,bheemasamgajee,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
221,kheruddeen,9.207913700635457e-07,79.0,"['maharashtra', 'guj', 'mp', 'bihar']",0,0,1,0.3037974683544304
222,agaathaala,6.527128699184627e-07,56.0,['odi'],1,1,1,0.4107142857142857
223,shekkeela,3.496676088848908e-08,3.0,['kerala'],1,0,1,1.0
224,kusunuru,3.846343697733798e-07,33.0,['andhra'],1,1,1,0.3939393939393939
225,kumvarasih,5.827793481414847e-08,5.0,['guj'],1,0,1,0.0
226,sathൟaraatha,3.496676088848908e-08,3.0,['odi'],1,1,1,0.3333333333333333
227,jeeraavalaa,1.1655586962829694e-07,10.0,['rajasthan'],1,1,1,0.6
228,mahaalakshim,2.0980056533093445e-07,18.0,['maharashtra'],0,1,1,1.0
229,najimakhaan,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,0.36363636363636365
230,jorigula,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
231,raasegaabhaai,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
232,dilthu,3.496676088848908e-08,3.0,['manipur'],0,0,0,0.5
233,chenjy,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.5
234,teekamaraam,3.496676088848908e-08,3.0,['maharashtra'],1,1,0,0.0
235,maamadabhaaee,2.727407349302148e-06,234.0,['guj'],1,1,1,0.0
236,haap,4.6622347851318775e-08,4.0,"['maharashtra', 'up']",0,0,0,0.25
237,animishetty,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
238,sumkesula,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.5
239,maniy,1.0490028266546722e-07,9.0,"['rajasthan', 'jha', 'mp', 'up']",0,0,0,0.3333333333333333
240,dameshwari,6.993352177697815e-08,6.0,['manipur'],1,0,1,1.0
241,chandranaraayana,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.2857142857142857
242,chundiran,3.496676088848908e-08,3.0,"['kerala', 'goa']",1,1,1,0.3333333333333333
243,saddeladinne,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
244,muthaamaara,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.75
245,mootheebeebee,5.827793481414847e-08,5.0,"['guj', 'maharashtra']",1,1,1,1.0
246,mahmod,1.282114565911266e-07,11.0,['andhra'],0,0,0,0.3076923076923077
247,mithendrasimh,3.380120219220611e-07,29.0,['guj'],1,1,1,0.0
248,rasavaal,8.158910873980785e-08,7.0,"['up', 'mp', 'rajasthan', 'har', 'utt']",0,1,1,0.42857142857142855
249,chovturu,9.441025439892052e-07,81.0,['andhra'],1,1,1,0.5679012345679012
250,lasek,4.6622347851318775e-08,4.0,['delhi'],0,0,0,0.0
251,raammaanee,8.158910873980785e-08,7.0,['maharashtra'],0,0,0,0.5714285714285714
252,aasike,3.496676088848908e-08,3.0,['up'],1,0,0,0.6666666666666666
253,saamaadi,5.827793481414847e-08,5.0,['odi'],1,1,1,0.4
254,kanguli,3.496676088848908e-08,3.0,['goa'],1,1,1,0.3333333333333333
255,suresasim,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.5555555555555556
256,murageppaa,1.783304805312943e-06,153.0,['maharashtra'],1,1,1,0.33986928104575165
257,mujithaba,5.827793481414847e-08,5.0,['kerala'],0,0,0,0.0
258,vaamchoo,4.54567891550358e-07,39.0,"['up', 'har', 'rajasthan', 'chandigarh', 'maharashtra', 'utt']",0,0,1,0.38461538461538464
259,uththure,1.0723140005803318e-06,92.0,['kar'],1,1,1,0.4175824175824176
260,chennakrishnaiah,1.51522630516786e-07,13.0,['andhra'],1,0,1,0.0
261,kudaanavaale,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.75
262,nadaswarla,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
263,chaaloochamd,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
264,soodula,2.797340871079126e-07,24.0,['andhra'],1,1,1,0.4583333333333333
265,niseegamdhaa,6.480506351333309e-06,556.0,"['maharashtra', 'guj']",1,1,1,0.9892086330935251
266,haththarakki,6.993352177697815e-08,6.0,['kar'],1,1,1,0.3333333333333333
267,pazheri,5.245014133273362e-07,45.0,['kerala'],0,0,1,0.41304347826086957
268,daggeti,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
269,aithi,1.4686039573165412e-06,126.0,['andhra'],0,0,1,0.44
270,nriseemh,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,0.2857142857142857
271,iamtipi,5.827793481414847e-08,5.0,['assam'],0,0,1,1.0
272,yakhaaraam,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
273,upadrashta,7.109908047326112e-07,61.0,['andhra'],1,1,1,0.4918032786885246
274,masanatti,3.496676088848908e-08,3.0,['goa'],1,1,1,0.3333333333333333
275,jillakarra,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.4444444444444444
276,gooouramg,2.447673262194236e-07,21.0,['maharashtra'],1,1,1,0.7142857142857143
277,nurajappanavara,9.324469570263755e-08,8.0,['kar'],1,1,1,0.625
278,baanaare,1.0490028266546722e-07,9.0,"['up', 'rajasthan', 'mp', 'bihar']",1,1,1,1.0
279,devrara,3.496676088848908e-08,3.0,['delhi'],0,0,1,0.0
280,banhu,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.16666666666666666
281,mujammeen,2.6807850014508294e-07,23.0,"['maharashtra', 'bihar', 'up']",0,1,1,0.30434782608695654
282,garibaa,2.4709844361198946e-06,212.0,"['maharashtra', 'rajasthan', 'up']",0,0,0,0.3915094339622642
283,daamera,1.864893914052751e-07,16.0,['andhra'],0,0,1,0.5625
284,asyaam,3.496676088848908e-08,3.0,"['maharashtra', 'rajasthan']",0,0,0,0.3333333333333333
285,telaa,1.14224752235731e-06,98.0,"['jha', 'mp', 'maharashtra', 'odi', 'up', 'bihar', 'assam', 'punjab']",0,0,0,0.5
286,goopaalakum,5.827793481414847e-08,5.0,['guj'],1,0,1,0.0
287,nilajakaara,1.51522630516786e-07,13.0,['kar'],1,1,1,0.36363636363636365
288,janaaj,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",1,0,1,0.5
289,naragaave,1.0385127983881256e-05,891.0,['mp'],1,1,1,0.4518879415347138
290,vasaneth,8.158910873980785e-08,7.0,"['bihar', 'up', 'punjab', 'utt']",1,1,1,0.2857142857142857
291,kampreddy,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.5
292,kampreddy,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.5
293,eduti,2.913896740707423e-07,25.0,['andhra'],1,1,1,0.52
294,naahith,1.748338044424454e-07,15.0,"['maharashtra', 'bihar', 'up', 'guj', 'jha']",0,0,1,0.5333333333333333
295,serayaar,4.312567176246986e-07,37.0,"['maharashtra', 'up', 'utt', 'chandigarh', 'mp']",1,1,1,0.3783783783783784
296,gundugoni,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
297,karnra,3.729787828105502e-07,32.0,['odi'],0,0,1,0.75
298,pannaajiche,6.993352177697815e-08,6.0,['kar'],1,1,1,0.6666666666666666
299,paaroochhiyaa,1.51522630516786e-07,13.0,['mp'],0,1,1,0.6923076923076923
300,vaide,6.06090522067144e-07,52.0,"['andhra', 'guj', 'delhi', 'punjab']",0,0,0,0.38461538461538464
301,devanamdaa,4.54567891550358e-07,39.0,['maharashtra'],1,1,1,0.8974358974358975
302,poorlathaa,3.496676088848908e-08,3.0,['odi'],1,0,1,1.0
303,damasingu,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.0
304,arikkat,9.324469570263755e-08,8.0,['kerala'],1,0,1,0.2222222222222222
305,hareevallabhabhaai,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
306,niyaarj,9.324469570263755e-08,8.0,"['up', 'jha', 'rajasthan']",1,0,1,0.375
307,lugman,3.613231958477205e-07,31.0,['delhi'],0,0,1,0.03225806451612903
308,chamgediyaa,5.827793481414847e-08,5.0,['mp'],1,1,1,0.8
309,nchumbemo,5.478125872529955e-07,47.0,['nagaland'],1,1,1,0.2765957446808511
310,veyaar,6.993352177697815e-08,6.0,['bihar'],0,0,1,0.0
311,jamyathibhaa,6.993352177697815e-08,6.0,['guj'],1,0,1,0.0
312,padhya,6.993352177697815e-08,6.0,"['manipur', 'dadra', 'delhi', 'daman']",1,1,1,0.125
313,reddicherla,1.8415827401270915e-06,158.0,['andhra'],1,1,1,0.47468354430379744
314,pamurayala,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.2857142857142857
315,maanakeedevee,2.447673262194236e-07,21.0,"['maharashtra', 'guj']",1,1,1,1.0
316,aaamthuben,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
317,tezkumar,6.410572829556331e-07,55.0,['manipur'],1,0,1,0.0
318,sallustre,5.827793481414847e-08,5.0,['puducherry'],1,0,0,0.4
319,phaaseem,9.324469570263755e-08,8.0,"['maharashtra', 'bihar', 'jha']",1,1,0,0.125
320,memdagudde,3.496676088848908e-08,3.0,['kar'],1,1,1,0.3333333333333333
321,chhaboojee,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
322,hapeejaa,1.51522630516786e-07,13.0,"['maharashtra', 'jha', 'bihar']",1,1,0,1.0
323,allaabadi,9.324469570263755e-08,8.0,['kar'],1,1,1,0.5555555555555556
324,vazragiri,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.8888888888888888
325,harpadabaa,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
326,vajeerakhaan,1.6784045226474756e-06,144.0,"['maharashtra', 'guj']",1,1,1,0.24305555555555555
327,ahemuddeen,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.3333333333333333
328,chouraasir,2.2145615229376415e-07,19.0,"['jha', 'up', 'mp']",1,1,1,0.4444444444444444
329,yaasaath,5.827793481414847e-08,5.0,['maharashtra'],0,1,0,0.4
330,praakamasimh,8.158910873980785e-08,7.0,['guj'],1,1,1,0.0
331,tharetla,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
332,shajith,9.207913700635457e-07,79.0,"['kerala', 'andhra', 'dadra', 'puducherry']",1,1,1,0.12658227848101267
333,loomdhoo,1.666748935684646e-06,143.0,['maharashtra'],1,0,1,0.2937062937062937
334,haradeepaseemg,3.9628995673620965e-07,34.0,"['maharashtra', 'guj']",1,1,1,0.11764705882352941
335,hnaihly,1.282114565911266e-07,11.0,['mizoram'],1,0,1,0.09090909090909091
336,bindroo,6.06090522067144e-07,52.0,['delhi'],0,0,0,0.49056603773584906
337,pemgabar,3.147008479964017e-07,27.0,['maharashtra'],1,0,1,0.5555555555555556
338,kheemadev,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.42857142857142855
339,taalaniyaa,3.496676088848908e-08,3.0,['rajasthan'],1,1,1,0.3333333333333333
340,chandravamsee,0.0002704678954724,23205.0,"['mp', 'bihar', 'jha', 'up', 'utt', 'rajasthan', 'har', 'guj']",1,1,1,0.2389986480003489
341,pininty,8.158910873980785e-08,7.0,['andhra'],1,0,1,0.5714285714285714
342,mapchi,1.282114565911266e-07,11.0,['arunachal'],1,1,1,1.0
343,naykodi,3.147008479964017e-07,27.0,"['kar', 'goa']",1,1,1,0.2962962962962963
344,punyamurthy,2.2145615229376415e-07,19.0,['andhra'],1,1,1,0.47368421052631576
345,baksheesakoor,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
346,mudamma,1.748338044424454e-07,15.0,['andhra'],1,0,1,1.0
347,samaraareddy,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.0
348,pavurevula,1.9814497836810483e-07,17.0,['andhra'],1,1,1,0.35294117647058826
349,rathanasaab,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,0.4
350,bamdhoopaadhyaay,2.797340871079126e-07,24.0,"['jha', 'mp', 'up', 'bihar', 'har', 'maharashtra']",1,0,1,0.4166666666666667
351,vengaldasu,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.4
352,rajnjaakakhaam,3.9628995673620965e-07,34.0,['maharashtra'],1,1,1,0.5294117647058824
353,pedamarla,3.03045261033572e-07,26.0,['andhra'],1,1,1,0.5384615384615384
354,raammaannaa,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.2
355,krishnakaanthabhaai,2.797340871079126e-07,24.0,['guj'],1,1,1,0.0
356,isaanul,5.827793481414847e-08,5.0,"['maharashtra', 'bihar', 'mp']",1,1,1,0.0
357,sakril,6.993352177697815e-08,6.0,"['maharashtra', 'bihar']",0,0,0,0.6666666666666666
358,chettu,5.431503524678637e-06,466.0,['andhra'],1,0,0,0.48068669527896996
359,vagaruru,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.5
360,passih,3.123697306038357e-06,268.0,['mp'],0,0,0,0.2339622641509434
361,taikhuma,8.158910873980785e-08,7.0,['mizoram'],1,1,1,0.42857142857142855
362,yaramdekara,3.496676088848908e-08,3.0,['kar'],1,1,1,0.3333333333333333
363,aamjaneyuloo,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.3333333333333333
364,kunasani,2.7856852841162966e-06,239.0,['andhra'],1,1,1,0.42677824267782427
365,nandicoat,4.6622347851318775e-08,4.0,['andhra'],0,0,1,0.75
366,madan,0.0006101466663302,52348.0,"['maharashtra', 'delhi', 'har', 'punjab', 'up', 'guj', 'bihar', 'andhra', 'chandigarh', 'mp', 'manipur', 'rajasthan', 'kerala', 'jha', 'dadra', 'daman', 'utt', 'assam', 'goa', 'puducherry', 'arunachal', 'meghalaya', 'andaman']",0,0,0,0.5641868644391773
367,ghaachhee,1.1655586962829694e-07,10.0,['assam'],1,1,1,0.2
368,rupaben,4.54567891550358e-07,39.0,"['guj', 'dadra', 'maharashtra']",1,1,1,1.0
369,maalakaanee,9.324469570263755e-08,8.0,"['maharashtra', 'odi', 'mp', 'utt']",1,1,1,0.5
370,dalabeer,1.4919151312422006e-06,128.0,"['maharashtra', 'har', 'punjab', 'guj', 'jha', 'mp', 'up']",1,0,1,0.47244094488188976
371,seethaabaaeeraam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
372,chaamdamiy,3.496676088848908e-08,3.0,"['maharashtra', 'mp', 'up']",0,0,1,0.0
373,nambocthirippad,2.3311173925659387e-07,20.0,['kerala'],1,1,1,0.45
374,preet,5.221702959347702e-06,448.0,"['delhi', 'daman']",1,0,1,0.39555555555555555
375,gebubhaaee,9.324469570263755e-08,8.0,['guj'],1,1,1,0.0
376,raadhaakisin,3.496676088848908e-08,3.0,['maharashtra'],1,1,0,0.0
377,guntamani,8.158910873980784e-07,70.0,['andhra'],0,1,1,0.5142857142857142
378,varjanaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
379,ravinipalli,1.282114565911266e-07,11.0,['andhra'],1,1,1,0.2727272727272727
380,baapusaahev,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
381,mahammadaimaraan,8.508578482865675e-07,73.0,"['guj', 'maharashtra']",1,1,1,0.0
382,narasarayyaa,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.4
383,medinti,7.809243265095894e-07,67.0,['andhra'],1,1,1,0.4925373134328358
384,ghavalaben,2.3311173925659387e-07,20.0,"['guj', 'maharashtra']",1,1,1,1.0
385,kurmmarao,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.0
386,hasimdaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,0,1.0
387,sandhe,1.282114565911266e-07,11.0,['andhra'],0,0,0,0.36363636363636365
388,konche,2.2145615229376415e-07,19.0,"['andhra', 'arunachal']",1,1,1,0.5789473684210527
389,khutuaaa,1.1655586962829694e-07,10.0,['odi'],1,1,1,0.7
390,dandumahanti,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
391,susenakumaar,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
392,bhakathaprasaad,3.496676088848908e-08,3.0,['guj'],1,0,1,0.0
393,challamcherla,3.613231958477205e-07,31.0,['andhra'],1,1,1,0.6451612903225806
394,maddimoni,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
395,nallamula,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.8
396,sumbaraabaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
397,gurikani,1.480259544279371e-06,127.0,['andhra'],1,1,1,0.5238095238095238
398,vaagmee,1.631782174796157e-07,14.0,"['guj', 'bihar']",0,0,0,1.0
399,kolngari,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.5714285714285714
400,amarameeyaa,9.324469570263755e-08,8.0,"['maharashtra', 'guj']",1,1,1,0.25
401,visard,2.2145615229376415e-07,19.0,"['up', 'mp']",1,1,1,0.4444444444444444
402,kurimitla,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
403,pimjaraabaaee,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,1.0
404,phukadu,6.993352177697815e-08,6.0,['maharashtra'],0,0,1,0.16666666666666666
405,nasaroomeemyaa,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
406,mosha,1.095625174505991e-06,94.0,"['andhra', 'nagaland', 'delhi', 'meghalaya']",1,1,1,0.24468085106382978
407,girjaanamd,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
408,bedaprakaas,4.895346524388471e-07,42.0,"['maharashtra', 'up', 'guj', 'mp', 'jha']",0,1,1,0.2619047619047619
409,soobhidraa,6.993352177697815e-08,6.0,['maharashtra'],0,0,1,1.0
410,padyaamjalee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
411,pushpavathamma,5.944349351043143e-07,51.0,['andhra'],1,1,1,1.0
412,valad,2.3311173925659387e-07,20.0,"['maharashtra', 'mp', 'up', 'har']",0,0,0,0.45
413,bhusare,3.496676088848908e-08,3.0,['mp'],1,1,1,0.42857142857142855
414,aleemapaasaa,3.147008479964017e-07,27.0,['maharashtra'],1,1,1,0.2222222222222222
415,kamajaabaah,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,1.0
416,saamathabhaai,4.24729588925514e-05,3644.0,['guj'],1,1,1,0.0
417,sadaayiv,5.827793481414847e-08,5.0,['maharashtra'],0,0,1,0.0
418,paasala,4.895346524388471e-07,42.0,['andhra'],1,1,1,0.42857142857142855
419,tharunageeree,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
420,raamadayaathr,3.613231958477205e-07,31.0,['up'],1,0,1,0.23333333333333334
421,kishta,1.1888698702086286e-06,102.0,['andhra'],0,0,0,0.49019607843137253
422,subnavis,5.827793481414847e-08,5.0,['andhra'],0,0,0,0.4
423,moohammadaujhheph,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
424,bidhum,3.496676088848908e-07,30.0,['delhi'],0,0,1,0.5
425,mookarim,2.2145615229376415e-07,19.0,"['bihar', 'maharashtra', 'guj', 'jha', 'up']",1,0,1,0.10526315789473684
426,tekanakar,5.140113850607895e-06,441.0,['mp'],1,1,1,0.47139588100686497
427,vadinapalli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
428,sechaamd,2.9372079146330823e-06,252.0,['maharashtra'],1,1,1,0.34523809523809523
429,sithiyaa,4.54567891550358e-07,39.0,"['maharashtra', 'jha', 'bihar']",1,0,1,0.9487179487179487
430,gosarapalli,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.3
431,saabathabhaaee,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
432,sejeer,1.0490028266546722e-07,9.0,['kerala'],1,0,1,0.2
433,bodhuru,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
434,raanaamal,1.0490028266546722e-07,9.0,"['maharashtra', 'guj']",1,0,0,0.2222222222222222
435,kindarale,4.312567176246986e-07,37.0,['mp'],1,0,1,0.5151515151515151
436,prgallapati,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
437,chichiki,3.496676088848908e-08,3.0,['odi'],0,0,1,0.6666666666666666
438,malaabhaai,9.662481592185817e-06,829.0,['guj'],1,1,1,0.0
439,rathvakar,1.631782174796157e-07,14.0,['maharashtra'],0,0,1,0.35714285714285715
440,maldakallu,1.282114565911266e-07,11.0,['andhra'],1,1,1,0.0
441,nagaboyina,1.89986067494124e-06,163.0,['andhra'],1,1,1,0.5308641975308642
442,joulaal,3.496676088848908e-08,3.0,"['mp', 'maharashtra']",0,0,1,0.3333333333333333
443,danadamavani,4.6622347851318775e-08,4.0,['kar'],0,1,1,0.25
444,dhudhoo,3.496676088848908e-08,3.0,"['maharashtra', 'jha', 'guj']",1,1,1,0.0
445,malyan,4.778790654760174e-07,41.0,['delhi'],1,0,1,0.3181818181818182
446,apasanaaben,8.158910873980785e-08,7.0,['guj'],1,1,1,1.0
447,maalubhaa,4.429123045875283e-07,38.0,"['guj', 'odi']",1,1,1,0.0
448,boogoo,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",0,0,1,0.5
449,devemdarasimh,3.613231958477205e-07,31.0,['maharashtra'],1,0,1,0.3548387096774194
450,goopash,3.496676088848908e-08,3.0,['jha'],0,0,0,0.6666666666666666
451,kouyaa,3.496676088848908e-08,3.0,"['jha', 'maharashtra']",1,0,0,0.0
452,gulfm,2.564229131822532e-07,22.0,['delhi'],0,0,1,0.0
453,bisuvaa,3.496676088848908e-08,3.0,"['maharashtra', 'jha', 'bihar']",1,0,1,0.0
454,peenku,1.398670435539563e-07,12.0,"['guj', 'maharashtra']",0,0,1,0.3333333333333333
455,thrakasheekumaar,1.0490028266546722e-07,9.0,['guj'],1,1,1,0.0
456,lubhaaeeyaa,3.496676088848908e-08,3.0,['punjab'],0,0,1,0.0
457,kasirajan,4.6622347851318775e-08,4.0,"['andaman', 'andhra']",1,0,0,0.5
458,suaaleheen,1.9814497836810483e-07,17.0,['up'],0,0,0,0.4117647058823529
459,saakshraa,3.496676088848908e-08,3.0,['odi'],1,1,0,1.0
460,moohammadaujhher,3.380120219220611e-07,29.0,"['guj', 'maharashtra']",1,1,1,0.0
461,jaabirahusen,1.398670435539563e-07,12.0,"['guj', 'maharashtra']",1,1,1,0.16666666666666666
462,santhibhushan,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.0
463,bhuvanendr,9.324469570263755e-08,8.0,"['maharashtra', 'guj']",1,0,0,0.5
464,samkuraa,1.864893914052751e-07,16.0,"['jha', 'guj', 'up']",1,0,0,0.5625
465,subooghachamdr,1.631782174796157e-07,14.0,['guj'],1,0,1,0.0
466,subooghachamdr,1.631782174796157e-07,14.0,['guj'],1,0,1,0.0
467,haneefs,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.0
468,pumtong,3.496676088848908e-08,3.0,['arunachal'],1,0,0,0.3333333333333333
469,zulfiya,3.496676088848908e-08,3.0,"['manipur', 'kerala']",0,0,1,1.0
470,noddu,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.625
471,thenihalli,2.7390629362649777e-06,235.0,['kar'],1,1,1,0.4826086956521739
472,namdrayaa,1.631782174796157e-07,14.0,['maharashtra'],1,0,1,0.35714285714285715
473,gulumu,9.324469570263755e-08,8.0,['andhra'],1,1,0,0.75
474,rirvi,4.312567176246986e-07,37.0,['delhi'],0,0,0,0.35135135135135137
475,kheelaa,5.827793481414847e-08,5.0,"['punjab', 'bihar', 'up', 'maharashtra', 'utt']",1,1,1,0.6
476,bimaalaa,1.1655586962829694e-07,10.0,"['maharashtra', 'odi', 'rajasthan', 'utt']",1,1,1,0.9
477,yoobeen,3.496676088848908e-08,3.0,"['maharashtra', 'bihar', 'up']",1,1,1,0.0
478,nithood,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.0
479,lalaabhaai,3.729787828105502e-07,32.0,['guj'],1,1,1,0.0
480,bhaarathaabhaaee,9.207913700635457e-07,79.0,"['guj', 'maharashtra']",1,0,1,0.012658227848101266
481,joddumahanthi,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.5
482,mendosa,3.263564349592314e-07,28.0,"['goa', 'kerala']",0,0,1,0.5
483,meghala,8.508578482865675e-07,73.0,"['andhra', 'kerala', 'delhi', 'manipur']",1,1,1,0.9726027397260274
484,dahendee,1.282114565911266e-07,11.0,['odi'],0,0,0,0.8181818181818182
485,prashaamtha,6.177461090299736e-07,53.0,['kar'],1,1,1,0.058823529411764705
486,dilaavarahuse,8.158910873980785e-08,7.0,['guj'],0,1,1,0.0
487,bilngga,3.03045261033572e-07,26.0,['odi'],1,0,1,0.46153846153846156
488,larorya,4.6622347851318775e-08,4.0,['delhi'],1,0,1,0.25
489,nalinakumari,8.158910873980785e-08,7.0,['kerala'],1,0,1,1.0
490,hatneichong,1.282114565911266e-07,11.0,['manipur'],1,1,1,1.0
491,gjesh,4.196011306618689e-07,36.0,['kerala'],0,0,1,0.0
492,pasee,4.860379763499982e-06,417.0,"['bihar', 'jha', 'maharashtra', 'mp', 'har', 'up', 'punjab', 'utt', 'guj']",0,0,1,0.21342925659472423
493,saahabudeenabhaai,5.827793481414846e-07,50.0,['guj'],1,1,1,0.0
494,gousasoo,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
495,gooreenaath,4.778790654760174e-07,41.0,['maharashtra'],1,1,1,0.2926829268292683
496,daamalu,2.6807850014508294e-07,23.0,['maharashtra'],0,0,1,0.21739130434782608
497,saaeeannaa,6.993352177697815e-08,6.0,['maharashtra'],1,0,1,0.16666666666666666
498,sarmewat,1.0490028266546722e-07,9.0,['delhi'],1,1,1,0.3333333333333333
499,yadaraamvi,1.398670435539563e-07,12.0,['kar'],1,1,1,0.5833333333333334
500,medipalli,6.340639307779353e-06,544.0,['andhra'],1,1,1,0.5486238532110091
501,nooraul,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",1,1,1,0.25
502,adves,6.993352177697815e-08,6.0,['maharashtra'],0,0,0,0.5
503,marndee,2.6807850014508294e-07,23.0,"['jha', 'bihar']",1,0,1,0.4782608695652174
504,marndee,2.6807850014508294e-07,23.0,"['jha', 'bihar']",1,0,1,0.4782608695652174
505,eurban,4.196011306618689e-07,36.0,['delhi'],1,1,1,0.0
506,vampugadda,3.380120219220611e-07,29.0,['andhra'],1,1,1,0.4482758620689655
507,hullaasabaa,2.1795947620491526e-06,187.0,['guj'],1,1,1,1.0
508,munupalli,3.03045261033572e-07,26.0,['andhra'],1,1,1,0.46153846153846156
509,jaadee,1.8357549466456764e-05,1575.0,"['up', 'bihar', 'mp', 'rajasthan', 'utt', 'maharashtra', 'punjab', 'jha', 'har', 'chandigarh', 'odi', 'guj']",0,0,0,0.9733893557422969
510,sasanee,1.51522630516786e-07,13.0,"['bihar', 'up', 'har', 'maharashtra', 'utt']",1,1,1,0.5384615384615384
511,veya,4.6622347851318775e-08,4.0,"['tel', 'andhra']",1,1,1,0.75
512,thejesakumaar,2.6807850014508294e-07,23.0,"['maharashtra', 'guj']",1,1,1,0.043478260869565216
513,nirmalaadevee,3.649364278061976e-05,3131.0,"['maharashtra', 'guj', 'up', 'mp']",1,1,1,0.997090203685742
514,darunam,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.6666666666666666
515,nurainabee,3.496676088848908e-08,3.0,['bihar'],0,0,1,0.0
516,vaarale,3.613231958477205e-07,31.0,"['mp', 'kar', 'maharashtra', 'jha']",1,1,1,0.3548387096774194
517,velajaaben,1.631782174796157e-07,14.0,['guj'],1,1,1,1.0
518,soothaikath,8.158910873980785e-08,7.0,['maharashtra'],0,1,0,0.42857142857142855
519,jernia,3.496676088848908e-07,30.0,['arunachal'],1,0,0,1.0
520,mehasee,4.6622347851318775e-08,4.0,"['maharashtra', 'up', 'har']",0,1,1,0.25
521,kuthub,7.19149715606592e-06,617.0,"['maharashtra', 'up', 'bihar', 'guj', 'rajasthan', 'jha', 'kerala', 'mp', 'har', 'assam']",1,1,0,0.36319218241042345
522,chhabhbi,6.876796308069519e-07,59.0,['kar'],1,0,0,0.0847457627118644
523,kamaleebaaee,1.3905115246655824e-05,1193.0,"['maharashtra', 'mp', 'guj']",1,1,1,0.9974853310980721
524,daasasama,3.496676088848908e-08,3.0,['odi'],1,1,1,0.0
525,amaarasimg,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
526,thampal,4.6622347851318775e-08,4.0,['manipur'],0,0,1,0.2
527,sairaajool,1.0490028266546722e-07,9.0,['bihar'],1,1,1,0.125
528,kurmasula,8.858246091750566e-07,76.0,['andhra'],1,1,1,0.5394736842105263
529,varchasv,5.827793481414847e-08,5.0,['up'],0,0,0,0.0
530,maanachaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
531,musawir,6.993352177697815e-08,6.0,['kerala'],0,0,1,0.0
532,elamedaa,4.6622347851318775e-08,4.0,['jha'],1,1,1,0.25
533,gangaptla,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
534,dachamdr,5.827793481414847e-08,5.0,['guj'],0,0,0,0.0
535,venkateshvarachar,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.0
536,jeeshma,1.0490028266546722e-07,9.0,['kerala'],1,0,1,1.0
537,belubonu,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
538,pamdeethabhaaee,1.864893914052751e-07,16.0,['guj'],1,1,1,0.0
539,naadagoodaa,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,0.14285714285714285
540,visvarkaamaa,1.0490028266546722e-07,9.0,"['bihar', 'jha']",1,0,1,0.1111111111111111
541,nithuraam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
542,namasthematha,3.496676088848908e-08,3.0,['kar'],1,1,1,0.5
543,vaakthi,4.6622347851318775e-08,4.0,['jha'],1,0,0,0.5
544,khaithrapaal,5.827793481414847e-08,5.0,"['utt', 'mp', 'up', 'jha']",1,1,1,0.4
545,jhhaahir,3.613231958477205e-07,31.0,"['maharashtra', 'guj']",0,0,0,0.41935483870967744
546,moohamadabegam,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
547,raciclal,4.6622347851318775e-08,4.0,['daman'],1,0,1,0.5
548,thaseed,5.827793481414847e-08,5.0,"['up', 'bihar', 'har', 'maharashtra', 'rajasthan']",1,1,1,0.6
549,aasookalaal,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.0
550,vihaareekaabahen,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
551,muraboyana,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.3333333333333333
552,minales,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,0,1,0.7142857142857143
553,toshang,3.380120219220611e-07,29.0,"['manipur', 'nagaland', 'delhi']",1,1,1,0.9310344827586207
554,toshang,3.380120219220611e-07,29.0,"['manipur', 'nagaland', 'delhi']",1,1,1,0.9310344827586207
555,ahathasam,5.827793481414847e-08,5.0,"['bihar', 'maharashtra']",1,0,0,0.0
556,boineni,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.4
557,loksani,5.71123761178655e-07,49.0,['andhra'],0,0,1,0.4489795918367347
558,brahmaakumaaree,1.1655586962829694e-07,10.0,['maharashtra'],0,0,1,1.0
559,sulakh,3.496676088848908e-08,3.0,"['har', 'maharashtra']",1,0,1,0.3333333333333333
560,langcho,1.9814497836810483e-07,17.0,['arunachal'],1,1,1,0.5294117647058824
561,churachand,1.398670435539563e-07,12.0,['manipur'],0,0,0,0.0
562,nimaskavi,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
563,maanasumg,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
564,maanakyaala,3.496676088848908e-08,3.0,['kar'],1,1,1,0.6666666666666666
565,savadaanajee,3.9628995673620965e-07,34.0,['guj'],1,1,1,0.0
566,jaadoor,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,1.0
567,kaaraabhaari,1.748338044424454e-07,15.0,['kar'],1,1,1,0.4
568,sarithayaa,8.158910873980785e-08,7.0,"['mp', 'up']",1,1,0,0.7142857142857143
569,kusaavathaarbaaee,1.51522630516786e-07,13.0,['maharashtra'],1,1,1,1.0
570,majak,9.324469570263755e-08,8.0,"['andhra', 'maharashtra', 'arunachal']",1,1,1,0.375
571,guyaa,3.613231958477205e-07,31.0,"['odi', 'maharashtra']",1,0,1,0.4838709677419355
572,belanyaa,1.0490028266546722e-07,9.0,['maharashtra'],1,0,1,0.5555555555555556
573,ripoon,6.993352177697815e-08,6.0,['maharashtra'],0,0,0,0.5
574,garubaaee,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,1.0
575,betedaa,5.827793481414847e-08,5.0,['mp'],0,0,1,0.6
576,lahaa,8.74169022212227e-07,75.0,"['jha', 'bihar', 'maharashtra', 'up', 'odi', 'assam', 'har', 'mp']",0,0,0,0.26666666666666666
577,sapheekujjamaa,4.6622347851318775e-08,4.0,"['up', 'guj']",1,1,1,0.0
578,sidhaapaa,1.9814497836810483e-07,17.0,['maharashtra'],1,1,1,0.058823529411764705
579,vimalben,2.0980056533093445e-07,18.0,['dadra'],1,1,1,1.0
580,himathamal,4.54567891550358e-07,39.0,"['maharashtra', 'guj']",1,0,1,0.23076923076923078
581,isaard,3.9628995673620965e-07,34.0,"['maharashtra', 'bihar', 'up', 'guj', 'rajasthan']",1,1,1,0.35294117647058826
582,nerimarla,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.5555555555555556
583,diksheethi,6.993352177697815e-08,6.0,['odi'],1,1,1,1.0
584,karakolli,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
585,jalanthaa,3.496676088848908e-08,3.0,"['odi', 'maharashtra']",1,1,0,0.0
586,yamkanmaddi,4.6622347851318775e-08,4.0,['goa'],1,1,1,0.25
587,daaphaalee,8.158910873980785e-08,7.0,"['bihar', 'jha']",0,0,0,0.14285714285714285
588,tatari,4.6622347851318775e-08,4.0,['andhra'],0,1,1,0.5
589,vimo,4.6622347851318775e-08,4.0,['manipur'],0,0,1,0.3333333333333333
590,goovimdaaraav,4.54567891550358e-07,39.0,"['maharashtra', 'guj']",1,1,1,0.20512820512820512
591,juneree,9.324469570263755e-08,8.0,['maharashtra'],0,0,0,0.25
592,maheshvar,2.447673262194236e-07,21.0,"['andhra', 'dadra']",1,0,1,0.08695652173913043
593,aamaji,8.158910873980785e-08,7.0,"['odi', 'assam', 'maharashtra']",1,1,1,0.7142857142857143
594,kumbaardekara,1.9814497836810483e-07,17.0,['kar'],1,1,1,0.35294117647058826
595,kurmee,0.0001457414593832,12504.0,"['mp', 'bihar', 'assam', 'up', 'jha', 'tripura', 'odi', 'rajasthan', 'utt', 'maharashtra', 'har', 'chandigarh']",1,0,1,0.3064913722267872
596,mevuben,9.441025439892052e-07,81.0,['guj'],1,1,1,1.0
597,kadubur,8.158910873980785e-08,7.0,['andhra'],0,0,1,0.42857142857142855
598,himchh,4.6622347851318775e-08,4.0,"['up', 'maharashtra']",0,0,0,0.0
599,nimaay,3.613231958477205e-07,31.0,"['maharashtra', 'jha']",1,1,0,0.41935483870967744
600,musthakeenaa,5.944349351043143e-07,51.0,"['bihar', 'maharashtra', 'jha']",1,1,1,1.0
601,humbeeraraav,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,0.08333333333333333
602,heerabai,3.496676088848908e-08,3.0,['andhra'],0,0,1,1.0
603,lacy,3.496676088848908e-08,3.0,['delhi'],0,0,0,1.0
604,anisul,6.06090522067144e-07,52.0,"['bihar', 'maharashtra', 'guj', 'up', 'jha']",1,1,1,0.11320754716981132
605,yaakoobasaa,2.564229131822532e-07,22.0,['maharashtra'],1,1,1,0.5
606,paaraseeg,5.827793481414847e-08,5.0,"['guj', 'maharashtra']",1,1,1,0.0
607,naeemoodyeen,6.06090522067144e-07,52.0,['maharashtra'],1,1,1,0.46153846153846156
608,sekhani,1.631782174796157e-07,14.0,"['delhi', 'goa', 'andhra']",1,0,1,0.5
609,vanlalhruaikima,3.496676088848908e-08,3.0,['mizoram'],1,1,1,0.0
610,kaamgaajee,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.0
611,kripnakumaar,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
612,muthukumaar,6.993352177697815e-07,60.0,"['maharashtra', 'guj', 'mp', 'up']",1,1,1,0.36666666666666664
613,nallaboyala,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.625
614,dantulur,8.158910873980785e-08,7.0,['andhra'],0,0,1,0.2857142857142857
615,jesaaben,6.643684568812924e-07,57.0,['guj'],1,1,1,1.0
616,jayeeben,1.398670435539563e-07,12.0,['guj'],1,1,1,1.0
617,sudaryaa,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.4
618,brasaad,3.03045261033572e-07,26.0,"['up', 'mp', 'jha', 'rajasthan', 'har', 'utt']",0,1,0,0.21739130434782608
619,sugeer,1.748338044424454e-07,15.0,"['maharashtra', 'up', 'jha', 'bihar']",0,0,0,0.4117647058823529
620,chekatla,7.459575656211003e-07,64.0,['andhra'],1,1,1,0.640625
621,maalaabikaa,9.324469570263755e-08,8.0,"['maharashtra', 'guj']",0,1,1,0.875
622,zelzavung,3.496676088848908e-08,3.0,['manipur'],1,1,1,0.3333333333333333
623,iamdaraasimg,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
624,thrivevee,1.748338044424454e-07,15.0,"['jha', 'up']",1,1,1,0.06666666666666667
625,thrivevee,1.748338044424454e-07,15.0,"['jha', 'up']",1,1,1,0.06666666666666667
626,bakinala,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.8888888888888888
627,panchkarla,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.875
628,saphyaa,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.25
629,maareevaad,5.827793481414847e-08,5.0,['mp'],1,1,1,0.4
630,madyappanavara,6.993352177697815e-08,6.0,['kar'],1,1,1,0.6666666666666666
631,kushumaben,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
632,yathaarth,4.429123045875283e-07,38.0,"['guj', 'maharashtra', 'bihar', 'rajasthan', 'up']",0,0,1,0.13157894736842105
633,yelamanchila,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.5
634,bhoovarasimg,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
635,samkulathaa,2.3311173925659387e-07,20.0,"['maharashtra', 'guj']",1,1,1,0.95
636,shaadgageri,1.9814497836810483e-07,17.0,['kar'],1,1,1,0.29411764705882354
637,chitchari,1.1655586962829691e-06,100.0,['andhra'],1,1,1,0.56
638,phimu,6.410572829556331e-07,55.0,"['manipur', 'nagaland', 'arunachal', 'meghalaya']",1,1,0,0.38181818181818183
639,jaduraamabhaaee,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
640,masiraam,4.6622347851318775e-08,4.0,['maharashtra'],0,1,1,0.5
641,khajuraa,6.993352177697815e-08,6.0,['maharashtra'],0,0,0,0.6666666666666666
642,maghubhaaee,3.123697306038357e-06,268.0,"['guj', 'maharashtra']",1,1,1,0.007462686567164179
643,rabkar,1.9814497836810483e-07,17.0,"['maharashtra', 'mp']",0,0,0,0.05555555555555555
644,polai,2.447673262194236e-07,21.0,"['delhi', 'andhra', 'nagaland', 'arunachal', 'puducherry']",1,1,1,0.5238095238095238
645,saraswavathi,1.631782174796157e-07,14.0,['andhra'],0,1,1,1.0
646,bebisarooj,4.6622347851318775e-08,4.0,['maharashtra'],1,1,0,1.0
647,mamdeda,1.6550933487218163e-06,142.0,['kar'],1,1,1,0.4244604316546763
648,aluddin,2.0980056533093445e-07,18.0,"['maharashtra', 'delhi']",0,1,0,0.2777777777777778
649,raaheesaa,9.324469570263755e-08,8.0,['maharashtra'],0,1,1,1.0
650,madera,5.827793481414847e-08,5.0,['andhra'],1,0,1,0.6
651,agle,3.496676088848908e-08,3.0,['kerala'],1,0,1,1.0
652,musarath,6.002627285857291e-06,515.0,"['bihar', 'maharashtra', 'guj', 'jha', 'up', 'rajasthan', 'har', 'punjab']",1,1,0,0.8627450980392157
653,ngunkara,1.0490028266546722e-07,9.0,['mizoram'],1,1,1,0.4444444444444444
654,naagarachaavadi,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.5
655,chaitharabhaaee,3.03045261033572e-07,26.0,['guj'],1,1,1,0.0
656,alaabaakshaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,0,0.6666666666666666
657,dachuri,1.13059193539448e-06,97.0,['andhra'],1,1,1,0.5360824742268041
658,vinnela,1.282114565911266e-07,11.0,['andhra'],1,1,1,0.7272727272727273
659,eesaaben,2.1049990054870424e-05,1806.0,"['guj', 'maharashtra']",1,1,1,1.0
660,abbadoo,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.5
661,niyaajhhamahammadakh,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
662,thiyala,1.282114565911266e-07,11.0,['andhra'],1,1,1,0.36363636363636365
663,bhavishya,1.0490028266546722e-07,9.0,"['andhra', 'daman', 'delhi']",1,1,1,0.8888888888888888
664,sabhelaa,5.827793481414847e-08,5.0,['odi'],0,0,0,0.6
665,veligatala,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
666,ibraas,4.6622347851318775e-08,4.0,['maharashtra'],0,1,0,0.75
667,raakee,1.1888698702086286e-06,102.0,"['maharashtra', 'up', 'bihar', 'jha', 'mp', 'guj', 'rajasthan', 'har']",0,0,0,0.3069306930693069
668,himaamsuraav,5.827793481414847e-08,5.0,"['maharashtra', 'guj']",1,1,1,0.6
669,adimalli,1.631782174796157e-07,14.0,['andhra'],1,1,1,0.5714285714285714
670,yarreddi,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
671,depili,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
672,nookalapathy,4.6622347851318775e-08,4.0,['andhra'],0,1,1,0.75
673,raghunnaath,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,0.5714285714285714
674,rasthourg,3.496676088848908e-07,30.0,"['up', 'utt']",0,0,1,0.42857142857142855
675,andratu,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
676,dakhanayaa,6.993352177697815e-08,6.0,['mp'],1,1,1,0.5
677,kumasum,2.0980056533093445e-07,18.0,"['bihar', 'up', 'jha', 'guj', 'mp']",1,1,1,1.0
678,mazin,9.324469570263755e-08,8.0,"['kerala', 'delhi']",0,0,1,0.125
679,maahamup,4.6622347851318775e-08,4.0,['assam'],1,1,0,0.25
680,hindyja,4.6622347851318775e-08,4.0,['delhi'],1,1,1,0.25
681,gyaan,3.5083316758117373e-06,301.0,"['maharashtra', 'up', 'mp', 'har', 'rajasthan', 'guj', 'bihar']",0,0,1,0.49328859060402686
682,vullamparti,2.6807850014508294e-07,23.0,['andhra'],1,1,1,0.5217391304347826
683,kalaahasthee,3.496676088848908e-08,3.0,"['har', 'maharashtra']",0,1,0,0.3333333333333333
684,vaarannavara,1.0490028266546722e-07,9.0,['kar'],1,1,1,0.3333333333333333
685,jagamoohanadaas,5.245014133273362e-07,45.0,"['maharashtra', 'guj']",1,1,1,0.17777777777777778
686,sreesaamth,3.380120219220611e-07,29.0,"['maharashtra', 'bihar']",1,1,1,0.3793103448275862
687,putkari,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
688,walvekar,5.827793481414847e-08,5.0,"['delhi', 'goa']",1,1,1,0.4
689,viddayaa,5.594681742158252e-07,48.0,['maharashtra'],0,0,1,0.9583333333333334
690,amiroonisaa,1.51522630516786e-07,13.0,['maharashtra'],1,1,1,1.0
691,kakakad,2.447673262194236e-07,21.0,"['utt', 'up', 'bihar', 'har', 'jha']",0,0,1,0.21052631578947367
692,jeejaadevee,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,1,1.0
693,naremdrabahaadoor,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.3333333333333333
694,mehoor,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",0,0,0,0.3333333333333333
695,mathurjaa,9.324469570263755e-08,8.0,"['up', 'maharashtra', 'bihar', 'utt']",0,1,1,0.375
696,sivasaranammaa,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
697,velluvakkandy,2.797340871079126e-07,24.0,['kerala'],1,1,1,0.4166666666666667
698,savarimuththu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
699,dubaaia,8.158910873980785e-08,7.0,['odi'],1,1,1,0.7142857142857143
700,nimbaaraaj,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
701,bhisaali,4.6622347851318775e-08,4.0,['odi'],1,1,1,1.0
702,tirupenreddy,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.6
703,atudiyaa,9.324469570263755e-08,8.0,['mp'],1,1,1,0.5714285714285714
704,mudadla,2.95585685377361e-05,2536.0,['andhra'],1,1,1,0.5031545741324921
705,tazhu,4.6622347851318775e-08,4.0,['nagaland'],1,1,0,0.5
706,gandelanjjaala,1.631782174796157e-07,14.0,['odi'],1,1,1,0.35714285714285715
707,roonyaa,6.294016959928034e-07,54.0,['maharashtra'],1,0,1,0.4444444444444444
708,sumimdr,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.75
709,omaana,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.5
710,bhimakalaabaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,1.0
711,kchikkunnel,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.0
712,samarakaamth,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,1,1,0.42857142857142855
713,thorothu,3.263564349592314e-07,28.0,['andhra'],0,1,1,0.4642857142857143
714,khusabaneesaa,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
715,yaadamaa,1.1655586962829694e-07,10.0,"['maharashtra', 'up']",1,1,0,0.9
716,mirinchon,6.993352177697815e-08,6.0,['manipur'],1,1,1,0.6666666666666666
717,rehmyaa,4.6622347851318775e-08,4.0,['maharashtra'],1,0,0,0.25
718,jilhaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
719,durmana,3.496676088848908e-08,3.0,['odi'],0,0,0,0.6666666666666666
720,bheemsing,8.158910873980785e-08,7.0,['andhra'],0,0,0,0.5714285714285714
721,mumgaseeraam,1.2471478050227771e-06,107.0,['maharashtra'],1,1,1,0.40186915887850466
722,vasyaraju,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.6666666666666666
723,pettugarla,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
724,muddi,4.697201546020366e-06,403.0,"['kar', 'andhra', 'assam', 'arunachal', 'meghalaya', 'odi']",1,1,1,0.4688279301745636
725,lalakoo,9.324469570263755e-08,8.0,"['maharashtra', 'bihar', 'up']",1,0,1,0.25
726,yallabilli,3.869654871659457e-06,332.0,['andhra'],1,1,1,0.5421686746987951
727,salagarakara,5.361570002901659e-07,46.0,['kar'],1,1,1,0.391304347826087
728,mahimun,5.827793481414847e-08,5.0,['andhra'],0,0,0,1.0
729,kaviladath,3.496676088848908e-08,3.0,['kerala'],1,0,1,0.3333333333333333
730,charravuri,3.496676088848908e-08,3.0,['andhra'],0,1,1,1.0
731,aseethaa,3.9628995673620965e-07,34.0,"['maharashtra', 'guj', 'up']",1,0,0,0.9705882352941176
732,raathikrindi,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.8
733,aleemaudyeen,3.496676088848908e-08,3.0,"['maharashtra', 'bihar']",1,1,1,0.0
734,paavaan,2.0513833054580257e-06,176.0,"['bihar', 'jha', 'up', 'maharashtra']",1,0,0,0.05142857142857143
735,dandani,3.496676088848908e-08,3.0,['andhra'],0,1,1,0.3333333333333333
736,lekath,6.993352177697815e-08,6.0,"['maharashtra', 'mp', 'assam']",1,1,1,0.5714285714285714
737,sabbitti,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.6666666666666666
738,pumdaleek,0.0003614630628912,31012.0,"['maharashtra', 'guj', 'mp']",1,0,1,0.3777569972913711
739,jayesabhaad,1.3170813267997553e-06,113.0,['guj'],1,1,1,0.0
740,nomi,1.9814497836810483e-07,17.0,"['manipur', 'arunachal', 'delhi', 'mizoram', 'tel']",1,1,1,0.8421052631578947
741,bamsilaalaa,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.25
742,soojarajaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
743,thyab,2.913896740707423e-07,25.0,['maharashtra'],0,0,0,0.76
744,kambarathota,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.75
745,mamgaladev,6.760240438441222e-07,58.0,"['maharashtra', 'guj']",1,1,1,0.3620689655172414
746,vaalmeek,0.0001410442578372,12101.0,"['maharashtra', 'mp', 'up', 'guj', 'rajasthan', 'jha']",0,0,1,0.4271523178807947
747,gookoolaprasaad,1.9814497836810483e-07,17.0,['maharashtra'],1,1,1,0.17647058823529413
748,thilakasimg,8.74169022212227e-07,75.0,"['maharashtra', 'guj']",1,1,1,0.2
749,silash,3.496676088848908e-08,3.0,['manipur'],0,0,0,0.3333333333333333
750,nepaali,2.6807850014508294e-07,23.0,"['kar', 'andhra', 'maharashtra', 'assam']",1,1,1,0.36
751,sudaradaas,4.079455436990392e-07,35.0,"['maharashtra', 'guj', 'mp']",1,1,1,0.2571428571428571
752,musfar,2.0980056533093445e-07,18.0,['kerala'],0,0,1,0.0
753,aashiyavara,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.25
754,urajimgagola,3.496676088848908e-08,3.0,['kar'],1,1,1,0.3333333333333333
755,thamjul,3.496676088848908e-08,3.0,"['bihar', 'maharashtra']",1,1,1,0.0
756,kooleenadaaph,9.324469570263755e-08,8.0,['jha'],0,0,0,1.0
757,kushthaachandra,3.496676088848908e-08,3.0,['odi'],1,1,1,0.0
758,rapee,1.0490028266546722e-07,9.0,"['up', 'maharashtra']",0,0,0,0.3333333333333333
759,bairaageebhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
760,ajhheejhhaalee,1.1655586962829694e-07,10.0,"['maharashtra', 'guj']",1,1,1,0.0
761,nayamal,3.263564349592314e-07,28.0,"['maharashtra', 'guj']",0,0,0,0.35714285714285715
762,kalarav,5.128458263645064e-07,44.0,"['guj', 'maharashtra', 'bihar']",0,0,0,0.09090909090909091
763,pambdi,6.993352177697815e-08,6.0,['andhra'],1,1,0,0.5
764,gailalung,5.827793481414847e-08,5.0,['manipur'],1,1,1,0.2
765,nagarseker,3.496676088848908e-08,3.0,['goa'],1,1,1,0.6666666666666666
766,aamkal,9.441025439892052e-07,81.0,"['maharashtra', 'mp', 'up', 'bihar']",0,1,0,0.5802469135802469
767,mandaroop,3.496676088848908e-08,3.0,['rajasthan'],0,0,1,0.0
768,visaakhaaben,7.541164764950811e-06,647.0,"['guj', 'maharashtra']",1,1,1,1.0
769,daduvaa,4.6622347851318775e-08,4.0,"['up', 'maharashtra', 'mp']",0,0,1,0.25
770,saanoovar,2.2145615229376415e-07,19.0,"['maharashtra', 'bihar', 'up', 'jha', 'utt']",1,1,0,0.631578947368421
771,chiinna,4.6622347851318775e-08,4.0,['andhra'],0,0,1,0.75
772,bolliwarla,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
773,naoomal,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.0
774,laakhanasih,8.158910873980785e-08,7.0,"['guj', 'maharashtra']",1,1,1,0.14285714285714285
775,viramalla,6.06090522067144e-07,52.0,['andhra'],1,1,1,0.4716981132075472
776,guthulee,4.6622347851318775e-08,4.0,['odi'],1,0,0,1.0
777,jaayasak,2.447673262194236e-07,21.0,['up'],1,1,1,0.6111111111111112
778,saroopaabaaee,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
779,chandan,3.120200629949509e-05,2677.0,"['bihar', 'up', 'delhi', 'jha', 'maharashtra', 'andhra', 'mp', 'kerala', 'guj', 'dadra', 'har', 'utt', 'rajasthan', 'manipur', 'chandigarh', 'assam', 'goa', 'arunachal', 'andaman', 'meghalaya']",1,1,0,0.26393629124004553
780,ghaamtee,1.2354922180599473e-06,106.0,"['jha', 'up']",0,0,1,0.4563106796116505
781,suranjay,6.294016959928034e-07,54.0,['manipur'],0,0,1,0.0
782,valamaabhaai,2.0980056533093445e-07,18.0,['guj'],1,1,1,0.0
783,dhanaseem,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
784,pasanjchaana,5.827793481414847e-08,5.0,['odi'],1,1,1,0.2
785,kumjalabahen,1.282114565911266e-07,11.0,['guj'],1,1,1,1.0
786,hapheejakhoom,3.496676088848908e-08,3.0,"['mp', 'maharashtra']",1,1,1,0.0
787,begar,5.361570002901659e-07,46.0,"['up', 'rajasthan', 'bihar', 'andhra', 'maharashtra', 'chandigarh', 'jha']",0,0,1,0.8372093023255814
788,moohanisamg,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.25
789,harasree,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",0,0,1,0.3333333333333333
790,jibesvar,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
791,punnmurthi,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
792,dukshaa,5.827793481414847e-08,5.0,"['maharashtra', 'odi']",1,0,1,0.6
793,karasiddh,1.0490028266546722e-07,9.0,['maharashtra'],1,0,0,0.8888888888888888
794,irapaach,3.496676088848908e-08,3.0,['mp'],0,0,0,0.3333333333333333
795,loochhee,6.993352177697815e-08,6.0,['mp'],0,0,0,0.3333333333333333
796,himathakhaam,1.0490028266546722e-07,9.0,"['maharashtra', 'guj']",1,1,1,0.0
797,shiriginedi,3.380120219220611e-07,29.0,['andhra'],1,1,1,0.41379310344827586
798,jaheeraah,5.827793481414847e-08,5.0,"['maharashtra', 'up']",1,1,1,0.6
799,lhungdim,9.615859244334496e-06,825.0,"['manipur', 'meghalaya', 'nagaland', 'mizoram', 'delhi', 'arunachal']",1,1,1,0.46545454545454545
800,gaadare,1.5676764465005937e-05,1345.0,"['mp', 'up', 'punjab']",1,1,1,0.48237059264816207
801,jetalee,9.231224874561116e-06,792.0,"['up', 'har', 'utt', 'chandigarh', 'rajasthan', 'mp', 'punjab', 'bihar', 'jha', 'maharashtra']",0,1,1,0.444141689373297
802,aamsoo,5.186736198459213e-06,445.0,"['up', 'maharashtra', 'bihar', 'mp', 'jha', 'odi', 'guj', 'utt']",1,1,1,0.829683698296837
803,ajathaa,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,1.0
804,skathalaa,1.864893914052751e-07,16.0,['maharashtra'],0,0,1,1.0
805,kaithath,9.324469570263755e-08,8.0,"['utt', 'up']",1,1,0,0.2857142857142857
806,raajumaal,4.6622347851318775e-08,4.0,['maharashtra'],0,1,1,0.0
807,pamdarapure,1.398670435539563e-07,12.0,['kar'],1,1,1,0.4166666666666667
808,omanadaas,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
809,ramnana,4.6622347851318775e-08,4.0,['andhra'],0,0,1,0.0
810,narajahaabegam,1.9814497836810483e-07,17.0,['maharashtra'],1,1,1,1.0
811,aambaraath,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.2
812,meegaa,3.496676088848908e-08,3.0,"['maharashtra', 'mp', 'up']",0,0,0,0.3333333333333333
813,ganesabuvaa,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,0.18181818181818182
814,vijanaaraayan,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
815,thazeen,3.496676088848908e-08,3.0,"['andhra', 'puducherry']",1,0,1,1.0
816,haanjjaa,3.496676088848908e-08,3.0,['assam'],1,1,1,0.0
817,madhook,3.03045261033572e-06,260.0,"['punjab', 'har', 'up', 'utt', 'mp', 'rajasthan', 'chandigarh', 'maharashtra', 'jha']",1,0,1,0.4538152610441767
818,moolaabakas,3.496676088848908e-08,3.0,"['maharashtra', 'guj', 'bihar']",1,1,1,0.0
819,khalpabhai,1.2588033919856067e-06,108.0,"['daman', 'dadra']",1,1,1,0.2037037037037037
820,meerajeebhaai,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
821,jaajaaraas,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.0
822,varanabaal,7.109908047326112e-07,61.0,"['bihar', 'jha', 'up', 'har']",0,0,1,0.16393442622950818
823,majaremkara,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.75
824,bemjhhaameen,2.0980056533093445e-07,18.0,['maharashtra'],1,1,1,0.3333333333333333
825,rumalwala,9.324469570263755e-08,8.0,['goa'],0,0,1,0.375
826,malookee,3.496676088848908e-08,3.0,['up'],0,0,0,1.0
827,nannaboina,6.993352177697815e-08,6.0,['andhra'],1,0,1,0.5
828,khaajaamainuddeen,1.0490028266546722e-07,9.0,['maharashtra'],0,1,1,0.1111111111111111
829,kulavatheeben,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
830,dhughalee,3.496676088848908e-08,3.0,['bihar'],0,0,0,0.0
831,hemachalam,2.797340871079126e-07,24.0,['andhra'],0,0,1,0.08333333333333333
832,surabathuni,5.944349351043143e-07,51.0,['andhra'],1,1,1,0.5
833,nirupaaben,2.843963218930445e-06,244.0,"['guj', 'maharashtra']",1,1,1,0.9958847736625515
834,dhanalakuee,5.827793481414847e-08,5.0,['odi'],0,1,0,1.0
835,dhaamubaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
836,kidiaaa,5.827793481414847e-08,5.0,['odi'],1,1,1,0.6
837,duragasaay,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.16666666666666666
838,daadakhaal,3.496676088848908e-08,3.0,['rajasthan'],1,0,1,0.6666666666666666
839,baiazi,3.496676088848908e-08,3.0,['delhi'],1,1,1,0.3333333333333333
840,muthaareddy,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.625
841,ladoon,6.993352177697815e-08,6.0,"['bihar', 'maharashtra', 'up']",0,0,0,0.3333333333333333
842,baddaruddeen,3.496676088848908e-08,3.0,"['maharashtra', 'bihar']",1,1,1,0.3333333333333333
843,ginnaare,4.196011306618689e-07,36.0,['mp'],1,0,1,0.34285714285714286
844,bhllaavee,3.496676088848908e-08,3.0,['mp'],1,0,1,0.0
845,soomaaloo,1.51522630516786e-07,13.0,['maharashtra'],1,1,1,0.3076923076923077
846,sayba,5.827793481414847e-08,5.0,['odi'],0,0,0,0.0
847,sakurabhaai,2.319461805603109e-06,199.0,['guj'],1,1,1,0.0
848,anukrithi,1.631782174796157e-07,14.0,"['up', 'jha', 'bihar', 'mp', 'maharashtra']",0,0,1,1.0
849,loobhaa,1.711040166143399e-05,1468.0,"['maharashtra', 'odi', 'up', 'punjab', 'mp', 'tripura', 'guj']",1,0,0,0.335149863760218
850,lapi,3.263564349592314e-07,28.0,"['mizoram', 'arunachal', 'andhra', 'manipur']",1,1,1,0.5714285714285714
851,saahebyaa,6.993352177697815e-08,6.0,['maharashtra'],1,0,1,0.6666666666666666
852,georgem,3.496676088848908e-08,3.0,['kerala'],0,0,1,0.0
853,kaashimanavara,4.312567176246986e-07,37.0,['kar'],1,1,1,0.3783783783783784
854,kurapp,4.6622347851318775e-08,4.0,['kerala'],1,0,1,0.5
855,thanveekaaben,1.9814497836810483e-07,17.0,['guj'],1,1,1,1.0
856,masakil,6.993352177697815e-08,6.0,['maharashtra'],0,0,0,0.8333333333333334
857,mamjhhe,4.6622347851318775e-08,4.0,"['mp', 'bihar']",1,1,1,0.25
858,daamgoor,1.631782174796157e-07,14.0,"['mp', 'up', 'rajasthan']",1,1,1,0.2857142857142857
859,hasanajee,1.1189363484316505e-06,96.0,"['maharashtra', 'guj']",1,1,1,0.1875
860,siloochanaa,4.54567891550358e-07,39.0,"['maharashtra', 'up', 'mp', 'guj', 'har', 'rajasthan']",0,0,1,0.9473684210526315
861,barllapalli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
862,abuchaaus,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.6666666666666666
863,jhhanakadaas,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
864,baabaakee,4.079455436990392e-07,35.0,['odi'],1,1,1,0.5428571428571428
865,raajalaanee,5.944349351043143e-07,51.0,"['mp', 'up']",1,1,0,0.4
866,silaagraam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
867,maahala,3.147008479964017e-07,27.0,['odi'],1,1,1,0.6666666666666666
868,saheethaa,1.0490028266546722e-07,9.0,['maharashtra'],0,0,0,0.8888888888888888
869,binnaala,2.0980056533093445e-07,18.0,['kar'],1,1,1,0.6111111111111112
870,dribedi,2.7157517623393185e-06,233.0,['odi'],1,0,1,0.5641025641025641
871,pareeksheethabhaai,2.564229131822532e-07,22.0,['guj'],1,1,1,0.0
872,rubanabaaee,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,1.0
873,jijebaa,6.81851837325537e-06,585.0,['maharashtra'],1,0,1,0.3504273504273504
874,madaakara,1.631782174796157e-07,14.0,['kar'],1,1,1,0.46153846153846156
875,yaavood,4.6622347851318775e-08,4.0,['up'],0,0,1,0.0
876,sarabolla,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
877,tsory,1.748338044424454e-07,15.0,['nagaland'],1,0,1,0.6
878,ambakka,1.51522630516786e-07,13.0,['andhra'],1,1,1,0.9230769230769231
879,amarathakumaar,5.011902394016768e-07,43.0,['guj'],1,1,1,0.0
880,huchchayyaa,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.4
881,akareen,3.263564349592314e-07,28.0,"['maharashtra', 'bihar', 'up']",1,1,1,0.7142857142857143
882,nazarullah,3.496676088848908e-08,3.0,"['kerala', 'delhi']",1,1,1,0.0
883,laakhanaseebhaai,3.729787828105502e-07,32.0,['guj'],1,1,1,0.0
884,toolan,6.993352177697815e-08,6.0,['maharashtra'],0,0,0,0.6666666666666666
885,vigamal,1.398670435539563e-07,12.0,"['delhi', 'up', 'har']",1,1,1,0.5
886,jhhareephaabeebee,6.993352177697815e-08,6.0,['guj'],1,1,1,1.0
887,olimeraka,1.51522630516786e-07,13.0,['andhra'],1,1,1,0.6153846153846154
888,parigaabaai,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,1.0
889,maainuddin,3.496676088848908e-07,30.0,"['assam', 'maharashtra']",1,0,1,0.1
890,viske,1.0490028266546722e-07,9.0,['mp'],1,0,0,0.25
891,susheel,3.380120219220611e-07,29.0,"['andhra', 'kerala', 'delhi']",1,0,1,0.6451612903225806
892,summaiyaa,3.496676088848908e-07,30.0,"['maharashtra', 'up', 'guj']",0,0,1,0.9655172413793104
893,ghukase,4.6622347851318775e-08,4.0,['mp'],1,0,1,0.25
894,jilasaa,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.4
895,reemoo,1.51522630516786e-07,13.0,"['maharashtra', 'up']",0,0,1,0.75
896,gulimg,8.158910873980785e-08,7.0,['maharashtra'],0,0,0,0.5714285714285714
897,saahedaullaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
898,phaee,3.496676088848908e-08,3.0,"['maharashtra', 'up']",0,0,0,0.3333333333333333
899,baalesabhaai,1.1655586962829694e-07,10.0,['guj'],1,1,1,0.0
900,cheneeraam,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.6666666666666666
901,samppaa,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.8
902,gulajan,2.2145615229376415e-07,19.0,"['bihar', 'maharashtra', 'jha']",0,1,1,0.9
903,jagel,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.75
904,bhimunipadu,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.8333333333333334
905,reebaa,1.398670435539563e-07,12.0,"['maharashtra', 'guj', 'up', 'mp', 'rajasthan']",0,1,1,0.75
906,roomsan,4.6622347851318775e-08,4.0,"['maharashtra', 'up']",1,0,1,0.0
907,toola,1.282114565911266e-07,11.0,"['andhra', 'andaman']",1,0,1,0.6153846153846154
908,asthurabee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
909,valliammaa,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,1.0
910,manasubee,3.496676088848908e-08,3.0,['assam'],1,1,1,0.3333333333333333
911,bhaambar,2.447673262194236e-07,21.0,"['har', 'maharashtra', 'punjab', 'mp']",1,0,1,0.3333333333333333
912,athikurrahemaan,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.2857142857142857
913,maahebubee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
914,dattaiah,1.631782174796157e-07,14.0,['andhra'],1,0,1,0.07142857142857142
915,soonaamani,1.631782174796157e-07,14.0,['odi'],1,1,1,0.9285714285714286
916,umedasig,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
917,goosvama,3.496676088848908e-08,3.0,['odi'],1,0,1,0.6666666666666666
918,krimaaruee,3.496676088848908e-08,3.0,['bihar'],0,0,1,0.6666666666666666
919,meenaaseeben,6.993352177697815e-08,6.0,['guj'],1,1,1,1.0
920,chamdravardan,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.3333333333333333
921,isaarav,1.0490028266546722e-07,9.0,"['maharashtra', 'bihar', 'utt']",1,0,1,0.3333333333333333
922,adhinarayana,1.1655586962829691e-06,100.0,"['andhra', 'puducherry', 'andaman']",1,1,1,0.05
923,maadigomda,1.0490028266546723e-06,90.0,['kar'],1,1,1,0.449438202247191
924,rungsela,9.324469570263755e-08,8.0,['odi'],1,0,1,0.625
925,babree,8.158910873980785e-08,7.0,['delhi'],0,0,1,0.625
926,saaharool,1.748338044424454e-07,15.0,"['up', 'bihar', 'maharashtra', 'utt']",1,1,1,0.13333333333333333
927,rynga,2.0047609576067072e-06,172.0,['meghalaya'],1,1,1,0.36416184971098264
928,saraphudaheen,2.2145615229376415e-07,19.0,"['maharashtra', 'bihar']",1,1,1,0.47368421052631576
929,bavannarayana,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
930,odors,1.631782174796157e-07,14.0,['tel'],1,1,1,0.7142857142857143
931,goovimdadaas,1.8415827401270915e-06,158.0,"['maharashtra', 'guj', 'up', 'mp']",1,1,1,0.2468354430379747
932,haaleeben,2.5758847187853618e-06,221.0,"['guj', 'maharashtra']",1,1,1,1.0
933,udaapaa,4.6622347851318775e-08,4.0,['maharashtra'],0,0,1,0.25
934,ningkhanpam,1.1655586962829694e-07,10.0,['manipur'],1,1,1,0.1
935,nujathabegam,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,1.0
936,mudkudkar,2.3311173925659387e-07,20.0,['goa'],1,1,1,0.5
937,ratheesabhaaee,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.3333333333333333
938,havelaa,4.6622347851318775e-08,4.0,"['maharashtra', 'jha', 'bihar']",1,0,1,0.5
939,mulabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
940,bottula,4.778790654760174e-07,41.0,['andhra'],1,1,1,0.4634146341463415
941,devaraajabh,4.312567176246986e-07,37.0,['guj'],1,1,1,0.0
942,kusabhaa,5.827793481414847e-08,5.0,"['utt', 'odi', 'jha']",0,1,0,0.4
943,poosakaranaa,1.0490028266546722e-07,9.0,"['har', 'chandigarh']",0,0,0,0.5555555555555556
944,kaalanu,1.1655586962829694e-07,10.0,['maharashtra'],0,0,0,0.1
945,bhoolaaraas,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
946,kullayireddy,5.594681742158252e-07,48.0,['andhra'],1,1,1,0.10416666666666667
947,andheriyaa,3.496676088848908e-08,3.0,['mp'],1,1,1,0.6666666666666666
948,jookooraam,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.0
949,moohamamdaameer,4.6622347851318775e-08,4.0,"['guj', 'maharashtra']",1,1,1,0.25
950,vaddera,4.196011306618689e-07,36.0,"['kar', 'andhra']",1,1,1,0.5135135135135135
951,duiemtha,5.827793481414847e-08,5.0,['odi'],1,1,1,0.6
952,sawrnagiri,8.158910873980785e-08,7.0,['andhra'],0,1,1,0.42857142857142855
953,sivadu,9.324469570263755e-08,8.0,"['maharashtra', 'andhra']",1,1,1,0.25
954,faies,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.0
955,abdulanadim,5.827793481414847e-08,5.0,"['maharashtra', 'guj']",0,0,1,0.0
956,chikkaani,1.51522630516786e-07,13.0,['kar'],1,1,1,0.38461538461538464
957,rajjn,8.158910873980785e-08,7.0,"['up', 'mp']",0,0,0,0.14285714285714285
958,gooyanakaa,1.6154643530481953e-05,1386.0,"['bihar', 'up', 'jha', 'rajasthan', 'mp', 'har', 'utt', 'maharashtra']",0,0,1,0.4674074074074074
959,raajanikaamth,1.0490028266546722e-07,9.0,"['maharashtra', 'guj']",1,1,1,0.3333333333333333
960,jhhimjoore,9.324469570263755e-08,8.0,['mp'],1,1,1,0.375
961,phaayajan,3.496676088848908e-08,3.0,"['bihar', 'maharashtra']",1,1,0,0.3333333333333333
962,murasaleem,5.058524741868087e-06,434.0,"['up', 'bihar', 'maharashtra', 'jha', 'utt', 'har', 'rajasthan', 'punjab', 'guj', 'mp']",1,1,0,0.1368909512761021
963,chimparthi,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.2222222222222222
964,kijar,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.3333333333333333
965,yaongam,1.0490028266546722e-07,9.0,['manipur'],1,0,1,0.0
966,phaththaa,8.74169022212227e-07,75.0,"['maharashtra', 'bihar', 'rajasthan', 'har', 'up', 'utt', 'kar']",0,0,1,0.3783783783783784
967,pandoyi,6.993352177697815e-07,60.0,['andhra'],0,0,1,0.6129032258064516
968,pasavaabhaai,1.398670435539563e-06,120.0,['guj'],1,1,1,0.0
969,yangamla,3.496676088848908e-08,3.0,['manipur'],0,0,1,1.0
970,kiu,1.864893914052751e-07,16.0,"['assam', 'jha', 'bihar']",1,0,1,0.3333333333333333
971,chaataajaka,6.993352177697815e-08,6.0,['odi'],1,1,1,0.3333333333333333
972,kejareul,3.496676088848908e-08,3.0,['assam'],0,0,0,0.6666666666666666
973,raamaasvaam,9.324469570263755e-08,8.0,"['maharashtra', 'jha', 'guj']",1,0,1,0.25
974,othee,2.447673262194236e-07,21.0,"['punjab', 'guj', 'up', 'mp', 'maharashtra', 'har', 'jha']",1,1,1,0.45
975,rehima,3.496676088848908e-08,3.0,['odi'],0,0,0,0.0
976,inoosent,5.827793481414847e-08,5.0,"['maharashtra', 'up']",1,0,1,0.2
977,ehasaanooddeen,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.5714285714285714
978,pooshanalaal,2.3311173925659387e-07,20.0,['maharashtra'],1,1,1,0.3
979,kattreddi,5.827793481414847e-08,5.0,['andhra'],1,1,1,1.0
980,uthpalavarnaa,2.0980056533093445e-07,18.0,['maharashtra'],1,0,1,0.8888888888888888
981,sreekoon,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,0.45454545454545453
982,aaseemaa,1.060658413617502e-06,91.0,"['maharashtra', 'guj', 'bihar', 'jha', 'utt', 'up', 'rajasthan']",1,1,1,0.9333333333333333
983,roosanaanamd,6.993352177697815e-08,6.0,"['mp', 'up']",1,1,0,0.6666666666666666
984,naaraayanadathth,5.594681742158252e-07,48.0,"['maharashtra', 'guj']",1,1,0,0.16666666666666666
985,maretti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
986,gousaamee,4.312567176246986e-07,37.0,"['bihar', 'utt', 'jha', 'assam', 'up', 'rajasthan', 'har']",1,1,1,0.2702702702702703
987,aiamthanee,2.4826400230827244e-06,213.0,"['maharashtra', 'mp', 'up']",0,1,1,0.49765258215962443
988,jhhinaleebaaee,2.564229131822532e-07,22.0,['maharashtra'],1,1,1,1.0
989,kalanekara,1.748338044424454e-07,15.0,['kar'],1,1,1,0.47058823529411764
990,kadalage,3.613231958477205e-07,31.0,['kar'],1,1,1,0.43333333333333335
991,boor,2.424362088268576e-06,208.0,"['tel', 'delhi', 'up', 'assam', 'andhra', 'utt', 'maharashtra', 'bihar', 'mp', 'har', 'punjab', 'jha', 'rajasthan', 'kerala']",1,1,1,0.5388349514563107
992,bullam,6.294016959928034e-07,54.0,['andhra'],1,0,0,0.5454545454545454
993,aarabaajhh,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,0.0
994,sulthaaniyaam,6.527128699184627e-07,56.0,"['bihar', 'jha', 'up', 'rajasthan', 'mp']",1,1,1,0.4
995,bombra,3.496676088848908e-08,3.0,['delhi'],0,0,1,0.25
996,murthanu,3.496676088848908e-08,3.0,['assam'],0,0,0,0.0
997,menal,1.398670435539563e-07,12.0,"['maharashtra', 'guj', 'mp']",0,0,0,0.7692307692307693
998,himndu,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.6666666666666666
999,asookapuree,9.557581309520347e-07,82.0,"['guj', 'maharashtra']",1,1,1,0.04878048780487805
1000,rahayaa,1.51522630516786e-07,13.0,['maharashtra'],0,0,0,0.46153846153846156
1001,baineepaath,3.496676088848908e-08,3.0,['punjab'],1,0,0,0.3333333333333333
1002,huthookshee,5.827793481414846e-07,50.0,"['guj', 'maharashtra']",1,1,1,0.9795918367346939
1003,thaanari,9.324469570263755e-08,8.0,['odi'],1,1,1,0.625
1004,parapali,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.8181818181818182
1005,jyoomthiraam,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.16666666666666666
1006,lakshseekaamth,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1007,ilaphaak,3.496676088848908e-08,3.0,"['up', 'bihar']",1,0,1,0.0
1008,maahaanoo,3.496676088848908e-08,3.0,['odi'],1,0,0,0.6666666666666666
1009,birijiyaa,1.1655586962829694e-07,10.0,"['jha', 'bihar']",1,0,1,0.2
1010,nimkayala,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.5
1011,khaanatte,1.748338044424454e-07,15.0,['kar'],1,1,1,0.06666666666666667
1012,munubarti,1.2005254571714582e-06,103.0,['andhra'],1,1,1,0.5533980582524272
1013,munbi,3.496676088848908e-08,3.0,['andhra'],0,0,0,1.0
1014,doochar,4.6622347851318775e-08,4.0,['mp'],0,1,0,0.5
1015,thajameer,4.6622347851318775e-08,4.0,"['maharashtra', 'jha']",0,1,0,0.75
1016,maanthiiamaa,4.6622347851318775e-08,4.0,['odi'],1,1,1,1.0
1017,raaudakar,1.0490028266546722e-07,9.0,['mp'],1,1,1,0.5555555555555556
1018,devethrd,4.6622347851318775e-08,4.0,['maharashtra'],1,0,0,0.75
1019,kulasumaa,3.496676088848908e-07,30.0,"['maharashtra', 'guj', 'up', 'bihar', 'kar']",1,0,1,1.0
1020,uththaamraav,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
1021,ukkoji,1.177214283245799e-06,101.0,['kar'],0,1,1,0.5353535353535354
1022,dublay,3.496676088848908e-08,3.0,['goa'],0,0,0,0.6666666666666666
1023,saakilaa,2.913896740707423e-07,25.0,"['maharashtra', 'bihar', 'guj', 'rajasthan', 'odi', 'assam']",1,0,1,0.92
1024,arkanti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1025,chaarupriyaa,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,1.0
1026,saabaamaa,4.6622347851318775e-08,4.0,"['maharashtra', 'odi']",1,1,1,1.0
1027,dalajithakoor,2.797340871079126e-07,24.0,['maharashtra'],1,1,1,0.9166666666666666
1028,neniwal,5.827793481414847e-08,5.0,['delhi'],1,1,1,0.2
1029,saveendr,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.6666666666666666
1030,mainudin,2.5525735448597025e-06,219.0,"['maharashtra', 'bihar', 'assam', 'guj', 'up', 'jha', 'rajasthan']",1,0,1,0.3409090909090909
1031,mujhhaphar,2.7856852841162966e-06,239.0,"['maharashtra', 'guj', 'jha', 'bihar', 'up']",1,0,1,0.4309623430962343
1032,nooniaaa,1.0490028266546722e-07,9.0,['odi'],1,1,1,0.5555555555555556
1033,raviraajabhaaee,3.380120219220611e-07,29.0,['guj'],1,1,1,0.0
1034,collum,1.037347239691843e-06,89.0,['andhra'],1,0,0,0.43820224719101125
1035,devakaamth,2.983830262484401e-06,256.0,"['maharashtra', 'guj', 'mp', 'bihar', 'up']",1,1,1,0.41015625
1036,aaseebakhaa,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,1,1,0.0
1037,meeraalaal,1.51522630516786e-07,13.0,['maharashtra'],1,1,1,0.6153846153846154
1038,kizhakkayil,1.2704589789484364e-06,109.0,['kerala'],1,1,1,0.3783783783783784
1039,aambaadare,3.496676088848908e-08,3.0,['mp'],1,1,1,0.3333333333333333
1040,asayyaa,1.1655586962829694e-07,10.0,['maharashtra'],1,0,1,0.4
1041,koonduraam,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
1042,boxu,6.993352177697815e-08,6.0,['andhra'],0,0,0,0.5
1043,jhhumuree,9.324469570263755e-08,8.0,"['odi', 'guj', 'maharashtra']",1,0,1,1.0
1044,dudyakula,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
1045,branh,1.51522630516786e-07,13.0,['assam'],1,0,1,0.15384615384615385
1046,aajeechaa,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.75
1047,zohmingsanga,2.913896740707423e-07,25.0,['mizoram'],1,1,1,0.08
1048,raayeebaaee,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,1.0
1049,kaaloobhaay,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1050,jannathi,1.51522630516786e-07,13.0,"['bihar', 'assam']",0,0,1,1.0
1051,ayagara,2.2145615229376415e-07,19.0,['odi'],0,1,1,0.631578947368421
1052,vaimjenaath,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.8333333333333334
1053,vaimjenaath,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.8333333333333334
1054,visavakaram,3.496676088848908e-08,3.0,"['punjab', 'jha']",0,1,1,0.3333333333333333
1055,kudhe,1.282114565911266e-07,11.0,"['mp', 'maharashtra', 'odi']",1,0,1,0.5454545454545454
1056,moakaa,4.6622347851318775e-08,4.0,['andhra'],0,0,1,0.5
1057,sameema,1.398670435539563e-06,120.0,"['kerala', 'odi', 'andhra', 'andaman']",1,1,1,0.7333333333333333
1058,chamdreebhaan,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1059,chamdreebhaan,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1060,south,2.797340871079126e-07,24.0,"['andhra', 'bihar', 'delhi', 'kerala', 'rajasthan', 'tel']",0,0,0,0.4782608695652174
1061,vaaraale,3.496676088848908e-08,3.0,['kar'],1,1,1,0.3333333333333333
1062,saaiamna,3.496676088848908e-08,3.0,['odi'],1,1,1,0.6666666666666666
1063,raamapure,2.424362088268576e-06,208.0,"['kar', 'mp', 'maharashtra', 'har']",1,1,1,0.4
1064,maanadooraa,3.496676088848908e-08,3.0,"['maharashtra', 'punjab', 'odi']",0,1,0,0.6666666666666666
1065,poorusoobhama,3.496676088848908e-08,3.0,['odi'],1,1,1,0.0
1066,nabeekhan,5.827793481414847e-08,5.0,['andhra'],0,0,0,0.2
1067,udhum,4.6622347851318775e-08,4.0,"['maharashtra', 'up']",0,0,0,0.25
1068,bhamjee,2.447673262194236e-07,21.0,"['maharashtra', 'jha', 'up']",0,0,0,0.23809523809523808
1069,valamula,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
1070,dhanaanaay,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
1071,maalekal,5.827793481414847e-08,5.0,['maharashtra'],0,0,1,0.6
1072,kesthikara,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.75
1073,bhumilaa,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,0,0,1.0
1074,sharuk,3.729787828105502e-07,32.0,"['andhra', 'kerala', 'delhi', 'manipur']",0,0,0,0.0625
1075,sivakamal,2.797340871079126e-07,24.0,"['maharashtra', 'guj']",0,1,1,0.4583333333333333
1076,aleerejhhaa,1.51522630516786e-07,13.0,['maharashtra'],1,1,1,0.38461538461538464
1077,raayaal,3.496676088848908e-08,3.0,"['punjab', 'maharashtra']",0,0,1,0.6666666666666666
1078,nakuben,3.776410175956821e-06,324.0,['guj'],1,1,1,1.0
1079,akilabaanoo,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,1.0
1080,navakaaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1081,veraseemgabhaai,1.51522630516786e-06,130.0,['guj'],1,1,1,0.0
1082,rejaaurrahamaan,6.993352177697815e-08,6.0,"['bihar', 'jha']",1,0,1,0.0
1083,peremula,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1084,maiboo,9.324469570263755e-08,8.0,['maharashtra'],0,1,0,0.375
1085,jaseemtoo,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.6666666666666666
1086,kundukandathil,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.0
1087,jadhavajee,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.6666666666666666
1088,jeyamtheelaal,1.9814497836810483e-07,17.0,"['guj', 'maharashtra']",1,1,1,0.23529411764705882
1089,jeevarathn,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,1.0
1090,tanadan,2.797340871079126e-07,24.0,"['up', 'rajasthan', 'mp', 'assam', 'punjab', 'utt', 'jha', 'bihar']",0,0,0,0.391304347826087
1091,manadl,3.496676088848908e-08,3.0,"['bihar', 'jha']",0,0,0,0.3333333333333333
1092,tidaabhaaee,1.0490028266546722e-07,9.0,"['maharashtra', 'guj']",1,1,1,0.2222222222222222
1093,megyaa,1.631782174796157e-07,14.0,['maharashtra'],0,0,1,0.2857142857142857
1094,paataneeaaa,1.1655586962829694e-07,10.0,['odi'],1,1,1,0.7
1095,moohamadasahid,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,0.0
1096,yadaa,7.93745472168702e-06,681.0,"['maharashtra', 'bihar', 'jha', 'up', 'har', 'mp']",0,0,1,0.3303964757709251
1097,sooneeaaa,3.496676088848908e-08,3.0,['odi'],1,1,1,0.6666666666666666
1098,khupkhojam,6.993352177697815e-08,6.0,['manipur'],1,1,1,0.16666666666666666
1099,raamulaabaaee,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
1100,sunahaare,3.496676088848908e-08,3.0,['mp'],1,1,1,0.6666666666666666
1101,nadaalaal,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1102,shirasatte,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.5
1103,saarejaan,1.282114565911266e-07,11.0,['bihar'],0,1,1,1.0
1104,premabaahaadoor,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.3333333333333333
1105,nabeerakhaan,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,1,1,0.0
1106,numgaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
1107,musarathabaanu,9.557581309520347e-07,82.0,"['guj', 'maharashtra']",1,1,1,1.0
1108,virsvabhar,4.429123045875283e-07,38.0,['maharashtra'],0,0,1,0.4473684210526316
1109,ghvaneel,6.993352177697815e-08,6.0,['guj'],0,0,0,0.0
1110,isamaadal,3.496676088848908e-08,3.0,['up'],1,0,0,0.0
1111,budathala,4.429123045875283e-07,38.0,['andhra'],1,1,1,0.6578947368421053
1112,jivanaaasaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1113,thanglam,2.447673262194236e-07,21.0,['manipur'],1,1,1,0.36363636363636365
1114,bramhadaththaa,1.1655586962829694e-07,10.0,['maharashtra'],1,0,1,0.2
1115,ramakrshna,6.993352177697815e-08,6.0,['andhra'],1,0,1,0.0
1116,memthoibi,1.212181044134288e-06,104.0,['manipur'],1,1,1,1.0
1117,kovvappurath,1.398670435539563e-07,12.0,['kerala'],1,1,1,0.4166666666666667
1118,choodavvaabaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
1119,janiyaanee,1.9814497836810483e-07,17.0,['mp'],0,1,1,0.5294117647058824
1120,kantheia,1.631782174796157e-07,14.0,['odi'],1,1,1,0.7857142857142857
1121,sangaiambhi,3.496676088848908e-08,3.0,['odi'],0,0,1,0.6666666666666666
1122,shanthipriya,8.158910873980785e-08,7.0,['andhra'],1,1,1,1.0
1123,haththarki,5.827793481414847e-08,5.0,['kar'],1,1,1,0.5
1124,thripati,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
1125,debhaa,1.51522630516786e-07,13.0,"['maharashtra', 'guj', 'up', 'odi']",0,0,0,0.14285714285714285
1126,bhooraajee,6.457195177407649e-06,554.0,"['maharashtra', 'guj', 'mp']",1,1,1,0.259927797833935
1127,bachchaabaaee,1.51522630516786e-07,13.0,['maharashtra'],1,0,1,1.0
1128,khadeejaabaanoo,6.993352177697815e-08,6.0,"['maharashtra', 'bihar']",1,1,1,1.0
1129,avadhesakamaar,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,0.0
1130,aamagnoo,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.0
1131,kaasesvaree,6.993352177697815e-08,6.0,"['maharashtra', 'odi']",1,1,1,1.0
1132,bondili,2.157449146819776e-05,1851.0,['andhra'],1,1,1,0.5359265262020529
1133,abdullakaadar,3.496676088848908e-08,3.0,['guj'],1,0,1,0.0
1134,haryulu,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.0
1135,alesaanabee,1.51522630516786e-07,13.0,['maharashtra'],1,1,1,1.0
1136,tooramal,1.1655586962829694e-07,10.0,"['maharashtra', 'rajasthan', 'up']",0,0,0,0.3
1137,ijarpu,8.158910873980785e-08,7.0,['andhra'],1,1,1,1.0
1138,moomathalub,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1139,kabeeradaas,3.3101866974436327e-06,284.0,"['maharashtra', 'guj', 'up']",1,1,1,0.3404255319148936
1140,vasamthraav,1.864893914052751e-07,16.0,['maharashtra'],1,1,1,0.25
1141,umarayaa,8.158910873980785e-08,7.0,"['maharashtra', 'mp', 'guj', 'up']",0,1,1,0.5714285714285714
1142,chokkara,4.802101828685833e-06,412.0,"['andhra', 'delhi', 'andaman']",1,0,1,0.5085158150851582
1143,naamepalli,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.4
1144,kaaber,8.158910873980785e-08,7.0,"['maharashtra', 'mp', 'up']",0,0,0,0.42857142857142855
1145,tra,1.5851598269448382e-06,136.0,"['andhra', 'arunachal', 'tel', 'delhi', 'sikkim', 'kerala', 'puducherry']",1,1,1,0.5808823529411765
1146,thummalamala,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
1147,alapheeyaabaaee,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,1,1.0
1148,pholua,8.158910873980785e-08,7.0,['mizoram'],1,1,1,0.14285714285714285
1149,romalsawmi,9.324469570263755e-08,8.0,['mizoram'],1,1,1,0.875
1150,vanlalremruati,5.71123761178655e-07,49.0,['mizoram'],1,1,1,1.0
1151,thaavashi,1.1655586962829694e-07,10.0,['kar'],1,1,1,0.3333333333333333
1152,indiraabaai,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,1.0
1153,dhanakaanee,1.5968154139076678e-06,137.0,"['mp', 'up', 'rajasthan']",1,1,1,0.4666666666666667
1154,pamgaa,7.459575656211003e-07,64.0,"['maharashtra', 'up', 'mp', 'bihar', 'har']",0,0,0,0.4
1155,ngotlua,9.324469570263755e-08,8.0,['mizoram'],1,1,1,0.625
1156,kaatragadda,1.631782174796157e-07,14.0,['andhra'],1,1,1,0.42857142857142855
1157,koippallil,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.0
1158,aaphasarapaasaa,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
1159,naththeesimh,4.6622347851318775e-08,4.0,"['rajasthan', 'guj']",1,1,0,0.0
1160,kalimoonabee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1161,gurujeethakoor,2.564229131822532e-07,22.0,"['maharashtra', 'guj']",1,1,1,0.9545454545454546
1162,jaarathoo,4.6622347851318775e-08,4.0,['maharashtra'],0,1,0,0.0
1163,lootanapuree,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1164,madkshira,4.6622347851318775e-08,4.0,['andhra'],1,0,1,0.75
1165,dukaree,6.876796308069519e-07,59.0,"['jha', 'maharashtra']",0,1,1,0.4067796610169492
1166,gujaraam,4.196011306618689e-07,36.0,['maharashtra'],0,0,0,0.3333333333333333
1167,buroonooddeen,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
1168,humtsoe,1.320578002888604e-05,1133.0,"['nagaland', 'manipur', 'meghalaya', 'mizoram']",0,1,1,0.4889673433362754
1169,huvappanavara,3.380120219220611e-07,29.0,['kar'],1,1,1,0.4827586206896552
1170,manikyalu,3.03045261033572e-07,26.0,"['andhra', 'puducherry']",1,1,1,0.5384615384615384
1171,rajaneeknth,3.496676088848908e-08,3.0,['guj'],1,0,1,0.0
1172,obilinidi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
1173,khursidakhaan,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
1174,samajubhaad,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1175,sayaammaa,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
1176,paththevaali,3.496676088848908e-08,3.0,['kar'],1,1,1,0.6666666666666666
1177,mugellagari,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
1178,aleemunabegam,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,1.0
1179,moohamadaabbaas,1.9814497836810483e-07,17.0,"['guj', 'maharashtra']",1,1,1,0.0
1180,vajirasaab,2.6807850014508294e-07,23.0,['maharashtra'],1,1,1,0.17391304347826086
1181,vardadhan,5.827793481414847e-08,5.0,"['bihar', 'up', 'utt']",0,0,1,0.4
1182,roomeenakumaar,2.913896740707423e-07,25.0,"['guj', 'maharashtra']",1,1,1,0.0
1183,iago,4.6622347851318775e-08,4.0,['kerala'],0,0,0,1.0
1184,moohamdarapheek,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,0.0
1185,thalayillath,1.631782174796157e-07,14.0,['kerala'],1,1,1,0.5714285714285714
1186,rajeeya,1.9814497836810483e-07,17.0,['andhra'],0,0,0,1.0
1187,baanasimha,1.0490028266546722e-07,9.0,['odi'],1,1,1,0.6666666666666666
1188,thelle,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.6666666666666666
1189,namrapaalasimh,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
1190,sahibaaee,1.864893914052751e-07,16.0,['maharashtra'],1,1,1,0.9375
1191,anglum,4.6622347851318775e-08,4.0,['manipur'],1,1,1,0.0
1192,ryaaj,8.158910873980785e-08,7.0,['maharashtra'],0,0,0,0.2857142857142857
1193,jahaaroon,2.3311173925659387e-07,20.0,"['bihar', 'jha']",1,1,1,0.9473684210526315
1194,ghyuvalakumaar,8.158910873980785e-08,7.0,['guj'],1,1,1,0.0
1195,nandagiri,1.7250268704987945e-06,148.0,"['andhra', 'odi', 'rajasthan']",1,1,1,0.527027027027027
1196,pottunur,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.3333333333333333
1197,kriranakumaar,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.3333333333333333
1198,pallaprolu,3.5432984367002263e-06,304.0,['andhra'],1,1,1,0.5625
1199,potumani,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.42857142857142855
1200,rejeenal,1.9814497836810483e-07,17.0,['maharashtra'],1,0,1,0.4117647058823529
1201,lomba,1.864893914052751e-07,16.0,"['delhi', 'nagaland', 'arunachal']",1,1,1,0.5
1202,mahammadaikbaal,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,0.0
1203,vakalaabhaaee,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
1204,dowle,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.3333333333333333
1205,daasinaath,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1206,mdsekhar,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.0
1207,dabrya,4.6622347851318775e-08,4.0,['delhi'],1,1,1,0.0
1208,jhhebannisaa,9.324469570263755e-08,8.0,['maharashtra'],1,0,1,1.0
1209,kaakaasaao,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.0
1210,madhachuaala,3.729787828105502e-07,32.0,['odi'],1,1,1,0.625
1211,soonamatheedevee,5.011902394016768e-07,43.0,"['maharashtra', 'guj', 'up']",1,1,1,1.0
1212,aayeri,1.0490028266546722e-07,9.0,['kar'],1,1,1,0.4444444444444444
1213,araveemdapuree,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
1214,siminikiaaa,8.625134352493972e-07,74.0,['odi'],1,1,1,0.5405405405405406
1215,sreehareejee,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.6666666666666666
1216,mathiuddeen,4.6622347851318775e-08,4.0,"['maharashtra', 'jha', 'bihar']",1,1,1,0.0
1217,haachhanaa,4.6622347851318775e-08,4.0,['assam'],1,1,1,1.0
1218,danumuri,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.5
1219,biyyaamaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
1220,okarasaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.0
1221,pelaaraam,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
1222,andigitala,3.496676088848908e-08,3.0,['goa'],1,0,0,0.6666666666666666
1223,lakshmithulasi,4.6622347851318775e-08,4.0,['andhra'],1,1,1,1.0
1224,maluaa,1.398670435539563e-07,12.0,"['jha', 'odi', 'up', 'chandigarh']",1,1,1,0.4166666666666667
1225,kadabagaamvi,1.1655586962829694e-07,10.0,['kar'],1,1,1,0.75
1226,buragadda,4.149388958767371e-06,356.0,['andhra'],1,1,1,0.5140449438202247
1227,jhhuberaalee,3.147008479964017e-07,27.0,"['guj', 'maharashtra']",1,1,1,0.14814814814814814
1228,mardannavara,1.9814497836810483e-07,17.0,['kar'],1,1,1,0.47058823529411764
1229,japhul,4.6622347851318775e-08,4.0,"['bihar', 'maharashtra']",1,1,1,0.5
1230,chaynee,3.846343697733798e-07,33.0,['odi'],0,0,0,0.6363636363636364
1231,byrwareddi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1232,bhodagoli,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.5
1233,bookas,3.496676088848908e-08,3.0,"['bihar', 'punjab']",1,1,0,0.0
1234,prabhooraam,6.294016959928034e-07,54.0,"['maharashtra', 'rajasthan', 'guj', 'up']",1,1,1,0.2777777777777778
1235,potuuri,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
1236,anaameree,1.1655586962829694e-07,10.0,"['maharashtra', 'guj']",0,1,1,1.0
1237,dasaareddygari,1.398670435539563e-07,12.0,['andhra'],1,1,1,0.3333333333333333
1238,udagaave,7.109908047326112e-07,61.0,['kar'],1,1,1,0.4262295081967213
1239,goosiyaabeebee,9.324469570263755e-08,8.0,"['guj', 'maharashtra']",1,1,1,1.0
1240,maison,1.0490028266546722e-07,9.0,"['kerala', 'manipur']",1,1,1,0.6666666666666666
1241,janagalu,4.6622347851318775e-08,4.0,['maharashtra'],0,0,1,0.5
1242,halpa,3.496676088848908e-08,3.0,['manipur'],0,0,0,0.6666666666666666
1243,deepee,6.06090522067144e-07,52.0,"['maharashtra', 'up', 'jha', 'punjab', 'har', 'guj', 'rajasthan', 'mp']",0,1,0,0.8367346938775511
1244,ravklamaaree,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
1245,birapu,1.398670435539563e-07,12.0,['andhra'],1,1,1,0.4166666666666667
1246,birapu,1.398670435539563e-07,12.0,['andhra'],1,1,1,0.4166666666666667
1247,sajaanamd,1.398670435539563e-07,12.0,"['maharashtra', 'guj']",1,1,1,0.5
1248,emmide,6.993352177697815e-08,6.0,['andhra'],1,0,1,0.6666666666666666
1249,sagarapu,4.755479480834514e-06,408.0,['andhra'],1,1,1,0.5196078431372549
1250,soomavaathee,5.827793481414847e-08,5.0,"['maharashtra', 'up']",1,1,1,1.0
1251,jhhaamboojee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.5
1252,jelaavan,4.6622347851318775e-08,4.0,['up'],0,0,0,0.0
1253,sekhachaam,4.6622347851318775e-08,4.0,['maharashtra'],0,1,1,0.75
1254,guri,7.459575656211003e-06,640.0,"['andhra', 'kar', 'meghalaya', 'odi', 'andaman', 'rajasthan']",0,1,0,0.521875
1255,kshethr,3.380120219220611e-07,29.0,"['jha', 'up', 'utt', 'maharashtra', 'assam', 'bihar', 'mp']",1,0,1,0.39285714285714285
1256,kuloobaa,6.993352177697815e-08,6.0,"['jha', 'maharashtra']",1,1,1,0.3333333333333333
1257,indouthriyaa,1.398670435539563e-07,12.0,['up'],0,0,1,0.25
1258,nirudhd,8.158910873980785e-08,7.0,['maharashtra'],0,0,1,0.42857142857142855
1259,kuveraa,1.631782174796157e-07,14.0,['rajasthan'],1,0,0,0.4166666666666667
1260,daamrabaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1261,putrevu,3.834688110770969e-06,329.0,['andhra'],1,1,1,0.49544072948328266
1262,davyaappaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
1263,vidyaabhaai,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
1264,rongili,1.398670435539563e-07,12.0,['andhra'],0,1,1,0.5
1265,keertheedaa,2.797340871079126e-07,24.0,['guj'],1,1,1,1.0
1266,khumaseemg,6.294016959928034e-07,54.0,"['guj', 'maharashtra']",1,1,1,0.037037037037037035
1267,thirthakalaa,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,1.0
1268,ndraa,3.496676088848908e-08,3.0,"['up', 'mp', 'odi']",1,0,1,0.6666666666666666
1269,halakode,8.158910873980785e-08,7.0,['kar'],1,1,1,0.2857142857142857
1270,choolhaaee,3.496676088848908e-08,3.0,['bihar'],0,0,0,0.0
1271,thirividhi,4.196011306618689e-07,36.0,['andhra'],1,1,1,0.6111111111111112
1272,phalakakumaar,8.158910873980785e-08,7.0,['guj'],1,1,1,0.0
1273,abdulamajeedabhaa,1.1655586962829694e-07,10.0,['guj'],1,0,1,0.0
1274,ruddarraju,3.112041719075528e-06,267.0,['andhra'],1,1,1,0.4681647940074906
1275,dhemdyaa,5.361570002901659e-07,46.0,['maharashtra'],0,0,1,0.41304347826086957
1276,lalloosimh,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.3333333333333333
1277,bhindiyaa,3.03045261033572e-07,26.0,['mp'],1,1,1,0.56
1278,fan,1.7716492183501132e-06,152.0,"['delhi', 'kerala', 'tel', 'andhra', 'andaman', 'sikkim']",1,1,1,0.37748344370860926
1279,garoos,3.496676088848908e-08,3.0,"['maharashtra', 'mp']",1,0,0,0.6666666666666666
1280,ladka,5.827793481414847e-08,5.0,['dadra'],0,0,1,0.16666666666666666
1281,sooyaabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1282,maauben,2.913896740707423e-07,25.0,['guj'],1,1,1,1.0
1283,bahskar,2.797340871079126e-07,24.0,['andhra'],0,0,0,0.038461538461538464
1284,jemsan,3.380120219220611e-07,29.0,"['manipur', 'maharashtra', 'guj', 'up']",1,1,1,0.3103448275862069
1285,baalubuvaa,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.4444444444444444
1286,aptmt,1.0490028266546722e-07,9.0,['andhra'],0,0,0,0.3333333333333333
1287,thalaat,3.496676088848908e-08,3.0,"['up', 'maharashtra']",0,0,0,0.6666666666666666
1288,kookoo,2.0047609576067072e-06,172.0,"['maharashtra', 'odi', 'guj', 'bihar', 'mp', 'up', 'utt']",1,0,1,0.48255813953488375
1289,seevanamdan,1.51522630516786e-07,13.0,"['maharashtra', 'guj']",1,1,1,0.15384615384615385
1290,thupe,5.594681742158252e-07,48.0,"['maharashtra', 'kar', 'mp', 'jha', 'punjab', 'utt']",0,0,1,0.4583333333333333
1291,premaraajasimh,3.496676088848908e-08,3.0,"['guj', 'mp']",1,1,1,0.3333333333333333
1292,yrswar,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.5
1293,vyamkappaa,1.136419728875895e-05,975.0,['maharashtra'],1,1,1,0.28717948717948716
1294,huravidarasimg,2.6807850014508294e-07,23.0,['maharashtra'],1,1,1,0.17391304347826086
1295,arech,1.282114565911266e-07,11.0,['maharashtra'],0,0,0,0.5454545454545454
1296,doosarmaa,6.993352177697815e-08,6.0,"['bihar', 'up']",0,0,0,0.16666666666666666
1297,ghamendrageeree,1.1655586962829694e-07,10.0,['guj'],1,1,1,0.0
1298,riswan,1.1189363484316505e-06,96.0,"['kerala', 'puducherry', 'andhra', 'delhi']",0,0,1,0.1134020618556701
1299,arabinda,2.797340871079126e-07,24.0,['odi'],1,1,1,0.34615384615384615
1300,mullagada,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
1301,mahamd,1.2926045941778129e-05,1109.0,"['andhra', 'bihar', 'up', 'maharashtra', 'jha', 'guj', 'assam', 'mp']",0,0,0,0.3592057761732852
1302,amujuaru,1.748338044424454e-07,15.0,['andhra'],1,0,1,0.3333333333333333
1303,galuguboyini,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.3333333333333333
1304,raamaseebhaaee,3.333497871369292e-06,286.0,['guj'],1,1,1,0.0
1305,karaayigola,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.5
1306,gidamurki,3.03045261033572e-07,26.0,['kar'],1,1,1,0.5769230769230769
1307,rlatha,2.2145615229376415e-07,19.0,['odi'],0,0,1,0.7368421052631579
1308,khamaseraa,3.496676088848908e-08,3.0,['rajasthan'],0,0,1,0.3333333333333333
1309,jinduben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1310,koosalaa,2.0397277184951963e-06,175.0,"['maharashtra', 'odi', 'punjab', 'har', 'up']",1,0,1,0.8628571428571429
1311,neemmu,1.1655586962829694e-07,10.0,['andhra'],0,0,1,0.4
1312,jimaalaal,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.3333333333333333
1313,nisaadaalee,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,1,0.0
1314,peddakk,4.312567176246986e-07,37.0,['andhra'],1,1,1,1.0
1315,kalpam,9.09135783100716e-07,78.0,['andhra'],1,0,1,0.3924050632911392
1316,thayoom,6.993352177697815e-08,6.0,"['up', 'mp', 'jha', 'har', 'maharashtra']",1,1,1,0.3333333333333333
1317,khethaamben,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
1318,sandena,1.0490028266546722e-07,9.0,['andhra'],0,0,1,0.4444444444444444
1319,lekhesvar,2.2145615229376415e-07,19.0,['maharashtra'],1,1,1,0.3157894736842105
1320,muhammadabilaal,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1321,lachhaaraam,1.631782174796157e-07,14.0,"['maharashtra', 'guj', 'rajasthan']",1,1,1,0.5
1322,alook,3.320676725710179e-05,2849.0,"['maharashtra', 'bihar', 'guj', 'jha', 'up', 'har', 'chandigarh', 'mp']",1,1,0,0.47787921348314605
1323,jaajoodeen,9.324469570263755e-08,8.0,['maharashtra'],1,0,1,0.0
1324,ponnamattom,3.496676088848908e-08,3.0,['kerala'],0,0,1,0.3333333333333333
1325,dinaakumaaree,1.1655586962829694e-07,10.0,"['maharashtra', 'guj']",1,1,1,1.0
1326,maadraaj,6.993352177697815e-08,6.0,"['tripura', 'assam']",1,0,1,0.8
1327,kuntur,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.0
1328,gurudevamma,4.6622347851318775e-08,4.0,['andhra'],1,1,1,1.0
1329,dammanaagi,3.496676088848908e-08,3.0,['kar'],1,1,1,0.3333333333333333
1330,nowlla,5.827793481414847e-08,5.0,['andhra'],0,0,1,0.4
1331,masalaiudeen,3.496676088848908e-08,3.0,['bihar'],1,0,1,0.0
1332,thakhatharaaj,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,0.2727272727272727
1333,shilprasetti,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
1334,bandlish,9.324469570263755e-08,8.0,['delhi'],0,0,0,0.5
1335,roojhhameenabaa,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1336,joothaabaaee,1.864893914052751e-07,16.0,['maharashtra'],1,1,1,1.0
1337,rethumal,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.6666666666666666
1338,sivachamndr,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,0,1,0.0
1339,rumin,3.496676088848908e-08,3.0,['arunachal'],1,0,1,0.4
1340,neesaak,3.496676088848908e-08,3.0,"['guj', 'up']",0,1,0,0.0
1341,jhhaheraa,6.410572829556331e-07,55.0,"['maharashtra', 'guj', 'mp']",0,0,1,0.9629629629629629
1342,adharee,3.496676088848908e-08,3.0,"['maharashtra', 'punjab', 'rajasthan']",1,1,1,0.3333333333333333
1343,daopaal,8.158910873980785e-08,7.0,['tripura'],1,0,1,1.0
1344,jhhalekhaaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1345,jemeenabhaaee,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
1346,vishwanadhaareddy,7.343019786582706e-07,63.0,['andhra'],1,1,1,0.0
1347,yamkee,3.496676088848908e-08,3.0,"['maharashtra', 'bihar']",0,0,1,0.3333333333333333
1348,himavanthu,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.0
1349,kumadachamdr,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,0,1,0.25
1350,khoojumabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1351,bhaisaala,2.0630388924208557e-05,1770.0,['odi'],1,1,1,0.619774011299435
1352,godduvelugula,1.51522630516786e-07,13.0,['andhra'],1,1,1,0.5384615384615384
1353,sonkaria,1.282114565911266e-07,11.0,['delhi'],1,0,1,0.45454545454545453
1354,jhangiani,2.6807850014508294e-07,23.0,"['delhi', 'goa']",0,0,1,0.5652173913043478
1355,pyaaredaas,9.324469570263755e-08,8.0,"['maharashtra', 'rajasthan', 'guj']",1,1,1,0.375
1356,nilabeni,2.564229131822532e-07,22.0,['odi'],1,0,1,1.0
1357,savaatheeben,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,1.0
1358,mooiudina,3.846343697733798e-07,33.0,['odi'],1,1,1,0.30303030303030304
1359,kandarsa,2.564229131822532e-07,22.0,"['odi', 'andhra']",0,1,1,0.6363636363636364
1360,rehenumaa,5.827793481414847e-08,5.0,"['odi', 'maharashtra']",1,1,1,0.6
1361,dhanaraan,5.827793481414847e-08,5.0,['maharashtra'],0,1,0,0.6
1362,bibeebaanu,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,1.0
1363,mupheedaaben,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
1364,veenam,2.0980056533093446e-06,180.0,"['andhra', 'up', 'guj']",1,1,1,0.5414364640883977
1365,varapakula,1.748338044424454e-07,15.0,['andhra'],1,1,1,0.4666666666666667
1366,rajeeyaakhaathan,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
1367,mayuraaj,6.993352177697815e-08,6.0,"['maharashtra', 'har']",1,1,1,0.6666666666666666
1368,makanaboyina,3.380120219220611e-07,29.0,['andhra'],1,1,1,0.4482758620689655
1369,enyi,3.496676088848908e-08,3.0,"['arunachal', 'andhra']",1,1,1,0.6666666666666666
1370,jൟooththaa,5.827793481414847e-08,5.0,['odi'],1,1,1,1.0
1371,roolaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1372,klpesabhaai,1.0256916527290129e-06,88.0,['guj'],1,1,1,0.0
1373,chhansih,8.158910873980785e-08,7.0,['utt'],0,0,0,0.0
1374,tiroo,2.2145615229376415e-07,19.0,"['maharashtra', 'up', 'jha', 'bihar']",0,0,0,0.2631578947368421
1375,mahadel,1.1655586962829694e-07,10.0,['mp'],0,0,0,0.7
1376,bhilaashaa,4.6622347851318775e-08,4.0,"['mp', 'maharashtra', 'up']",1,0,1,1.0
1377,hattiholli,3.147008479964017e-07,27.0,['kar'],1,0,1,0.5555555555555556
1378,nachugrei,1.864893914052751e-07,16.0,['meghalaya'],0,1,1,0.6875
1379,baassathe,1.1655586962829694e-07,10.0,['odi'],1,1,0,0.3
1380,devemdrabhaaee,4.312567176246986e-07,37.0,"['maharashtra', 'guj']",1,1,1,0.32432432432432434
1381,gutdeebegam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1382,jaasapaal,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",0,1,0,0.0
1383,athaiyaaben,1.398670435539563e-07,12.0,['guj'],1,1,1,1.0
1384,kaligila,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.3333333333333333
1385,yellaswami,5.827793481414847e-08,5.0,['andhra'],1,0,1,0.2
1386,ghookadee,5.827793481414847e-08,5.0,['bihar'],0,0,0,0.2
1387,syum,3.496676088848908e-08,3.0,"['bihar', 'mp']",0,0,0,0.2
1388,gelaseemgabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1389,pujaanamd,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
1390,dhanasaam,1.2343266593636644e-05,1059.0,"['maharashtra', 'guj']",1,1,1,0.4400377714825307
1391,munathajim,9.324469570263755e-08,8.0,"['up', 'maharashtra', 'jha', 'bihar']",1,0,1,0.14285714285714285
1392,goruparti,2.447673262194236e-07,21.0,['andhra'],1,1,1,0.2857142857142857
1393,kunnathiyil,1.51522630516786e-07,13.0,['kerala'],1,1,1,0.38461538461538464
1394,bhumateebaaee,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
1395,chikkordi,1.398670435539563e-07,12.0,['kar'],1,0,1,0.2727272727272727
1396,koditala,5.361570002901659e-07,46.0,['andhra'],1,1,1,0.6304347826086957
1397,chamdamaal,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.0
1398,hasamathiben,9.324469570263755e-08,8.0,['guj'],1,1,1,1.0
1399,amarinabaanoo,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,1.0
1400,yamdolli,5.361570002901659e-07,46.0,['kar'],1,0,1,0.3829787234042553
1401,jagdeshwari,3.496676088848908e-08,3.0,['andhra'],0,0,1,1.0
1402,saamule,8.158910873980785e-08,7.0,"['maharashtra', 'mp']",1,1,1,0.0
1403,saamule,8.158910873980785e-08,7.0,"['maharashtra', 'mp']",1,1,1,0.0
1404,kisaama,9.324469570263755e-08,8.0,['odi'],1,1,1,0.75
1405,miravalee,1.398670435539563e-07,12.0,['maharashtra'],1,0,1,0.4166666666666667
1406,maanthoo,6.993352177697815e-08,6.0,"['up', 'maharashtra']",0,1,1,0.3333333333333333
1407,makbulbi,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
1408,supharaanaa,3.496676088848908e-08,3.0,"['bihar', 'guj']",1,0,1,1.0
1409,keeranaseemg,4.6622347851318775e-08,4.0,"['guj', 'maharashtra']",1,1,1,0.25
1410,ubaali,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.25
1411,mantripudi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
1412,siddiqha,6.993352177697815e-08,6.0,"['andhra', 'puducherry']",1,0,0,1.0
1413,bimdeekaaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1414,thangkhotuan,5.827793481414847e-08,5.0,['manipur'],1,1,1,0.8
1415,apmhot,6.993352177697815e-08,6.0,['delhi'],0,0,1,0.5
1416,mahiyaddeen,1.0490028266546722e-07,9.0,"['bihar', 'maharashtra']",1,1,1,0.2222222222222222
1417,dhurvesakumaar,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
1418,bhikhubhaay,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.3333333333333333
1419,ajanakki,3.729787828105502e-07,32.0,['kar'],1,1,1,0.34375
1420,mutchaala,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
1421,yoogesadaan,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
1422,gulaabakhaa,5.967660524968802e-06,512.0,"['maharashtra', 'guj']",1,0,1,0.265625
1423,gudikinda,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
1424,ajoomabee,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,1.0
1425,pootiaaa,1.1061152027725378e-05,949.0,['odi'],1,1,1,0.6111696522655427
1426,manjulaaben,2.0980056533093445e-07,18.0,"['guj', 'maharashtra']",1,1,1,1.0
1427,rajada,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.25
1428,lakahmi,8.158910873980785e-08,7.0,"['andhra', 'puducherry']",0,1,0,1.0
1429,baabadayaa,2.913896740707423e-07,25.0,['maharashtra'],0,0,1,0.56
1430,purai,3.496676088848908e-08,3.0,"['andhra', 'nagaland', 'andaman']",1,0,1,0.25
1431,tekyam,2.0980056533093445e-07,18.0,['andhra'],1,0,1,0.7222222222222222
1432,bohot,4.6622347851318775e-08,4.0,['delhi'],1,0,1,0.5
1433,mulku,1.631782174796157e-07,14.0,['andhra'],0,0,0,0.6428571428571429
1434,miraabaa,1.51522630516786e-07,13.0,"['guj', 'maharashtra']",1,1,1,0.9230769230769231
1435,jkumaaree,3.496676088848908e-08,3.0,['bihar'],1,0,1,1.0
1436,mhrithoo,4.6622347851318775e-08,4.0,['bihar'],0,0,1,0.0
1437,ramajhhoo,9.324469570263755e-08,8.0,"['maharashtra', 'guj']",1,1,0,0.25
1438,ijaajakhaan,3.380120219220611e-07,29.0,"['maharashtra', 'guj', 'mp']",1,1,1,0.1724137931034483
1439,vaidd,5.827793481414847e-08,5.0,"['mp', 'maharashtra']",0,0,0,0.4
1440,maarkenech,3.496676088848908e-08,3.0,['assam'],1,0,0,0.3333333333333333
1441,geethaabahen,8.578512004642654e-06,736.0,"['guj', 'maharashtra']",1,1,1,1.0
1442,bidduka,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
1443,kharsanglein,6.993352177697815e-08,6.0,['meghalaya'],1,1,1,0.8333333333333334
1444,pouth,4.6622347851318775e-08,4.0,"['up', 'chandigarh']",1,0,1,0.6666666666666666
1445,vasil,1.2471478050227771e-06,107.0,"['kerala', 'bihar', 'maharashtra', 'up', 'delhi', 'guj']",0,1,1,0.22857142857142856
1446,charchang,1.864893914052751e-07,16.0,['arunachal'],1,1,1,0.5
1447,palpandi,6.993352177697815e-08,6.0,['kerala'],0,1,0,0.125
1448,jinagar,2.6807850014508294e-07,23.0,"['rajasthan', 'maharashtra', 'mp', 'up']",0,0,0,0.5909090909090909
1449,carey,1.631782174796157e-07,14.0,"['andhra', 'mizoram', 'tel', 'kerala', 'manipur']",1,1,1,0.23076923076923078
1450,bhibu,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
1451,khookhaar,6.993352177697815e-08,6.0,"['bihar', 'up', 'jha', 'rajasthan']",1,0,1,0.3333333333333333
1452,raamjavamsee,3.496676088848908e-08,3.0,['bihar'],0,0,0,0.0
1453,navnath,6.993352177697815e-08,6.0,['dadra'],1,0,1,0.14285714285714285
1454,jenalaal,1.9814497836810483e-07,17.0,['maharashtra'],1,1,1,0.29411764705882354
1455,padaamakar,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.25
1456,musemd,8.158910873980785e-08,7.0,['bihar'],0,0,1,0.14285714285714285
1457,seelavarapu,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
1458,sreemamd,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,1,0.25
1459,umiyaabe,3.496676088848908e-08,3.0,['guj'],0,0,1,1.0
1460,baisouyaa,1.631782174796157e-07,14.0,"['up', 'utt']",1,0,1,0.38461538461538464
1461,bhagvana,1.398670435539563e-07,12.0,['andhra'],0,0,1,0.5833333333333334
1462,elammanchili,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
1463,pahooja,1.631782174796157e-07,14.0,['delhi'],1,1,1,0.35714285714285715
1464,suvaari,1.1655586962829694e-07,10.0,"['kar', 'mp']",1,1,0,0.25
1465,suvaari,1.1655586962829694e-07,10.0,"['kar', 'mp']",1,1,0,0.25
1466,byya,1.748338044424454e-07,15.0,['andhra'],0,0,1,0.6666666666666666
1467,jeyavamthee,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,1.0
1468,goolacheharaa,9.324469570263755e-08,8.0,"['bihar', 'jha']",0,0,0,0.875
1469,gaibunni,6.993352177697815e-08,6.0,['andhra'],1,1,1,1.0
1470,latiyaal,1.3054257398369254e-06,112.0,['rajasthan'],0,0,1,0.28440366972477066
1471,kaanipanaath,3.729787828105502e-07,32.0,['maharashtra'],1,1,1,0.25
1472,gaalipothula,2.3311173925659387e-07,20.0,['andhra'],1,1,1,0.55
1473,krish,1.5735042399820084e-06,135.0,"['maharashtra', 'up', 'andhra', 'bihar', 'kerala', 'guj', 'mp', 'odi', 'puducherry', 'jha', 'har', 'delhi', 'utt', 'assam']",0,0,0,0.3106060606060606
1474,koonaka,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.3333333333333333
1475,roddham,6.993352177697815e-08,6.0,['andhra'],1,0,1,0.3333333333333333
1476,sarakaasar,5.827793481414847e-08,5.0,"['utt', 'up', 'mp']",1,1,1,0.8
1477,cheennayyaa,2.0980056533093445e-07,18.0,['maharashtra'],1,0,1,0.3333333333333333
1478,chainaseemg,1.095625174505991e-06,94.0,"['maharashtra', 'guj']",1,1,1,0.30851063829787234
1479,lubzang,5.827793481414847e-08,5.0,['jk'],1,1,1,0.2
1480,naajukamaam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1481,gathaada,3.496676088848908e-08,3.0,['kar'],1,1,1,0.6
1482,thaimus,5.827793481414847e-08,5.0,"['bihar', 'jha']",1,1,1,0.0
1483,aamjeraav,3.147008479964017e-07,27.0,['maharashtra'],1,1,1,0.37037037037037035
1484,moodhubhaa,3.496676088848908e-08,3.0,['guj'],1,0,1,0.0
1485,arunaben,2.6341626535995105e-06,226.0,"['dadra', 'guj', 'daman', 'maharashtra']",1,1,1,0.9867256637168141
1486,uraao,3.380120219220611e-07,29.0,"['jha', 'punjab', 'up', 'bihar']",1,1,1,0.2413793103448276
1487,phakoollaa,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.375
1488,chinaab,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,0.42857142857142855
1489,khumtira,4.312567176246986e-07,37.0,['mizoram'],1,0,1,0.3783783783783784
1490,udaykiran,1.9814497836810483e-07,17.0,"['andhra', 'puducherry']",0,0,1,0.0
1491,huchchalappagola,1.0490028266546722e-07,9.0,['kar'],1,1,1,0.8333333333333334
1492,chaash,3.263564349592314e-07,28.0,['assam'],1,1,1,0.32142857142857145
1493,kamanisaa,4.6622347851318775e-08,4.0,"['maharashtra', 'jha']",1,0,1,1.0
1494,desaneni,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1495,sanduuri,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
1496,duppalapudi,5.338258828975999e-06,458.0,['andhra'],1,1,1,0.49563318777292575
1497,aboodin,3.496676088848908e-08,3.0,"['maharashtra', 'jha', 'bihar']",0,1,1,0.0
1498,haroonaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1499,morthy,1.282114565911266e-07,11.0,"['delhi', 'andhra', 'puducherry', 'andaman']",1,1,1,0.36363636363636365
1500,yagabattina,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.42857142857142855
1501,saacheendr,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.2
1502,rupalaalaa,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.25
1503,paandraa,4.6622347851318775e-08,4.0,"['odi', 'assam']",1,0,1,1.0
1504,marajaadeedevee,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
1505,kureem,1.51522630516786e-07,13.0,"['maharashtra', 'mp', 'up', 'bihar']",0,0,0,0.23076923076923078
1506,saaraavaanaan,3.496676088848908e-08,3.0,"['maharashtra', 'up']",1,1,1,0.3333333333333333
1507,rathooriyaa,4.6622347851318775e-08,4.0,['mp'],1,1,1,0.25
1508,munagapudi,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
1509,mekki,2.913896740707423e-07,25.0,['kar'],0,0,0,0.48
1510,geraay,3.496676088848908e-08,3.0,['mp'],0,0,0,0.3333333333333333
1511,zukoor,3.496676088848908e-08,3.0,['kerala'],0,0,1,0.0
1512,maanikapura,3.496676088848908e-08,3.0,['odi'],1,1,1,0.0
1513,baayari,9.324469570263755e-08,8.0,['kar'],1,1,1,0.375
1514,subaalakshmee,1.282114565911266e-07,11.0,"['maharashtra', 'jha', 'bihar']",1,0,1,1.0
1515,pumdagaudra,5.827793481414847e-08,5.0,['kar'],1,1,1,0.4
1516,houyaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1517,bay,6.562095460073117e-06,563.0,"['assam', 'kerala', 'andhra', 'delhi', 'tel', 'meghalaya', 'maharashtra', 'andaman', 'nagaland', 'puducherry']",0,1,0,0.6232142857142857
1518,amarapalee,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,1.0
1519,gumju,1.1655586962829694e-07,10.0,['maharashtra'],0,0,1,0.5
1520,sandramallu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1521,raayamal,9.172946939746969e-06,787.0,"['maharashtra', 'guj', 'up', 'har', 'rajasthan', 'mp', 'bihar']",1,0,1,0.2814910025706941
1522,doddini,1.748338044424454e-07,15.0,['kar'],0,0,1,0.5
1523,yusuphasaab,6.876796308069519e-07,59.0,['maharashtra'],1,1,1,0.22033898305084745
1524,jhhenaav,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1525,yevamtheelaal,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1526,diladaarabaanu,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
1527,sreeraamadev,3.03045261033572e-07,26.0,"['maharashtra', 'guj']",1,1,1,0.07692307692307693
1528,pravinabaaee,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,1.0
1529,sakilal,1.1655586962829694e-07,10.0,['andhra'],0,0,0,0.4
1530,devadurgaa,4.6622347851318775e-08,4.0,['kar'],1,0,1,0.0
1531,aggati,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
1532,sambhabhaaee,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,0.42857142857142855
1533,chonannavara,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.4
1534,gurasavara,5.827793481414847e-08,5.0,['kar'],1,1,1,0.6
1535,paalooru,9.324469570263755e-08,8.0,['andhra'],0,1,1,0.75
1536,nalahaa,5.827793481414847e-08,5.0,"['maharashtra', 'bihar', 'up']",0,0,0,0.4
1537,thumung,1.282114565911266e-07,11.0,"['assam', 'arunachal']",1,0,1,0.45454545454545453
1538,dadiyaa,3.147008479964017e-07,27.0,"['rajasthan', 'mp', 'up', 'har', 'guj', 'utt']",1,1,1,0.4074074074074074
1539,naditoka,1.4103260225023928e-06,121.0,['andhra'],1,1,1,0.5041322314049587
1540,raajoogoopaal,9.324469570263755e-08,8.0,['maharashtra'],1,1,0,0.375
1541,phemaa,6.993352177697815e-08,6.0,"['maharashtra', 'guj', 'up']",0,0,1,0.5
1542,phejabaanu,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1543,jaieraam,5.827793481414847e-08,5.0,['maharashtra'],0,1,1,0.0
1544,bhadarla,9.324469570263755e-08,8.0,['andhra'],0,1,1,0.375
1545,wowk,3.496676088848908e-08,3.0,['tel'],1,1,1,0.3333333333333333
1546,aathmakoor,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.5
1547,lakkinana,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.5555555555555556
1548,baantu,3.263564349592314e-07,28.0,['odi'],1,0,1,0.6333333333333333
1549,papiyaa,2.6807850014508294e-07,23.0,"['maharashtra', 'assam', 'guj', 'up', 'odi']",0,0,0,0.6818181818181818
1550,raajabhooshaa,3.496676088848908e-08,3.0,['mp'],0,0,1,0.3333333333333333
1551,koomanee,5.827793481414847e-08,5.0,"['maharashtra', 'bihar']",0,0,1,1.0
1552,thondamnati,1.51522630516786e-07,13.0,['andhra'],1,1,1,0.7692307692307693
1553,paramajithakoor,6.643684568812924e-07,57.0,['maharashtra'],1,1,1,1.0
1554,sreeraghuvams,3.496676088848908e-08,3.0,['maharashtra'],1,1,0,0.3333333333333333
1555,mirsa,1.51522630516786e-07,13.0,['kerala'],0,0,0,0.26666666666666666
1556,balൟayaarasim,1.864893914052751e-07,16.0,['odi'],1,1,1,0.5625
1557,sampatti,4.6622347851318775e-08,4.0,['andhra'],1,1,1,1.0
1558,badnayi,5.827793481414847e-08,5.0,['andhra'],0,0,1,0.2
1559,bhamuben,1.398670435539563e-07,12.0,['guj'],1,1,1,1.0
1560,javith,6.993352177697815e-08,6.0,"['andhra', 'maharashtra', 'jha', 'puducherry']",0,0,1,0.0
1561,naldeshi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1562,bhogapurapu,2.762374110190637e-06,237.0,['andhra'],1,1,1,0.48945147679324896
1563,shanmukhan,1.14224752235731e-06,98.0,['kerala'],0,0,1,0.42
1564,eldho,6.387261655630671e-06,548.0,"['kerala', 'delhi']",1,0,1,0.5373406193078324
1565,niang,1.631782174796157e-05,1400.0,"['meghalaya', 'manipur', 'delhi', 'mizoram', 'arunachal']",1,1,1,0.5957142857142858
1566,amarabahaadurasim,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
1567,kirnagi,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.3333333333333333
1568,pradipakoomaar,6.294016959928034e-07,54.0,['maharashtra'],1,1,1,0.25925925925925924
1569,yemkathee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
1570,jangpanzi,3.496676088848908e-08,3.0,['delhi'],0,0,1,0.0
1571,aasaakaamth,1.748338044424454e-07,15.0,"['maharashtra', 'bihar']",1,1,1,0.3333333333333333
1572,sehzal,1.255306715896758e-05,1077.0,['delhi'],1,1,1,0.489322191272052
1573,phakarudheen,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
1574,phakarudheen,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
1575,chinthabathini,2.3311173925659387e-07,20.0,['andhra'],1,1,1,0.6
1576,phajeelathaben,8.158910873980785e-08,7.0,['guj'],1,1,1,1.0
1577,vanthirapally,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
1578,samona,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.25
1579,kondavti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1580,sheekaamth,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.375
1581,ramajaanasaahaa,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,1.0
1582,maregowd,1.0490028266546722e-07,9.0,['andhra'],0,0,1,0.3333333333333333
1583,haatheebhaa,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,0.3333333333333333
1584,chalathaanaa,5.827793481414847e-08,5.0,['assam'],0,1,1,1.0
1585,bejoonajee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1586,saarangam,8.158910873980785e-08,7.0,['odi'],1,1,1,0.5
1587,nellu,1.748338044424454e-07,15.0,['andhra'],1,1,1,0.375
1588,hossain,3.8778137825334384e-05,3327.0,"['delhi', 'andhra', 'meghalaya', 'andaman', 'goa', 'arunachal', 'daman', 'mizoram', 'sikkim', 'puducherry']",1,0,1,0.05891193267207694
1589,aruth,3.496676088848908e-08,3.0,"['maharashtra', 'up']",0,0,0,0.6666666666666666
1590,mahamadahaseeb,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
1591,roodayanaath,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1592,vaseemulahak,3.496676088848908e-08,3.0,"['bihar', 'maharashtra']",1,1,1,0.0
1593,jayavamtharaay,2.447673262194236e-07,21.0,"['guj', 'maharashtra']",1,1,1,0.14285714285714285
1594,puriy,5.827793481414847e-08,5.0,"['jha', 'rajasthan']",0,0,0,0.2
1595,sakatheeseemh,3.729787828105502e-07,32.0,['guj'],1,1,1,0.0
1596,pappoobhaai,8.158910873980785e-08,7.0,['guj'],1,1,1,0.0
1597,ratchakatta,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
1598,soomoosvar,1.0490028266546722e-07,9.0,"['maharashtra', 'guj']",1,1,0,0.0
1599,chamdrasekharaaajhhaad,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
1600,nanagu,5.827793481414847e-08,5.0,['maharashtra'],0,0,1,0.16666666666666666
1601,persani,6.993352177697815e-08,6.0,['andhra'],0,1,1,0.5
1602,fernanras,4.196011306618689e-07,36.0,['kerala'],1,1,1,0.4722222222222222
1603,kathoothe,2.202905935974812e-06,189.0,"['mp', 'maharashtra']",1,1,1,0.5212765957446809
1604,abhanabeebee,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
1605,sivarathn,1.0839695875431614e-06,93.0,"['maharashtra', 'guj', 'up', 'mp', 'bihar']",0,0,1,0.40425531914893614
1606,mahamulaal,2.797340871079126e-07,24.0,['maharashtra'],1,1,1,0.375
1607,sajewan,4.6622347851318775e-08,4.0,['delhi'],1,1,1,0.0
1608,dipaakakumaar,1.51522630516786e-07,13.0,['maharashtra'],1,1,1,0.3076923076923077
1609,pohriat,9.324469570263755e-08,8.0,['meghalaya'],1,1,1,0.125
1610,chodiri,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.3333333333333333
1611,nimaroojabaanu,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1612,thaajaleeben,3.03045261033572e-07,26.0,['guj'],1,1,1,1.0
1613,kaaseemarajaa,5.827793481414847e-08,5.0,"['guj', 'maharashtra']",1,1,1,0.0
1614,madeeh,3.496676088848908e-08,3.0,"['up', 'punjab']",1,1,1,0.5
1615,sanabiona,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
1616,roojabaa,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",1,1,1,0.5
1617,bujhavan,3.496676088848908e-08,3.0,['delhi'],0,0,0,0.0
1618,mireejaa,3.496676088848908e-08,3.0,['maharashtra'],0,1,1,0.3333333333333333
1619,tammatakkala,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
1620,bathoolabeebee,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1621,yaanoos,4.6622347851318775e-08,4.0,"['up', 'maharashtra']",1,1,1,0.25
1622,jamthang,7.692687395467596e-07,66.0,['manipur'],1,1,1,0.30303030303030304
1623,kuresaben,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
1624,jaggandor,5.827793481414847e-08,5.0,['andhra'],0,0,1,0.4
1625,kaleek,1.398670435539563e-07,12.0,"['bihar', 'maharashtra', 'guj', 'har', 'mp', 'up']",0,1,0,0.14285714285714285
1626,gafursaba,6.993352177697815e-08,6.0,['andhra'],0,1,1,0.0
1627,ridadhee,2.564229131822532e-07,22.0,"['guj', 'maharashtra']",0,0,0,1.0
1628,skil,1.5618486530191787e-06,134.0,"['bihar', 'jha', 'delhi', 'maharashtra', 'har', 'rajasthan', 'chandigarh']",0,0,0,0.05185185185185185
1629,daainaa,6.993352177697815e-08,6.0,"['punjab', 'maharashtra', 'guj', 'odi']",0,1,0,0.6666666666666666
1630,phamahamamd,3.496676088848908e-08,3.0,['maharashtra'],1,1,0,0.0
1631,aagalechaa,1.51522630516786e-07,13.0,"['mp', 'rajasthan']",0,1,1,0.23076923076923078
1632,duvaarkar,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
1633,biraaka,6.993352177697815e-08,6.0,['odi'],1,1,1,0.6666666666666666
1634,galigoyina,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1635,sasannakki,1.282114565911266e-07,11.0,['kar'],1,1,1,0.7272727272727273
1636,pesnagi,3.147008479964017e-07,27.0,['andhra'],1,0,1,0.4444444444444444
1637,mehamoodameeyaa,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
1638,ellaayagola,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.5
1639,laata,4.662234785131877e-07,40.0,"['odi', 'kar']",1,1,1,0.525
1640,aleeasagar,9.755726287888452e-06,837.0,"['guj', 'maharashtra', 'bihar', 'up', 'jha', 'rajasthan', 'mp']",1,1,1,0.07888349514563107
1641,thradsheejee,3.496676088848908e-07,30.0,['maharashtra'],1,1,1,0.5333333333333333
1642,munaadaa,1.0490028266546722e-07,9.0,"['odi', 'maharashtra', 'kar']",0,1,0,0.5555555555555556
1643,badriseth,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.6666666666666666
1644,motakattu,2.913896740707423e-07,25.0,['andhra'],1,1,1,0.4
1645,luneeyal,3.496676088848908e-08,3.0,['har'],0,0,0,0.3333333333333333
1646,pundhimaa,6.993352177697815e-08,6.0,['odi'],1,1,1,1.0
1647,sapheeyaabaa,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1648,raamapalrat,5.827793481414847e-08,5.0,['up'],1,1,1,0.0
1649,sachtanaaya,1.748338044424454e-07,15.0,['odi'],1,1,1,0.4
1650,adpaa,8.158910873980785e-08,7.0,['andhra'],0,0,0,0.5714285714285714
1651,haseemuddeen,9.09135783100716e-07,78.0,"['bihar', 'jha', 'maharashtra', 'up', 'mp']",1,1,1,0.09090909090909091
1652,divaanagiree,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.0
1653,sebamthee,3.496676088848908e-08,3.0,"['maharashtra', 'mp']",0,1,1,1.0
1654,praseethaa,2.3311173925659387e-07,20.0,"['maharashtra', 'guj', 'har']",1,1,1,0.9047619047619048
1655,tuolte,9.324469570263755e-08,8.0,['manipur'],0,0,0,0.5
1656,eedamrachamd,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
1657,achanna,2.797340871079126e-06,240.0,"['andhra', 'andaman']",1,0,1,0.19583333333333333
1658,jamwal,3.181975240852506e-06,273.0,"['delhi', 'andhra', 'goa', 'daman', 'kerala']",1,1,1,0.4264705882352941
1659,chamdsekhar,6.760240438441222e-07,58.0,['maharashtra'],1,0,1,0.3275862068965517
1660,neekul,1.5851598269448382e-06,136.0,"['guj', 'up']",1,0,1,0.007407407407407408
1661,kamuhra,6.993352177697815e-08,6.0,['manipur'],1,0,1,1.0
1662,thukaraai,4.6622347851318775e-08,4.0,['bihar'],0,0,0,0.0
1663,kajar,1.2238366310971177e-06,105.0,"['punjab', 'bihar', 'maharashtra', 'rajasthan', 'up']",0,1,0,0.04716981132075472
1664,buttal,2.447673262194236e-07,21.0,['andhra'],0,0,1,0.5217391304347826
1665,dalaveerasimgh,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
1666,guroonimgappaa,1.748338044424454e-07,15.0,['maharashtra'],1,1,1,0.2
1667,thazhathuveettil,1.282114565911266e-07,11.0,['kerala'],1,1,1,0.5833333333333334
1668,sivabhaarathee,1.631782174796157e-07,14.0,"['maharashtra', 'guj']",1,1,1,0.2857142857142857
1669,bhajikaa,3.496676088848908e-08,3.0,"['odi', 'maharashtra']",1,1,1,0.6666666666666666
1670,potangi,2.447673262194236e-07,21.0,['andhra'],1,1,1,0.5714285714285714
1671,tonsing,4.837068589574322e-06,415.0,"['manipur', 'mizoram', 'delhi', 'meghalaya']",1,1,1,0.3686746987951807
1672,sujaavooddeen,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.0
1673,sukhadevabhaaee,3.834688110770969e-06,329.0,"['guj', 'maharashtra']",1,1,1,0.0
1674,madanachamd,1.433637196428052e-06,123.0,"['maharashtra', 'guj']",1,1,1,0.34959349593495936
1675,kaashhphe,3.496676088848908e-08,3.0,['kar'],1,1,1,0.6666666666666666
1676,peethla,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.8333333333333334
1677,goodaseeraa,3.496676088848908e-08,3.0,['jha'],0,0,1,0.3333333333333333
1678,manasuraahemad,8.158910873980785e-08,7.0,['guj'],1,1,1,0.0
1679,pusuluri,1.6038087660853658e-05,1376.0,['andhra'],1,1,1,0.49781976744186046
1680,baikatar,3.181975240852506e-06,273.0,"['punjab', 'chandigarh']",1,0,0,0.42124542124542125
1681,aththrejaa,6.993352177697815e-08,6.0,['har'],1,0,0,0.3333333333333333
1682,raajkr,8.158910873980785e-08,7.0,['andhra'],0,0,0,0.2857142857142857
1683,padheeaara,9.09135783100716e-07,78.0,['odi'],1,1,1,0.5641025641025641
1684,kooslayaabaaee,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,1.0
1685,garuvu,5.011902394016768e-07,43.0,['andhra'],1,1,1,0.4883720930232558
1686,nekelaa,1.282114565911266e-07,11.0,"['rajasthan', 'up', 'mp']",1,1,0,0.2
1687,deepaamkan,4.6622347851318775e-08,4.0,['mp'],0,1,0,0.25
1688,raabiyaabahen,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1689,kondaji,1.398670435539563e-07,12.0,['andhra'],1,0,1,0.4166666666666667
1690,chhannabhuj,4.6622347851318775e-08,4.0,['maharashtra'],0,0,1,0.25
1691,aththaaullaakhaan,1.9814497836810483e-07,17.0,"['guj', 'maharashtra']",1,1,1,0.058823529411764705
1692,thishum,1.631782174796157e-07,14.0,['assam'],1,0,1,0.06666666666666667
1693,phakeerachad,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
1694,asaakaraav,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,0.4166666666666667
1695,plassery,4.6622347851318775e-08,4.0,['kerala'],1,1,1,0.5
1696,phaimeedaabaanum,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
1697,rapheekunnees,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,1.0
1698,gudugula,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.8
1699,baridora,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.6666666666666666
1700,aamjaar,2.2425349316484328e-05,1924.0,"['bihar', 'up', 'maharashtra', 'jha', 'mp', 'guj', 'rajasthan', 'utt', 'har', 'chandigarh']",1,1,1,0.06947368421052631
1701,paideti,1.0140360657661832e-06,87.0,['andhra'],1,1,1,0.45977011494252873
1702,dhoolaabhaaee,1.8415827401270915e-06,158.0,"['guj', 'maharashtra']",1,1,1,0.0
1703,nasarulaaha,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.25
1704,sthimithaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
1705,sekhaaadam,9.324469570263755e-08,8.0,['maharashtra'],0,1,1,0.125
1706,dhaareev,3.496676088848908e-08,3.0,['punjab'],1,0,1,0.0
1707,daamlathasimh,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
1708,idupulapaya,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1709,chengalva,3.496676088848908e-07,30.0,['andhra'],1,1,1,0.4666666666666667
1710,salimoodin,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,0.14285714285714285
1711,sivamalappaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1712,sunilaprakaas,5.827793481414847e-08,5.0,"['maharashtra', 'guj', 'mp']",1,1,1,0.2
1713,pamdyaa,5.69958202482372e-06,489.0,"['mp', 'rajasthan', 'maharashtra', 'up', 'har', 'jha', 'bihar', 'guj']",1,0,1,0.4716981132075472
1714,unoithan,1.864893914052751e-07,16.0,['delhi'],0,0,1,0.3125
1715,aragadabaamvi,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.25
1716,venkatasubbaiahse,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.6666666666666666
1717,kalap,1.7506691618170196e-05,1502.0,"['up', 'andhra', 'maharashtra', 'punjab', 'delhi', 'har', 'chandigarh', 'mp', 'rajasthan', 'bihar']",0,0,0,0.31715652768284347
1718,naanumal,5.011902394016768e-07,43.0,"['maharashtra', 'guj']",1,0,1,0.32558139534883723
1719,mahebubabhaai,3.0432737559948327e-05,2611.0,['guj'],1,1,1,0.0
1720,emasimh,8.158910873980785e-08,7.0,"['utt', 'up']",1,0,0,0.5714285714285714
1721,rajulpudi,4.6622347851318766e-06,400.0,['andhra'],1,1,1,0.51
1722,chithaluru,1.363703674651074e-06,117.0,['andhra'],1,1,1,0.48717948717948717
1723,kumjalaal,9.09135783100716e-07,78.0,"['maharashtra', 'up', 'mp', 'guj']",1,1,1,0.4230769230769231
1724,bommadevara,3.251908762629484e-06,279.0,"['andhra', 'goa']",1,1,1,0.5107913669064749
1725,kusameelaaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1726,maangkali,4.429123045875283e-07,38.0,['odi'],1,0,1,0.7105263157894737
1727,barlaskar,6.993352177697815e-08,6.0,['arunachal'],0,0,0,0.42857142857142855
1728,koylo,4.6622347851318775e-08,4.0,['kerala'],0,1,0,0.25
1729,indyala,5.594681742158252e-07,48.0,['andhra'],1,1,1,0.5416666666666666
1730,hrajeethaseemg,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1731,salavadhi,3.380120219220611e-07,29.0,['andhra'],1,1,1,0.3793103448275862
1732,subbalakshmee,6.876796308069519e-07,59.0,"['maharashtra', 'mp', 'guj']",1,0,1,1.0
1733,chamdrakam,5.140113850607895e-06,441.0,['maharashtra'],1,0,1,0.5056689342403629
1734,jaguraav,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.5555555555555556
1735,beseel,7.343019786582706e-07,63.0,"['maharashtra', 'guj', 'mp']",0,1,1,0.5079365079365079
1736,dangm,1.282114565911266e-07,11.0,['odi'],0,0,0,0.5454545454545454
1737,chithraapura,1.9814497836810483e-07,17.0,['kar'],1,1,1,0.4375
1738,aachaarabhaai,3.147008479964017e-07,27.0,['guj'],1,1,1,0.0
1739,jhhaakad,4.6622347851318775e-08,4.0,"['har', 'mp', 'rajasthan']",1,1,1,0.5
1740,anumanchi,3.496676088848908e-07,30.0,['andhra'],1,1,1,0.5
1741,saraphaaj,2.0746944793836854e-06,178.0,"['bihar', 'maharashtra', 'up', 'guj', 'jha', 'rajasthan', 'mp', 'utt']",1,1,1,0.19662921348314608
1742,chaadaabaa,8.158910873980785e-08,7.0,"['guj', 'maharashtra']",1,0,1,0.8
1743,shak,1.0851351462394444e-05,931.0,"['andhra', 'delhi', 'nagaland', 'maharashtra', 'mp', 'goa', 'puducherry', 'meghalaya', 'manipur', 'daman', 'jha', 'kerala']",0,0,0,0.4570815450643777
1744,nousaadahusain,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
1745,khoorasadabee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1746,kelakaa,6.993352177697815e-08,6.0,['jha'],0,0,0,0.0
1747,kumdeda,5.827793481414846e-07,50.0,['kar'],1,1,1,0.3877551020408163
1748,kavalli,3.997866328250585e-06,343.0,"['kar', 'andhra']",1,1,1,0.4970588235294118
1749,sumdarasig,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.5
1750,raimasee,3.496676088848908e-08,3.0,['up'],1,1,0,0.6666666666666666
1751,sheshachari,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.0
1752,moohammadahanee,3.729787828105502e-07,32.0,"['guj', 'maharashtra']",1,1,1,0.0
1753,jayoothindrakumaa,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1754,kapaacha,3.496676088848908e-08,3.0,['odi'],1,1,1,0.3333333333333333
1755,kannaapaa,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.6
1756,aanamdeeyaa,3.496676088848908e-08,3.0,['maharashtra'],0,1,0,0.0
1757,hithaasree,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",0,0,1,1.0
1758,tellapula,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1759,thadasinaala,1.398670435539563e-07,12.0,['kar'],1,1,1,0.5833333333333334
1760,alkmaa,3.496676088848908e-08,3.0,['bihar'],0,0,1,0.0
1761,phulapagaar,4.6622347851318775e-08,4.0,['mp'],1,1,1,0.5
1762,enugutlla,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
1763,phulasyaa,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.5
1764,hibban,3.496676088848908e-08,3.0,['kerala'],0,0,1,0.0
1765,minaaksheethaaee,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,1.0
1766,maasathaaraa,5.827793481414847e-08,5.0,['bihar'],0,0,1,1.0
1767,jhhuniyaa,3.263564349592314e-07,28.0,"['jha', 'bihar', 'maharashtra', 'mp', 'up']",1,0,0,1.0
1768,jinaabade,2.296150631677449e-06,197.0,['kar'],1,1,1,0.49740932642487046
1769,kaaleekaanth,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,0,0.0
1770,gulaamahusain,2.3311173925659383e-06,200.0,"['guj', 'maharashtra', 'rajasthan', 'mp']",1,1,1,0.115
1771,bandhuvula,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1772,raheembi,3.496676088848908e-08,3.0,['andhra'],0,0,1,1.0
1773,rahuma,5.827793481414847e-08,5.0,['kerala'],0,0,0,1.0
1774,rukasaad,5.594681742158252e-07,48.0,"['bihar', 'guj', 'maharashtra', 'up', 'mp', 'punjab', 'rajasthan', 'jha']",1,1,0,0.5625
1775,tanane,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.6666666666666666
1776,pundakkam,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
1777,paanikara,3.729787828105502e-07,32.0,"['odi', 'kar']",1,1,1,0.6875
1778,marathura,1.5968154139076678e-06,137.0,['kar'],1,1,1,0.43703703703703706
1779,lemthem,3.496676088848908e-08,3.0,['assam'],1,0,1,0.3333333333333333
1780,muniyal,3.496676088848908e-08,3.0,['har'],0,0,0,0.6
1781,rathoore,1.864893914052751e-07,16.0,"['mp', 'rajasthan', 'delhi', 'chandigarh', 'up', 'har']",1,1,1,0.125
1782,tippabathini,4.895346524388471e-07,42.0,['andhra'],1,1,1,0.5952380952380952
1783,sakree,9.324469570263755e-08,8.0,"['maharashtra', 'mp', 'bihar', 'up']",0,0,1,0.75
1784,mamodanif,5.827793481414847e-08,5.0,['daman'],1,0,1,0.8
1785,arakerimatha,6.06090522067144e-07,52.0,['kar'],1,1,1,0.46153846153846156
1786,ithemba,1.631782174796157e-07,14.0,['manipur'],1,1,1,0.35714285714285715
1787,deliaaa,2.447673262194236e-07,21.0,['odi'],1,1,1,0.6190476190476191
1788,haphijhhaaben,3.03045261033572e-07,26.0,['guj'],1,1,1,1.0
1789,isrel,3.380120219220611e-07,29.0,"['maharashtra', 'bihar', 'jha']",0,0,0,0.28125
1790,kesalaben,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
1791,rangasvami,1.864893914052751e-07,16.0,['andhra'],1,1,1,0.1875
1792,khaathoodoon,3.554954023663056e-06,305.0,['bihar'],1,1,1,0.9834983498349835
1793,asagiree,4.6622347851318775e-08,4.0,['maharashtra'],0,0,1,0.75
1794,budigana,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.16666666666666666
1795,kuuraku,1.282114565911266e-07,11.0,['andhra'],1,1,1,0.5454545454545454
1796,patuaalaseemha,5.827793481414847e-08,5.0,['odi'],1,1,1,0.4
1797,coud,2.797340871079126e-07,24.0,['kerala'],1,0,1,1.0
1798,sirazuddin,1.0490028266546722e-07,9.0,"['andhra', 'manipur']",1,1,1,0.0
1799,vallee,7.611098286727789e-06,653.0,"['maharashtra', 'guj', 'up', 'jha', 'har', 'mp', 'rajasthan', 'chandigarh', 'utt', 'bihar']",0,0,1,0.48847926267281105
1800,nithiya,1.51522630516786e-07,13.0,"['puducherry', 'andhra', 'andaman']",1,0,1,1.0
1801,jaahiraabee,1.5035707182050302e-06,129.0,"['maharashtra', 'mp']",1,1,1,0.9767441860465116
1802,bairaam,1.748338044424454e-07,15.0,"['maharashtra', 'rajasthan', 'bihar', 'punjab', 'up']",1,0,1,0.4666666666666667
1803,yunusakhaa,6.410572829556331e-06,550.0,"['maharashtra', 'guj', 'up']",1,1,1,0.4163636363636364
1804,jaagalubhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1805,laajapaal,3.496676088848908e-08,3.0,['har'],0,0,0,0.6666666666666666
1806,sinkhotual,6.993352177697815e-08,6.0,['manipur'],1,0,1,0.6666666666666666
1807,yannagiri,3.729787828105502e-07,32.0,['andhra'],1,1,1,0.4375
1808,devasithan,3.496676088848908e-08,3.0,['andaman'],0,0,0,1.0
1809,suloo,2.6807850014508294e-07,23.0,"['bihar', 'jha', 'maharashtra', 'har']",0,0,1,0.3333333333333333
1810,api,2.7040961753764886e-06,232.0,"['arunachal', 'kerala', 'manipur', 'delhi', 'tel', 'up', 'bihar', 'andhra', 'nagaland', 'guj', 'maharashtra']",1,0,1,0.908695652173913
1811,gulaamamoohaddeen,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
1812,malpareddy,2.2145615229376415e-07,19.0,['andhra'],1,1,1,0.5263157894736842
1813,raaphathullaa,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1814,chemchalaben,1.1655586962829694e-07,10.0,['guj'],1,1,1,1.0
1815,sorangi,1.282114565911266e-07,11.0,['andhra'],0,0,1,0.7272727272727273
1816,heerakaabhaaee,1.9814497836810483e-07,17.0,['guj'],1,1,1,0.0
1817,perimisetty,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.5
1818,narasimaraav,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1819,asudeeben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1820,towedi,8.158910873980785e-08,7.0,['delhi'],1,1,1,0.14285714285714285
1821,boondi,3.496676088848908e-08,3.0,['odi'],1,0,1,1.0
1822,bamzai,6.993352177697815e-08,6.0,['delhi'],1,1,1,0.8333333333333334
1823,vabaahed,2.913896740707423e-07,25.0,['maharashtra'],0,0,1,0.44
1824,sudevamma,1.1655586962829694e-07,10.0,['andhra'],1,1,1,1.0
1825,pawla,2.913896740707423e-07,25.0,"['mizoram', 'manipur']",1,1,1,0.36
1826,tangung,1.631782174796157e-07,14.0,['arunachal'],1,1,1,0.0
1827,aanathaabaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
1828,bchu,1.631782174796157e-07,14.0,['maharashtra'],0,0,0,0.5625
1829,jilumudi,1.3054257398369254e-06,112.0,['andhra'],1,1,1,0.5357142857142857
1830,paavabhaabhaai,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
1831,tharachnumabegam,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,1.0
1832,thippanagaudra,6.410572829556331e-07,55.0,['kar'],1,1,1,0.42592592592592593
1833,sanagumdi,6.06090522067144e-07,52.0,['kar'],1,1,1,0.39215686274509803
1834,exer,3.846343697733798e-07,33.0,"['tel', 'kerala']",1,1,1,0.6551724137931034
1835,sabhaakaran,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,0,1,0.16666666666666666
1836,hasih,6.993352177697815e-08,6.0,['delhi'],0,0,0,0.125
1837,mithreelaal,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.0
1838,gumdeebhaaoo,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
1839,kalaguddi,3.496676088848908e-08,3.0,['kar'],1,1,1,0.3333333333333333
1840,thungso,3.496676088848908e-08,3.0,['manipur'],1,0,1,0.25
1841,tluangkhupa,3.496676088848908e-08,3.0,['mizoram'],1,1,1,0.6666666666666666
1842,vippatti,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
1843,kiso,3.286875523517973e-06,282.0,"['nagaland', 'delhi', 'manipur']",1,1,1,0.524822695035461
1844,karlaamaa,2.913896740707423e-07,25.0,['odi'],1,1,1,1.0
1845,vidyaasil,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.5
1846,saajuddeen,4.079455436990392e-07,35.0,"['bihar', 'maharashtra', 'jha', 'up', 'guj', 'mp']",1,1,1,0.17647058823529413
1847,gadaapu,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.625
1848,hajigouse,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.0
1849,reddimanu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
1850,yudhisi,4.6622347851318775e-08,4.0,['odi'],1,0,1,0.0
1851,harshadeep,1.3870148485767334e-06,119.0,"['maharashtra', 'guj', 'andhra', 'bihar', 'jha']",0,0,1,0.3445378151260504
1852,dudum,8.158910873980785e-08,7.0,"['kar', 'assam', 'maharashtra']",0,0,0,0.5
1853,soomaboovaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1854,raajaaramales,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
1855,muddineni,4.813757415648663e-06,413.0,['andhra'],1,1,1,0.46731234866828086
1856,nagalaal,4.6622347851318775e-08,4.0,"['maharashtra', 'up']",0,1,0,0.0
1857,rafee,1.3287369137625849e-06,114.0,"['andhra', 'kerala', 'delhi', 'puducherry', 'manipur', 'jk']",1,0,1,0.08771929824561403
1858,khaanasoo,4.312567176246986e-07,37.0,['maharashtra'],0,1,1,0.3783783783783784
1859,toka,7.94911030864985e-06,682.0,"['andhra', 'arunachal', 'delhi', 'andaman', 'mizoram', 'nagaland']",1,1,1,0.49266862170087977
1860,kanakath,3.496676088848908e-08,3.0,['kerala'],0,0,0,0.6
1861,dhanalla,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
1862,himaali,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",0,0,1,1.0
1863,phurasad,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.6
1864,aakusimg,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
1865,piru,1.1970287810826094e-05,1027.0,"['maharashtra', 'andhra', 'odi', 'kar', 'mp', 'manipur', 'delhi', 'guj', 'jha']",0,0,0,0.37877312560856863
1866,daragi,5.827793481414847e-08,5.0,['kar'],1,1,1,0.8
1867,hasaivan,3.496676088848908e-08,3.0,['up'],1,1,1,0.0
1868,donaadi,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
1869,bogireti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
1870,ponnapala,1.631782174796157e-07,14.0,['andhra'],1,1,1,0.35714285714285715
1871,sakkariyaabhaai,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
1872,chhapaathee,4.6622347851318775e-08,4.0,"['up', 'bihar']",0,0,1,0.5
1873,rnati,1.9814497836810483e-07,17.0,['andhra'],0,0,1,0.7647058823529411
1874,vezhoyi,3.496676088848908e-08,3.0,['nagaland'],1,1,1,0.0
1875,navadith,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.3333333333333333
1876,jithedrakoomaar,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1877,maandaapaaleeaaa,3.496676088848908e-08,3.0,['odi'],1,1,1,1.0
1878,yuseta,5.827793481414847e-08,5.0,['odi'],1,0,1,0.6
1879,sudagaade,5.827793481414846e-07,50.0,['kar'],1,1,1,0.44
1880,drarim,8.158910873980785e-08,7.0,['maharashtra'],0,0,0,0.5714285714285714
1881,soobhemdranaath,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
1882,vekolu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
1883,tallari,1.783304805312943e-06,153.0,['andhra'],1,0,1,0.46405228758169936
1884,koka,1.699384579180569e-05,1458.0,"['andhra', 'delhi', 'arunachal', 'puducherry']",1,1,1,0.4996572995202193
1885,bhimacharan,4.778790654760174e-07,41.0,"['maharashtra', 'guj']",0,0,1,0.4146341463414634
1886,mukkoti,2.3660841534544278e-06,203.0,['andhra'],1,1,1,0.5073891625615764
1887,raehay,4.6622347851318775e-08,4.0,['delhi'],1,0,1,0.0
1888,bagiri,5.827793481414846e-07,50.0,['andhra'],0,0,1,0.3137254901960784
1889,noobinaa,3.496676088848908e-08,3.0,"['maharashtra', 'guj', 'bihar']",1,0,1,1.0
1890,haakubaa,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1891,saabikaa,6.993352177697815e-08,6.0,"['maharashtra', 'bihar', 'up']",1,0,1,1.0
1892,diripurapu,3.496676088848908e-07,30.0,['andhra'],1,1,1,0.5
1893,aslaam,4.685545959057536e-06,402.0,"['maharashtra', 'up', 'kar', 'andhra', 'bihar', 'guj', 'jha', 'mp', 'rajasthan']",1,1,1,0.39800995024875624
1894,savireddy,3.496676088848908e-07,30.0,['andhra'],1,1,1,0.5333333333333333
1895,aasheesabhaaee,1.0490028266546722e-07,9.0,['guj'],1,1,1,0.0
1896,kamaaludadeen,1.5968154139076678e-06,137.0,"['up', 'maharashtra', 'bihar', 'jha', 'utt', 'rajasthan', 'mp', 'guj']",1,1,1,0.15441176470588236
1897,mileemdabhaai,1.51522630516786e-07,13.0,['guj'],1,1,1,0.0
1898,indurty,6.993352177697815e-08,6.0,['andhra'],0,1,1,0.5
1899,imbaabee,5.827793481414847e-08,5.0,['assam'],1,1,1,0.2
1900,sarakaarakhashidaas,6.993352177697815e-08,6.0,['tripura'],1,1,1,1.0
1901,choodhu,8.158910873980785e-08,7.0,"['assam', 'odi']",1,1,1,0.42857142857142855
1902,malaaree,5.944349351043143e-07,51.0,"['maharashtra', 'bihar', 'up']",0,0,0,0.39215686274509803
1903,anilu,9.324469570263755e-08,8.0,"['maharashtra', 'manipur', 'kerala']",0,1,0,0.5
1904,sachhootumiyaa,5.827793481414847e-08,5.0,['maharashtra'],0,0,1,0.2
1905,kamaroonneesaam,2.3311173925659387e-07,20.0,['guj'],1,1,1,0.95
1906,duniyaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1907,batubaaee,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,1.0
1908,kumaarachand,4.6622347851318775e-08,4.0,"['up', 'maharashtra', 'mp']",1,0,1,0.25
1909,nurathaa,3.496676088848908e-08,3.0,"['maharashtra', 'bihar']",0,0,1,0.6666666666666666
1910,meharuneeyaa,4.6622347851318775e-08,4.0,['maharashtra'],1,1,0,1.0
1911,rasakibhaai,9.324469570263755e-08,8.0,['guj'],1,1,1,0.0
1912,smitharekhaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1913,vasalaabhaai,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
1914,neppala,9.324469570263754e-07,80.0,['andhra'],1,1,1,0.575
1915,kujaanaa,9.324469570263755e-08,8.0,"['odi', 'bihar']",0,0,1,0.375
1916,aayadus,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.5
1917,baalaadhan,3.729787828105502e-07,32.0,['maharashtra'],0,0,1,0.34375
1918,deeksith,1.666748935684646e-06,143.0,"['up', 'har', 'rajasthan']",1,0,1,0.375
1919,aababaachhee,6.993352177697815e-08,6.0,['assam'],1,1,1,0.3333333333333333
1920,bejjupalli,2.447673262194236e-07,21.0,['andhra'],1,1,1,0.7619047619047619
1921,gantegalla,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.42857142857142855
1922,chandree,1.6550933487218163e-06,142.0,"['rajasthan', 'har', 'utt', 'up', 'mp', 'odi', 'jha', 'bihar']",1,0,1,0.8794326241134752
1923,belgaonkar,1.433637196428052e-06,123.0,['goa'],1,1,1,0.5203252032520326
1924,paanagiri,9.324469570263755e-08,8.0,['odi'],1,1,1,0.125
1925,vaidalambedu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
1926,yaragambalimara,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.25
1927,kabisathapa,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.5
1928,naotombi,6.993352177697815e-07,60.0,['manipur'],1,1,1,0.8166666666666667
1929,vamndevaar,4.6622347851318775e-08,4.0,['mp'],1,1,1,0.5
1930,nilagamgaa,8.392022613237378e-07,72.0,"['maharashtra', 'kar']",1,0,1,0.9861111111111112
1931,kaadeerameeyaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
1932,lumaanaa,6.876796308069519e-07,59.0,['maharashtra'],0,0,0,0.3389830508474576
1933,samayaa,9.301158396338092e-06,798.0,"['maharashtra', 'odi', 'guj', 'bihar']",0,0,0,0.5601503759398496
1934,venaram,4.6622347851318775e-08,4.0,['dadra'],0,0,1,0.0
1935,melaven,1.864893914052751e-07,16.0,['maharashtra'],1,0,1,0.5625
1936,taukir,2.0980056533093445e-07,18.0,['delhi'],1,0,1,0.0
1937,ajeethamahammad,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
1938,jainulaaaabedeen,4.6622347851318775e-08,4.0,"['guj', 'maharashtra']",1,1,1,0.0
1939,amareenaparavin,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
1940,sanamore,1.51522630516786e-07,13.0,['kar'],1,1,1,0.5
1941,eeraphaar,3.496676088848908e-08,3.0,['maharashtra'],0,1,0,0.6666666666666666
1942,laabhaa,5.944349351043143e-07,51.0,"['maharashtra', 'jha', 'assam', 'bihar', 'up', 'odi', 'punjab', 'utt']",1,1,1,0.35294117647058826
1943,viginigiri,2.3311173925659387e-07,20.0,['andhra'],1,1,1,0.35
1944,thalootharaa,4.6622347851318775e-08,4.0,['punjab'],1,1,1,0.75
1945,mumjaane,1.864893914052751e-07,16.0,['kar'],1,1,1,0.5625
1946,deelakeesaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
1947,suveena,3.496676088848908e-08,3.0,['andhra'],0,1,1,1.0
1948,phungte,2.3311173925659387e-07,20.0,['meghalaya'],1,1,1,0.45
1949,chamdraprabh,8.158910873980785e-08,7.0,['maharashtra'],1,0,1,0.5714285714285714
1950,inkurti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
1951,pattavaa,4.6622347851318775e-08,4.0,['kar'],0,0,0,0.5
1952,samdipagir,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.0
1953,talupu,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.6
1954,khaajelaal,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.0
1955,malakaam,9.324469570263755e-08,8.0,"['maharashtra', 'mp']",0,0,0,0.5
1956,fulshreshtha,1.9814497836810483e-07,17.0,['delhi'],1,0,1,0.47058823529411764
1957,perumayan,6.993352177697815e-08,6.0,['kerala'],1,0,1,0.16666666666666666
1958,paalure,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.25
1959,dorot,3.496676088848908e-08,3.0,['delhi'],0,0,1,0.6666666666666666
1960,hoomaaj,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.5
1961,najathabaanoo,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1962,taginpati,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
1963,parimanika,3.496676088848908e-08,3.0,['odi'],1,1,1,1.0
1964,javeriben,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,1,1.0
1965,abdularaseedakhaa,2.797340871079126e-07,24.0,['guj'],1,1,1,0.0
1966,laadakourabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
1967,jamanaagar,6.993352177697815e-08,6.0,"['guj', 'maharashtra']",0,1,1,0.16666666666666666
1968,desamaajhhi,5.361570002901659e-07,46.0,['odi'],1,1,1,0.6739130434782609
1969,gookuh,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,1.0
1970,yasavamthasimgh,5.827793481414847e-08,5.0,"['guj', 'maharashtra']",1,1,1,0.2
1971,elloti,8.158910873980785e-08,7.0,['andhra'],1,0,1,0.2857142857142857
1972,kheejarakhaan,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
1973,moillakalvaa,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
1974,tullimalli,7.5761315258393e-07,65.0,['andhra'],1,1,1,0.5076923076923077
1975,sookanaa,1.818271566201432e-06,156.0,"['maharashtra', 'guj']",0,0,1,0.30128205128205127
1976,samuvelabhaaee,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
1977,rahamathabee,3.2402531756666545e-06,278.0,['maharashtra'],1,1,1,0.9820143884892086
1978,maripelli,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
1979,maajeedasaab,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
1980,dhamarsingu,1.398670435539563e-07,12.0,['andhra'],1,1,1,0.5
1981,virsvaasaraav,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.16666666666666666
1982,yalmareddy,2.797340871079126e-07,24.0,['andhra'],1,1,1,0.4583333333333333
1983,raavoobaa,2.797340871079126e-07,24.0,['maharashtra'],1,1,1,0.08333333333333333
1984,huvannaa,1.818271566201432e-06,156.0,['maharashtra'],1,0,1,0.4166666666666667
1985,kannaammaa,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.5
1986,hereel,2.2145615229376415e-07,19.0,"['maharashtra', 'guj']",0,0,0,0.42105263157894735
1987,mrigaaleeben,4.6622347851318775e-08,4.0,['guj'],1,1,1,1.0
1988,madhusil,5.827793481414847e-08,5.0,['maharashtra'],0,0,1,0.6
1989,meethalakumaaree,3.9628995673620965e-07,34.0,['guj'],1,1,1,1.0
1990,domda,1.1655586962829694e-07,10.0,"['kar', 'andhra']",1,1,1,0.7
1991,santarashi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
1992,chennamma,3.2402531756666544e-05,2780.0,"['andhra', 'kar']",1,0,1,0.9906474820143885
1993,yathish,1.51522630516786e-07,13.0,"['maharashtra', 'andhra', 'guj', 'dadra']",1,0,0,0.3076923076923077
1994,raachan,1.398670435539563e-07,12.0,"['maharashtra', 'bihar', 'up', 'mp', 'har']",0,0,0,0.4166666666666667
1995,dhingiyaa,3.496676088848908e-08,3.0,['chandigarh'],0,0,0,0.6666666666666666
1996,dooraajendrabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
1997,dadavaa,1.0490028266546722e-07,9.0,"['punjab', 'maharashtra']",0,0,1,0.3333333333333333
1998,vaayaloo,2.797340871079126e-07,24.0,['maharashtra'],1,0,1,0.20833333333333334
1999,goriputi,2.3311173925659387e-07,20.0,['andhra'],1,1,1,0.65
2000,maayasamkar,3.496676088848908e-08,3.0,['maharashtra'],1,1,0,0.0
2001,chinthuru,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
2002,ajithakoomaar,5.245014133273362e-07,45.0,"['maharashtra', 'guj']",1,1,1,0.26666666666666666
2003,mooheem,2.5758847187853618e-06,221.0,"['bihar', 'maharashtra', 'up', 'jha', 'guj', 'mp', 'utt', 'rajasthan']",0,1,1,0.22477064220183487
2004,hashimv,4.6622347851318775e-08,4.0,['kerala'],1,0,1,0.0
2005,sachanandaanee,3.496676088848908e-08,3.0,['rajasthan'],1,0,0,0.0
2006,pushpakakumaar,8.392022613237378e-07,72.0,"['guj', 'maharashtra']",1,1,1,0.013888888888888888
2007,paamgim,5.944349351043143e-07,51.0,['assam'],1,1,1,0.09803921568627451
2008,daamoomaal,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
2009,mitheebhaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
2010,kaladharan,1.6900601096103054e-06,145.0,"['kerala', 'delhi']",0,0,1,0.5821917808219178
2011,vidhaarth,1.51522630516786e-07,13.0,"['jha', 'bihar', 'maharashtra']",0,0,1,0.15384615384615385
2012,marendiyaa,5.827793481414847e-08,5.0,['mp'],1,1,1,0.4
2013,maheradaa,1.51522630516786e-07,13.0,['rajasthan'],0,1,1,0.38461538461538464
2014,pathuruni,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
2015,thiaaree,2.3311173925659387e-07,20.0,"['odi', 'punjab', 'bihar', 'jha', 'up']",1,1,1,0.5
2016,raadhaapad,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.625
2017,shamima,9.324469570263755e-08,8.0,"['andhra', 'puducherry', 'delhi']",1,0,1,0.8888888888888888
2018,thaaka,6.06090522067144e-07,52.0,"['odi', 'kar']",1,1,1,0.5769230769230769
2019,bheemaaraaju,3.03045261033572e-07,26.0,['odi'],1,1,1,0.2692307692307692
2020,aadyam,6.993352177697815e-08,6.0,['guj'],0,0,0,0.0
2021,saahani,1.2821145659112662e-06,110.0,"['bihar', 'up', 'odi', 'assam', 'jha', 'maharashtra', 'kar', 'tripura', 'guj', 'rajasthan']",1,1,1,0.1574074074074074
2022,vakhubaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2023,manoothaaee,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,1.0
2024,aibhalaakh,9.324469570263755e-08,8.0,['up'],1,0,1,0.5
2025,mathanaanee,2.3311173925659387e-07,20.0,"['rajasthan', 'up', 'mp']",1,1,1,0.3333333333333333
2026,reeseeprakaas,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2027,achalaajee,4.312567176246986e-07,37.0,"['guj', 'maharashtra']",1,1,1,0.02702702702702703
2028,thaleia,1.0490028266546722e-07,9.0,['odi'],1,1,1,0.6666666666666666
2029,gatala,3.5083316758117373e-06,301.0,['andhra'],1,1,1,0.5083056478405316
2030,geethaabahev,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2031,goovidachamd,1.631782174796157e-07,14.0,['maharashtra'],1,1,1,0.21428571428571427
2032,sidhubaaeej,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2033,dhiremdar,6.993352177697815e-08,6.0,['maharashtra'],1,0,1,0.6666666666666666
2034,saayaleen,5.827793481414846e-07,50.0,['maharashtra'],0,0,1,0.96
2035,seenumben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2036,sugheerasimh,3.263564349592314e-07,28.0,['guj'],1,1,1,0.0
2037,bisalaapaa,9.324469570263755e-08,8.0,['maharashtra'],1,0,1,0.25
2038,komati,3.544463995396509e-05,3041.0,"['andhra', 'goa', 'kar', 'delhi']",1,1,1,0.5198947714567577
2039,ladhani,9.324469570263755e-08,8.0,"['goa', 'delhi', 'daman']",1,1,1,0.5555555555555556
2040,kib,5.827793481414847e-08,5.0,"['bihar', 'kerala', 'jha', 'up']",1,1,0,0.75
2041,takis,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.5
2042,anderiyaa,1.282114565911266e-07,11.0,['mp'],1,1,1,0.45454545454545453
2043,chatajee,9.557581309520347e-07,82.0,"['jha', 'up', 'bihar', 'rajasthan', 'har', 'utt', 'odi', 'mp']",0,0,1,0.4444444444444444
2044,kurdasu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2045,mriththannaa,6.993352177697815e-08,6.0,['maharashtra'],1,0,1,0.5
2046,saahajahaambaa,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2047,ngaru,4.6622347851318775e-08,4.0,"['andhra', 'arunachal']",1,1,1,0.25
2048,laalukhaa,6.993352177697815e-08,6.0,['maharashtra'],1,0,1,0.16666666666666666
2049,sinhaaraay,6.993352177697815e-08,6.0,"['jha', 'mp', 'guj']",0,1,1,0.5
2050,meedhav,4.6622347851318775e-08,4.0,['maharashtra'],0,1,0,0.75
2051,kelaasajee,3.03045261033572e-07,26.0,"['maharashtra', 'guj']",1,1,1,0.4230769230769231
2052,ngutsolo,4.6622347851318775e-08,4.0,['nagaland'],1,1,1,0.0
2053,daajeeguroo,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
2054,veerendranath,1.398670435539563e-07,12.0,['andhra'],1,1,1,0.08333333333333333
2055,sayaid,9.441025439892052e-07,81.0,"['rajasthan', 'andhra', 'bihar', 'up', 'mp', 'maharashtra', 'jha', 'punjab']",1,0,1,0.43902439024390244
2056,nadubhaai,3.03045261033572e-07,26.0,['guj'],1,1,1,0.0
2057,dhegaabhaaee,1.0490028266546722e-07,9.0,['guj'],1,1,1,0.0
2058,raagaphr,3.0071414364100604e-06,258.0,['jha'],0,0,0,0.04263565891472868
2059,sankhu,3.03045261033572e-07,26.0,"['andhra', 'assam']",0,0,0,0.46153846153846156
2060,paaigayoosee,4.6622347851318775e-08,4.0,['odi'],1,0,1,1.0
2061,butaali,6.876796308069519e-07,59.0,"['kar', 'punjab', 'odi']",1,1,1,0.4918032786885246
2062,nadeemabeen,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
2063,pradakshana,1.1655586962829694e-07,10.0,['andhra'],1,0,1,0.6
2064,baladu,6.06090522067144e-07,52.0,"['maharashtra', 'andhra']",1,1,1,0.40384615384615385
2065,neegaarasulathaan,5.827793481414847e-08,5.0,"['guj', 'maharashtra']",1,1,1,1.0
2066,jookaree,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.6666666666666666
2067,serool,3.496676088848908e-07,30.0,"['bihar', 'maharashtra', 'up']",0,1,1,0.6206896551724138
2068,paandaana,5.128458263645064e-07,44.0,['odi'],1,1,1,0.6818181818181818
2069,kuzhikattil,4.6622347851318775e-08,4.0,['kerala'],1,1,1,0.6
2070,mithathalabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2071,katteram,8.158910873980785e-08,7.0,['andhra'],1,1,1,0.42857142857142855
2072,baththaasee,2.2145615229376415e-07,19.0,['maharashtra'],0,0,0,1.0
2073,seevaraam,1.3392269420291317e-05,1149.0,"['maharashtra', 'guj']",1,1,1,0.24281984334203655
2074,aaleyaammaa,3.147008479964017e-07,27.0,['maharashtra'],1,1,1,0.9259259259259259
2075,anumalakonda,2.564229131822532e-07,22.0,['andhra'],1,1,1,0.5909090909090909
2076,annapu,2.319461805603109e-06,199.0,"['andhra', 'maharashtra']",1,1,1,0.5577889447236181
2077,raamaraavan,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.0
2078,aleesaheb,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.3333333333333333
2079,beebhaadevee,5.827793481414847e-08,5.0,"['guj', 'maharashtra']",1,1,1,1.0
2080,kapurchad,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.4
2081,bhusanar,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.6666666666666666
2082,dhooleeyaa,9.324469570263755e-08,8.0,"['maharashtra', 'mp', 'guj']",1,1,1,0.125
2083,dudhareebaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
2084,surasyaa,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.6
2085,jhhaahidakhaan,1.748338044424454e-07,15.0,['guj'],1,0,1,0.0
2086,jaineethaa,6.993352177697815e-08,6.0,['guj'],0,0,1,1.0
2087,vampugdvala,4.54567891550358e-07,39.0,['andhra'],1,1,1,0.6666666666666666
2088,jenoohee,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.6
2089,charlo,6.993352177697815e-08,6.0,['andhra'],0,0,0,0.6666666666666666
2090,roudiks,4.6622347851318775e-08,4.0,['up'],0,0,1,0.5
2091,garubilly,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2092,jhhithoojee,8.508578482865675e-07,73.0,['maharashtra'],1,1,1,0.2054794520547945
2093,devityal,3.496676088848908e-08,3.0,['delhi'],0,0,1,0.3333333333333333
2094,doulatharaav,7.974752599968075e-05,6842.0,"['maharashtra', 'guj', 'mp']",1,1,1,0.24978076585793627
2095,ramesvamd,1.0490028266546722e-07,9.0,['maharashtra'],1,0,1,0.3333333333333333
2096,priyekaa,3.263564349592314e-07,28.0,"['maharashtra', 'up', 'guj']",1,0,1,1.0
2097,kameerool,3.496676088848908e-08,3.0,['bihar'],1,0,1,0.0
2098,sarasabhaai,1.282114565911266e-07,11.0,['guj'],1,1,1,0.0
2099,dhoulaa,1.51522630516786e-07,13.0,"['bihar', 'rajasthan', 'up', 'jha', 'maharashtra', 'utt']",0,0,1,0.23076923076923078
2100,musali,1.096790733202274e-05,941.0,"['andhra', 'kar', 'odi', 'maharashtra']",1,1,1,0.5239616613418531
2101,mabun,4.6622347851318775e-08,4.0,['andhra'],0,0,0,0.75
2102,habidan,3.496676088848908e-08,3.0,['bihar'],0,1,1,1.0
2103,stresee,3.496676088848908e-08,3.0,"['mp', 'maharashtra']",0,0,0,0.6666666666666666
2104,nandaiah,7.925799134724191e-07,68.0,['andhra'],1,0,1,0.11764705882352941
2105,zosangbera,3.496676088848908e-08,3.0,['mizoram'],1,1,1,0.6666666666666666
2106,munachhee,3.496676088848908e-08,3.0,['assam'],1,1,1,0.0
2107,kareemamunneesaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2108,minishaaben,2.0980056533093445e-07,18.0,['guj'],1,1,1,1.0
2109,maherudin,2.913896740707423e-07,25.0,['manipur'],1,1,1,0.2
2110,lelunneesaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
2111,houses,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.3333333333333333
2112,mahoto,3.613231958477205e-07,31.0,"['arunachal', 'delhi', 'nagaland', 'andhra', 'meghalaya', 'andaman']",1,1,1,0.22580645161290322
2113,kumadaas,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.4
2114,namdaaraaj,1.9814497836810483e-07,17.0,['maharashtra'],1,1,1,0.5294117647058824
2115,mooeejhhabhaaee,3.380120219220611e-07,29.0,['guj'],1,1,1,0.0
2116,archithaaben,7.925799134724191e-07,68.0,['guj'],1,1,1,1.0
2117,karake,1.1655586962829694e-07,10.0,"['kar', 'chandigarh', 'jha', 'punjab', 'maharashtra']",1,1,1,0.45454545454545453
2118,shanahring,3.496676088848908e-08,3.0,['manipur'],1,1,1,1.0
2119,kaakatakara,8.158910873980785e-08,7.0,['kar'],1,1,1,0.42857142857142855
2120,kedyaabaaee,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,1.0
2121,salumu,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2122,mandalamu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2123,valappaa,1.748338044424454e-07,15.0,['maharashtra'],1,1,1,0.4
2124,paanadiaaa,1.282114565911266e-07,11.0,['odi'],1,1,1,0.45454545454545453
2125,baalagaamvi,1.3170813267997553e-06,113.0,['kar'],1,1,1,0.4247787610619469
2126,shaktiraj,3.496676088848908e-08,3.0,['manipur'],0,0,1,0.0
2127,jum,5.478125872529955e-07,47.0,"['maharashtra', 'bihar', 'up', 'andhra', 'delhi', 'guj', 'arunachal', 'har', 'assam', 'mp', 'manipur']",0,0,0,0.5813953488372093
2128,bhaavanik,9.324469570263755e-08,8.0,"['guj', 'chandigarh', 'maharashtra']",1,0,1,0.0
2129,aamjalaabaaee,4.54567891550358e-07,39.0,['maharashtra'],1,1,1,1.0
2130,siraaddeen,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.25
2131,talikdar,5.827793481414847e-08,5.0,"['nagaland', 'arunachal', 'andaman']",0,0,1,0.2
2132,sanaf,2.0980056533093445e-07,18.0,"['kerala', 'delhi']",1,0,1,0.15789473684210525
2133,thabussam,2.564229131822532e-07,22.0,"['up', 'bihar', 'maharashtra', 'jha', 'mp']",1,0,1,1.0
2134,medium,1.0490028266546722e-07,9.0,['andhra'],1,0,1,0.5555555555555556
2135,anusooryaa,1.631782174796157e-07,14.0,"['maharashtra', 'guj']",1,1,0,1.0
2136,vijinigeri,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
2137,varde,1.037347239691843e-06,89.0,"['goa', 'mp', 'kar', 'andhra', 'maharashtra', 'rajasthan', 'daman']",1,1,1,0.5056179775280899
2138,sanjibala,4.6622347851318775e-08,4.0,['manipur'],1,0,1,1.0
2139,ghatibyaali,1.51522630516786e-07,13.0,['kar'],1,1,1,0.38461538461538464
2140,guramatheekour,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,1.0
2141,raadhaak,9.324469570263755e-08,8.0,"['maharashtra', 'jha']",1,0,0,0.5
2142,revanappaa,5.070180328830916e-06,435.0,['maharashtra'],1,1,1,0.2827586206896552
2143,masaleuddeen,2.2495282838261307e-06,193.0,"['bihar', 'maharashtra', 'jha', 'up']",1,1,1,0.07407407407407407
2144,neelakamala,1.398670435539563e-07,12.0,['odi'],0,1,1,0.5833333333333334
2145,dessitti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2146,bhueeni,3.496676088848908e-08,3.0,['jha'],0,0,1,1.0
2147,sabalakaa,4.6622347851318775e-08,4.0,"['jha', 'odi']",1,1,1,0.25
2148,mahirootharaa,6.993352177697815e-08,6.0,['punjab'],1,0,1,0.5
2149,bhabhoothi,3.613231958477205e-07,31.0,"['up', 'maharashtra']",0,0,1,0.2
2150,kanumaala,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2151,siddalingappagari,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2152,sabaddar,3.496676088848908e-08,3.0,"['maharashtra', 'up']",0,0,1,0.0
2153,abdulagan,2.913896740707423e-07,25.0,"['guj', 'maharashtra']",0,0,1,0.24
2154,amanur,1.631782174796157e-07,14.0,"['bihar', 'jha', 'maharashtra']",1,1,1,0.8571428571428571
2155,liyaal,3.496676088848908e-08,3.0,"['maharashtra', 'rajasthan', 'up']",1,0,1,0.3333333333333333
2156,jilakarra,3.112041719075528e-06,267.0,['andhra'],1,1,1,0.5430711610486891
2157,akamsaa,5.827793481414847e-08,5.0,"['maharashtra', 'guj', 'up']",1,0,0,1.0
2158,malakapura,3.496676088848908e-08,3.0,['kar'],1,1,1,0.0
2159,shankhui,1.1655586962829694e-07,10.0,['manipur'],1,1,1,0.1
2160,namdanikara,9.324469570263755e-08,8.0,['kar'],1,1,1,0.5
2161,saradadaas,6.993352177697815e-08,6.0,"['maharashtra', 'rajasthan', 'guj']",1,1,1,0.3333333333333333
2162,susangmeren,3.496676088848908e-08,3.0,['nagaland'],0,0,1,0.3333333333333333
2163,saisankar,5.827793481414847e-08,5.0,['andhra'],0,0,0,0.0
2164,bahaadursimg,1.864893914052751e-07,16.0,['maharashtra'],1,1,1,0.25
2165,mahinoor,1.282114565911266e-07,11.0,"['andhra', 'up', 'maharashtra', 'bihar', 'puducherry']",1,1,1,1.0
2166,atheemullaa,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.5
2167,thoosheeph,8.158910873980785e-08,7.0,"['maharashtra', 'guj', 'mp', 'utt']",1,0,1,0.16666666666666666
2168,aakbar,4.6622347851318775e-08,4.0,"['maharashtra', 'jha', 'bihar']",1,0,1,0.4
2169,lookadu,7.809243265095894e-07,67.0,['maharashtra'],0,1,1,0.4925373134328358
2170,nasavathabhaai,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2171,beubharaa,6.993352177697815e-08,6.0,['odi'],1,1,1,1.0
2172,kousaaree,1.398670435539563e-07,12.0,"['bihar', 'jha', 'maharashtra']",1,1,1,0.9166666666666666
2173,raavadi,6.993352177697815e-08,6.0,['andhra'],0,1,1,0.5
2174,sumeyaabee,5.827793481414847e-08,5.0,"['maharashtra', 'guj']",1,1,1,1.0
2175,ushwaha,4.6622347851318775e-08,4.0,['delhi'],1,1,1,0.5
2176,nispathi,4.6622347851318775e-08,4.0,['kar'],0,0,0,0.25
2177,divyaprabhaa,6.993352177697815e-07,60.0,"['guj', 'maharashtra']",1,1,1,1.0
2178,nejaabudeen,4.6622347851318775e-08,4.0,['bihar'],1,0,1,0.0
2179,puroosavaanee,1.864893914052751e-07,16.0,"['mp', 'rajasthan']",1,1,1,0.625
2180,vebhaav,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,0.6
2181,nudoo,9.324469570263755e-08,8.0,['maharashtra'],0,0,0,0.75
2182,saatavalli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2183,mataru,2.4709844361198946e-06,212.0,"['maharashtra', 'andhra', 'up', 'guj', 'mp', 'bihar', 'odi', 'har', 'jha']",1,1,1,0.21226415094339623
2184,rupaeeben,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
2185,vamteru,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.16666666666666666
2186,advani,2.843963218930445e-06,244.0,"['delhi', 'goa', 'puducherry', 'andhra', 'kerala']",1,1,1,0.4959016393442623
2187,bhulaan,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.0
2188,preethaabaaee,2.564229131822532e-07,22.0,['maharashtra'],1,1,1,0.9545454545454546
2189,nafeesa,5.641304090009571e-06,484.0,"['kerala', 'andhra', 'puducherry']",1,1,1,0.9958333333333333
2190,aamgaari,3.496676088848908e-08,3.0,"['mp', 'jha']",0,0,1,0.3333333333333333
2191,khadaayatha,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.0
2192,coloni,1.631782174796157e-07,14.0,['andhra'],1,0,1,0.7142857142857143
2193,merahi,3.496676088848908e-08,3.0,['nagaland'],1,0,1,0.3333333333333333
2194,suvarthaabaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
2195,sevarakar,1.631782174796157e-07,14.0,"['mp', 'maharashtra']",1,1,1,0.46153846153846156
2196,phurashooththam,1.631782174796157e-07,14.0,['maharashtra'],1,1,1,0.42857142857142855
2197,legan,8.158910873980785e-08,7.0,['assam'],0,0,1,0.5714285714285714
2198,sayyadaimaam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
2199,chathurke,5.827793481414847e-08,5.0,['mp'],0,0,1,0.6
2200,andooyu,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.2
2201,bijayee,1.398670435539563e-07,12.0,"['maharashtra', 'bihar', 'up']",1,0,1,0.25
2202,serebahaadoor,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2203,fazeeh,3.496676088848908e-08,3.0,['kerala'],0,1,1,0.3333333333333333
2204,sibaakut,4.6622347851318775e-08,4.0,['assam'],1,1,1,0.25
2205,erugudandla,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
2206,unumarti,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2207,aijum,4.6622347851318775e-08,4.0,['bihar'],1,1,1,0.25
2208,poojaiah,4.6622347851318775e-08,4.0,['andhra'],0,0,1,0.0
2209,hanamasath,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
2210,huseneebeebee,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,1.0
2211,surjit,1.7623247487798495e-05,1512.0,"['manipur', 'kerala', 'daman']",1,1,1,0.004629629629629629
2212,kayna,1.0490028266546722e-07,9.0,['odi'],0,0,0,0.75
2213,elumalai,2.878929979818934e-06,247.0,"['andhra', 'puducherry', 'andaman', 'maharashtra', 'delhi', 'daman']",1,1,1,0.12955465587044535
2214,sidades,3.496676088848908e-08,3.0,['maharashtra'],1,0,0,0.0
2215,kitheekumaar,1.8765495010155805e-05,1610.0,"['maharashtra', 'guj']",1,1,1,0.3001245330012453
2216,yelamparthi,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2217,kamchhuben,3.496676088848908e-08,3.0,['guj'],1,0,1,1.0
2218,aphajalabee,2.64581824056234e-06,227.0,"['maharashtra', 'guj']",1,1,1,0.9691629955947136
2219,kolkmaara,1.398670435539563e-07,12.0,['kar'],1,1,1,0.4166666666666667
2220,avesakhaan,2.6807850014508294e-07,23.0,"['guj', 'maharashtra']",1,1,1,0.08695652173913043
2221,ukadayaa,5.361570002901659e-07,46.0,['maharashtra'],0,0,1,0.5
2222,seevalaalabhaad,1.9814497836810483e-07,17.0,['guj'],1,1,1,0.0
2223,saidaagara,3.496676088848908e-08,3.0,['kar'],1,1,1,0.6666666666666666
2224,kadukuduru,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.6
2225,shaikanna,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.0
2226,vichithaa,3.496676088848908e-08,3.0,"['maharashtra', 'up']",1,0,1,1.0
2227,anilesh,6.993352177697815e-08,6.0,"['kerala', 'delhi']",1,1,1,0.0
2228,tooghoo,1.3170813267997553e-06,113.0,"['odi', 'jha', 'bihar', 'up']",1,1,1,0.6160714285714286
2229,rnaaraayan,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.3333333333333333
2230,palakallu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2231,soumaanee,3.9628995673620965e-07,34.0,"['mp', 'rajasthan', 'up', 'bihar']",1,1,1,0.5
2232,matheeyas,8.158910873980785e-08,7.0,"['maharashtra', 'bihar']",0,0,1,0.375
2233,khyaadara,5.827793481414847e-08,5.0,['kar'],1,1,1,0.4
2234,esaekhaan,3.496676088848908e-08,3.0,['up'],1,0,1,0.0
2235,saaukath,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",1,1,1,0.0
2236,atheekueehamaan,9.324469570263755e-08,8.0,['up'],0,0,0,0.375
2237,malakhaabhaai,1.0490028266546722e-07,9.0,['guj'],1,1,1,0.0
2238,samthooshimaathaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
2239,rikeenabhaai,1.9814497836810483e-07,17.0,['guj'],1,1,1,0.0
2240,sambhaavanee,3.496676088848908e-08,3.0,"['maharashtra', 'rajasthan', 'up']",1,1,1,0.6666666666666666
2241,masalum,4.6622347851318775e-08,4.0,"['bihar', 'maharashtra', 'guj']",1,1,1,0.25
2242,dampela,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.625
2243,shakharabilli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2244,aamjilee,5.827793481414846e-07,50.0,"['maharashtra', 'up', 'guj', 'bihar']",1,1,1,1.0
2245,ramayo,5.827793481414847e-08,5.0,['manipur'],0,0,0,0.0
2246,mysuru,3.147008479964017e-07,27.0,['andhra'],0,0,1,0.4444444444444444
2247,guroobhagath,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2248,baanuben,3.1668229778008275e-05,2717.0,"['guj', 'maharashtra']",1,1,1,1.0
2249,komirineni,2.6807850014508294e-07,23.0,['andhra'],1,1,1,0.7391304347826086
2250,broojes,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
2251,keeresabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2252,pardhapa,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2253,vamchalaabaaee,3.846343697733799e-06,330.0,['maharashtra'],1,1,1,1.0
2254,burhan,1.2471478050227771e-06,107.0,"['delhi', 'andhra', 'kerala', 'manipur', 'maharashtra', 'goa']",0,0,1,0.16822429906542055
2255,pelad,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.5
2256,balameri,3.496676088848908e-08,3.0,['andhra'],0,1,1,1.0
2257,jagaathasimg,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.0
2258,kumaaravath,1.0490028266546722e-07,9.0,"['rajasthan', 'mp']",1,1,1,0.3333333333333333
2259,raadad,1.0490028266546722e-07,9.0,['rajasthan'],1,1,1,0.6666666666666666
2260,samanasa,4.009521915213415e-06,344.0,['andhra'],1,1,1,0.5058139534883721
2261,sethavaan,1.748338044424454e-07,15.0,"['maharashtra', 'guj']",0,0,0,0.4
2262,chukkaa,2.296150631677449e-06,197.0,"['andhra', 'maharashtra', 'up', 'kar', 'mp']",0,0,0,0.4744897959183674
2263,paaramaabaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
2264,mehasabhaai,4.662234785131877e-07,40.0,['guj'],1,1,1,0.0
2265,pus,3.263564349592314e-07,28.0,"['tel', 'maharashtra', 'jha', 'kerala', 'andhra', 'up', 'rajasthan', 'delhi', 'assam', 'punjab']",1,1,1,0.6428571428571429
2266,bhajeraam,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,1,0.0
2267,ashin,1.398670435539563e-07,12.0,"['kerala', 'manipur', 'delhi']",0,0,1,0.35714285714285715
2268,sadook,1.0490028266546722e-07,9.0,"['maharashtra', 'bihar', 'utt']",0,1,1,0.4444444444444444
2269,babalukumaar,1.4103260225023928e-06,121.0,"['guj', 'maharashtra']",1,1,1,0.05785123966942149
2270,darabai,8.858246091750566e-07,76.0,"['jha', 'bihar']",0,0,0,0.02631578947368421
2271,paamithaa,6.993352177697815e-08,6.0,['maharashtra'],0,0,1,1.0
2272,kharagaal,4.6622347851318775e-08,4.0,['mp'],0,0,0,0.75
2273,beipipatha,4.6622347851318775e-08,4.0,['mizoram'],1,0,1,0.0
2274,venkatesunayak,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.0
2275,bondigam,2.6807850014508294e-07,23.0,['andhra'],1,0,1,0.4782608695652174
2276,muralikrishnarao,6.993352177697815e-08,6.0,['andhra'],1,0,1,0.0
2277,kevalaabaad,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2278,kilphoord,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.25
2279,prathaaparaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2280,yannalsetti,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2281,kummuthi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2282,harendrasimh,1.1527375506238566e-05,989.0,"['guj', 'maharashtra']",1,1,1,0.0
2283,thatitoori,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2284,peddakuppi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2285,mamjumben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2286,vannenreddi,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.125
2287,mayukh,1.748338044424454e-07,15.0,"['maharashtra', 'bihar', 'guj', 'jha', 'up']",1,0,1,0.4
2288,fochhar,8.158910873980785e-08,7.0,['delhi'],1,1,1,0.5714285714285714
2289,muuram,1.51522630516786e-07,13.0,['andhra'],0,0,1,0.5384615384615384
2290,jivraaj,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.0
2291,murama,3.496676088848908e-08,3.0,"['odi', 'kar']",1,0,1,0.6666666666666666
2292,kathasimg,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2293,jereeyaa,9.324469570263755e-08,8.0,['mp'],1,1,0,0.375
2294,jaanabaa,7.699680747645295e-05,6606.0,"['maharashtra', 'guj', 'kar']",1,1,1,0.3171285779191277
2295,thihaarudaas,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2296,soonaahee,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",1,1,1,0.25
2297,raveemdrakumaar,4.009521915213415e-06,344.0,"['maharashtra', 'guj']",1,1,1,0.26744186046511625
2298,nooseenabegam,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,1.0
2299,narashimudu,1.9814497836810483e-07,17.0,['andhra'],1,1,1,0.0
2300,raahulahameed,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
2301,kavariyaa,4.312567176246986e-07,37.0,"['rajasthan', 'up', 'jha', 'mp', 'bihar', 'maharashtra']",1,1,1,0.5135135135135135
2302,sabuj,1.748338044424454e-07,15.0,"['maharashtra', 'bihar', 'up', 'tripura', 'jha']",1,0,1,0.35714285714285715
2303,dhakaale,3.496676088848908e-08,3.0,['mp'],1,1,1,0.3333333333333333
2304,sameemabanoo,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,1.0
2305,chhoohaare,3.496676088848908e-08,3.0,"['up', 'maharashtra']",0,0,0,0.3333333333333333
2306,mootham,2.3311173925659387e-07,20.0,['maharashtra'],0,0,0,0.5
2307,kaateeaa,3.729787828105502e-07,32.0,['punjab'],1,1,1,0.5
2308,hamirudeen,3.496676088848908e-08,3.0,['puducherry'],1,0,0,0.3333333333333333
2309,aphasam,5.827793481414847e-08,5.0,"['bihar', 'up', 'maharashtra']",1,1,1,1.0
2310,jaamavamthaabaaee,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,1.0
2311,kogala,1.9814497836810483e-07,17.0,['andhra'],1,1,1,0.5
2312,baarakaavaa,4.6622347851318775e-08,4.0,['maharashtra'],0,1,0,0.75
2313,jenababaanu,1.5968154139076678e-06,137.0,"['guj', 'maharashtra']",1,1,1,1.0
2314,kambavar,3.496676088848908e-08,3.0,['mp'],0,0,0,1.0
2315,sreeprakaas,1.3928426420581482e-05,1195.0,"['maharashtra', 'guj', 'up']",1,1,1,0.37489539748953976
2316,madhoovaalaa,3.496676088848908e-08,3.0,['up'],0,0,0,1.0
2317,daanageer,1.1655586962829694e-07,10.0,['maharashtra'],0,1,1,0.2
2318,doodenaa,3.496676088848908e-08,3.0,"['har', 'maharashtra']",0,1,0,0.3333333333333333
2319,abrej,6.993352177697815e-08,6.0,"['maharashtra', 'bihar', 'up']",0,0,0,0.14285714285714285
2320,aalooddeen,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.4
2321,jeneesabhaaee,2.447673262194236e-07,21.0,['guj'],1,1,1,0.0
2322,achraff,3.496676088848908e-08,3.0,['puducherry'],1,1,0,0.3333333333333333
2323,mamgalam,9.627514831297324e-06,826.0,"['bihar', 'up', 'maharashtra', 'jha', 'mp', 'rajasthan', 'guj', 'har', 'kerala', 'chandigarh']",0,0,1,0.2199017199017199
2324,reemkukumaar,2.0980056533093445e-07,18.0,['guj'],1,1,1,0.0
2325,keharaabhaai,5.128458263645064e-07,44.0,['guj'],1,1,1,0.0
2326,mangchhuana,1.9814497836810483e-07,17.0,['mizoram'],1,1,1,0.35294117647058826
2327,moonachamd,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,1,1,0.2857142857142857
2328,mullavalappil,5.827793481414847e-08,5.0,['kerala'],1,1,1,0.6
2329,misaria,3.496676088848908e-08,3.0,['kerala'],0,0,1,1.0
2330,garjoolaa,6.294016959928034e-07,54.0,['utt'],1,1,1,0.4444444444444444
2331,sahaanavaajakhaan,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2332,jhhigaru,6.993352177697815e-07,60.0,['maharashtra'],0,0,1,0.2833333333333333
2333,choohee,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
2334,huimichon,1.631782174796157e-07,14.0,['manipur'],1,1,1,1.0
2335,earad,3.846343697733798e-07,33.0,['kerala'],1,0,1,0.9655172413793104
2336,dharuman,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.5
2337,seyyadachaamd,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
2338,ulanabee,3.496676088848908e-08,3.0,"['up', 'rajasthan']",0,0,0,0.3333333333333333
2339,rayanrapu,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.3
2340,gammee,3.496676088848908e-08,3.0,"['maharashtra', 'mp', 'rajasthan']",0,0,1,0.3333333333333333
2341,samirasimg,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.0
2342,thalavaaniyaa,1.631782174796157e-07,14.0,['mp'],1,1,1,0.46153846153846156
2343,irgara,3.496676088848908e-08,3.0,['kar'],0,1,1,0.3333333333333333
2344,kabirani,9.324469570263755e-08,8.0,['manipur'],1,0,0,1.0
2345,anggee,4.6622347851318775e-08,4.0,['assam'],0,0,1,0.0
2346,sandgja,4.6622347851318775e-08,4.0,['delhi'],1,1,1,0.5
2347,ekshhambi,1.0490028266546722e-07,9.0,['kar'],1,1,1,0.5555555555555556
2348,raayavamthaabaaee,2.226217109900471e-06,191.0,['maharashtra'],1,1,1,1.0
2349,chamaoguru,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
2350,madyalla,8.158910873980785e-08,7.0,['andhra'],1,1,1,1.0
2351,chamgaaben,8.158910873980785e-08,7.0,['guj'],1,1,1,1.0
2352,sooruyaala,3.846343697733798e-07,33.0,['odi'],1,1,1,0.6363636363636364
2353,iamdaraman,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,0.2
2354,khreedbiaana,3.496676088848908e-08,3.0,['odi'],1,1,1,0.6666666666666666
2355,thohir,3.496676088848908e-08,3.0,['kerala'],0,0,1,0.0
2356,auraa,1.6900601096103054e-06,145.0,"['jha', 'mp', 'rajasthan', 'bihar', 'maharashtra', 'har', 'up']",0,0,1,0.8819444444444444
2357,ranganati,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
2358,yakalu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2359,barampudi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2360,vidayaabaai,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,1.0
2361,mutur,9.324469570263755e-08,8.0,"['maharashtra', 'bihar']",0,0,0,0.25
2362,sarooman,3.263564349592314e-07,28.0,"['mp', 'punjab', 'up', 'maharashtra', 'chandigarh']",1,1,1,0.3333333333333333
2363,sarooman,3.263564349592314e-07,28.0,"['mp', 'punjab', 'up', 'maharashtra', 'chandigarh']",1,1,1,0.3333333333333333
2364,neelayavalasa,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.8
2365,jamo,1.0023804788033536e-06,86.0,"['arunachal', 'nagaland']",1,1,1,0.5227272727272727
2366,pramik,9.324469570263755e-08,8.0,"['maharashtra', 'guj', 'bihar']",1,0,1,0.5
2367,hayaathunneesaa,1.864893914052751e-07,16.0,"['maharashtra', 'guj']",1,1,1,1.0
2368,raajaabheyyaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.0
2369,irsvaran,3.496676088848908e-08,3.0,"['maharashtra', 'up']",0,0,1,0.0
2370,arigipudi,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.6
2371,thenthen,9.324469570263755e-08,8.0,['manipur'],0,1,0,0.375
2372,athaaurarehamaan,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,0.0
2373,satchaaytha,1.1655586962829694e-07,10.0,['odi'],1,1,1,0.5
2374,varshaabaai,1.282114565911266e-07,11.0,"['maharashtra', 'guj']",1,1,1,1.0
2375,kesimsetti,1.51522630516786e-07,13.0,['andhra'],1,1,1,0.3076923076923077
2376,sathoongh,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.6666666666666666
2377,sohanlal,1.282114565911266e-07,11.0,"['dadra', 'kerala', 'andhra', 'delhi', 'daman']",1,0,0,0.08333333333333333
2378,sahaphooj,5.827793481414847e-08,5.0,"['bihar', 'jha']",1,1,1,0.0
2379,leelaasimh,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,0.0
2380,anibhesh,4.6622347851318775e-08,4.0,"['bihar', 'maharashtra']",0,0,1,0.0
2381,nainapgari,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.5
2382,ridhikaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,1.0
2383,sireenaparaveen,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,1.0
2384,chamdubaaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2385,tharanumajahaa,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,1,1,1.0
2386,laaharaa,3.03045261033572e-07,26.0,"['jha', 'punjab', 'bihar', 'maharashtra', 'odi']",1,1,1,0.07692307692307693
2387,sehameenaa,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,1.0
2388,sube,6.06090522067144e-07,52.0,"['maharashtra', 'mp', 'up', 'delhi', 'kar', 'rajasthan', 'har', 'daman', 'assam', 'guj']",0,0,0,0.41509433962264153
2389,papakka,7.22646391695441e-07,62.0,['andhra'],1,1,1,0.9193548387096774
2390,sabvan,5.827793481414847e-08,5.0,"['up', 'bihar', 'mp']",0,0,1,0.2
2391,zuithanga,6.993352177697815e-08,6.0,['mizoram'],1,1,1,0.3333333333333333
2392,ipoori,1.748338044424454e-07,15.0,['andhra'],1,1,1,0.5333333333333333
2393,sakheelajee,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2394,anthooneeraaj,2.3311173925659387e-07,20.0,['maharashtra'],1,1,1,0.4
2395,vnilkumar,5.827793481414847e-08,5.0,['kerala'],1,0,1,0.2
2396,hulappagola,1.0490028266546722e-07,9.0,['kar'],1,1,1,0.5555555555555556
2397,sudhadevi,4.429123045875283e-07,38.0,"['kerala', 'andhra', 'dadra']",1,1,1,1.0
2398,peddaparsha,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.6
2399,mechthota,5.827793481414847e-08,5.0,['andhra'],1,0,1,0.8
2400,toorchilli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2401,thirendr,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,0,0,0.25
2402,iamnus,5.71123761178655e-07,49.0,"['maharashtra', 'bihar']",1,1,1,0.4489795918367347
2403,pulukurti,1.0490028266546723e-06,90.0,['andhra'],1,1,1,0.5
2404,kamaaludeenabhaai,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2405,mypadu,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.6
2406,chendrayappa,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.1111111111111111
2407,pahaadi,3.613231958477205e-07,31.0,"['jha', 'bihar', 'up']",0,0,1,0.22580645161290322
2408,nayaara,3.496676088848908e-08,3.0,['odi'],1,1,1,0.6666666666666666
2409,basaarathullaa,4.6622347851318775e-08,4.0,"['guj', 'bihar', 'maharashtra', 'rajasthan']",1,0,0,0.0
2410,jooyatheeraam,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.5
2411,aabeedasaa,3.613231958477205e-07,31.0,"['guj', 'maharashtra']",1,1,1,0.06451612903225806
2412,bhaarathuj,3.496676088848908e-08,3.0,"['maharashtra', 'bihar']",1,1,1,0.3333333333333333
2413,pharajaabaanum,1.398670435539563e-07,12.0,['guj'],1,1,1,0.9166666666666666
2414,aanasilin,3.496676088848908e-08,3.0,['mp'],0,0,0,1.0
2415,hriishia,6.993352177697815e-08,6.0,['manipur'],1,1,1,1.0
2416,sogalamatha,2.0980056533093445e-07,18.0,['kar'],1,1,1,0.5
2417,kalakuttigi,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.75
2418,karupann,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.5
2419,nakisaabegam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2420,thaphap,1.748338044424454e-07,15.0,['up'],1,0,0,0.4666666666666667
2421,diksheethabhaai,1.3753592616139038e-06,118.0,['guj'],1,1,1,0.0
2422,jelee,4.54567891550358e-07,39.0,"['maharashtra', 'guj', 'bihar', 'rajasthan', 'mp', 'punjab', 'up', 'jha']",0,0,0,0.6756756756756757
2423,bellamkomda,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.8333333333333334
2424,kamraisee,5.827793481414847e-08,5.0,"['jha', 'mp', 'bihar', 'up']",1,1,1,0.2
2425,purty,1.3403925007254145e-06,115.0,"['arunachal', 'andaman', 'delhi', 'andhra', 'meghalaya', 'nagaland', 'kerala']",1,1,1,0.45217391304347826
2426,chhabeeraanee,1.51522630516786e-07,13.0,"['maharashtra', 'guj']",0,0,0,1.0
2427,govindhan,1.1888698702086286e-06,102.0,"['kerala', 'puducherry', 'andhra']",1,1,1,0.32673267326732675
2428,neelapaati,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
2429,abdhremaan,1.0490028266546722e-07,9.0,['guj'],1,1,1,0.0
2430,dummulapati,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2431,afral,5.827793481414847e-08,5.0,['delhi'],0,0,1,0.0
2432,dathathrey,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.5
2433,bhainaaben,2.3311173925659387e-07,20.0,['guj'],1,1,1,1.0
2434,jyooal,4.6622347851318775e-08,4.0,['maharashtra'],0,0,0,0.5
2435,maades,5.827793481414847e-08,5.0,"['maharashtra', 'up']",0,0,1,0.4
2436,thiravaanee,1.748338044424454e-07,15.0,"['up', 'mp', 'rajasthan']",1,1,1,0.5555555555555556
2437,much,8.158910873980785e-08,7.0,"['up', 'assam', 'punjab', 'maharashtra']",1,0,1,0.375
2438,suthale,1.0023804788033536e-06,86.0,"['kar', 'maharashtra']",1,1,1,0.4588235294117647
2439,soubhaagyadevee,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",1,1,1,1.0
2440,padmanabhacharyu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2441,aasthaanaabaanum,2.3311173925659387e-07,20.0,['guj'],1,1,1,0.95
2442,kusik,3.496676088848908e-08,3.0,"['guj', 'bihar', 'har']",0,0,0,0.0
2443,dipakumvar,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2444,panthhaalakara,1.864893914052751e-07,16.0,['kar'],1,1,1,0.4375
2445,paragat,3.613231958477205e-07,31.0,"['up', 'punjab', 'mp', 'guj', 'har']",1,1,1,0.1935483870967742
2446,ghoogharee,5.827793481414847e-08,5.0,"['bihar', 'jha']",0,0,1,0.8
2447,veriyar,3.496676088848908e-08,3.0,"['jha', 'bihar']",0,0,0,0.6666666666666666
2448,serejhhaad,5.827793481414847e-08,5.0,"['maharashtra', 'guj']",1,1,1,1.0
2449,kirjaneeyaa,3.496676088848908e-08,3.0,['odi'],0,0,1,1.0
2450,ulchaala,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2451,pathray,3.496676088848908e-08,3.0,['delhi'],1,1,1,0.3333333333333333
2452,saaladev,3.496676088848908e-08,3.0,['maharashtra'],1,1,0,0.6666666666666666
2453,lakadayaa,2.1795947620491526e-06,187.0,['maharashtra'],0,0,1,0.42245989304812837
2454,rimeli,3.147008479964017e-07,27.0,['andhra'],0,1,1,0.6666666666666666
2455,pathripilli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2456,nivaasaalee,2.447673262194236e-07,21.0,"['maharashtra', 'guj']",1,1,1,0.3333333333333333
2457,khaganaatha,1.864893914052751e-07,16.0,['odi'],1,1,1,0.375
2458,thulasiben,1.748338044424454e-07,15.0,"['guj', 'maharashtra']",1,1,1,1.0
2459,raajoobhaau,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.6666666666666666
2460,bege,4.54567891550358e-07,39.0,"['andhra', 'delhi', 'mp', 'kar', 'odi', 'bihar', 'jha', 'arunachal', 'maharashtra']",0,0,0,0.4358974358974359
2461,amdep,1.8066159792386024e-06,155.0,['meghalaya'],0,0,1,0.5225806451612903
2462,provesh,4.6622347851318775e-08,4.0,['delhi'],1,0,1,0.5
2463,bajaragee,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",0,0,0,0.25
2464,peeraabhaaee,1.4686039573165412e-06,126.0,"['guj', 'maharashtra']",1,1,1,0.023809523809523808
2465,gongali,4.895346524388471e-07,42.0,['andhra'],1,1,1,0.40476190476190477
2466,saeegheeben,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
2467,poodalikaraav,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.7142857142857143
2468,naganjaneyulu,1.4103260225023928e-06,121.0,['andhra'],1,1,1,0.024793388429752067
2469,pumjaaji,3.496676088848908e-07,30.0,"['maharashtra', 'guj']",0,0,1,0.23333333333333334
2470,rekhee,6.44553959044482e-06,553.0,"['punjab', 'up', 'utt', 'har', 'jha', 'chandigarh', 'mp', 'bihar', 'rajasthan', 'maharashtra']",1,1,1,0.4926739926739927
2471,masaraph,1.433637196428052e-06,123.0,"['bihar', 'jha', 'maharashtra', 'mp', 'punjab', 'up']",1,0,1,0.049586776859504134
2472,rupheeyaa,1.0490028266546722e-07,9.0,['maharashtra'],1,0,1,1.0
2473,lajaa,1.9814497836810483e-07,17.0,"['maharashtra', 'kar', 'jha', 'bihar', 'har']",0,0,1,1.0
2474,kaanaapuriyaa,4.6622347851318775e-08,4.0,['mp'],1,1,1,0.0
2475,aganeel,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
2476,batukalaal,1.3520480876882443e-06,116.0,"['guj', 'maharashtra']",1,0,1,0.12931034482758622
2477,premapaalasimh,1.282114565911266e-07,11.0,"['guj', 'maharashtra']",1,1,1,0.0
2478,aapnaasoo,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.0
2479,vidva,4.6622347851318775e-08,4.0,['delhi'],1,1,1,1.0
2480,chhathareeyaabhaai,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
2481,alistar,3.03045261033572e-07,26.0,['maharashtra'],0,0,0,0.15384615384615385
2482,goumsaaee,1.398670435539563e-07,12.0,"['rajasthan', 'up', 'utt', 'maharashtra']",1,0,1,0.36363636363636365
2483,jaageeradaar,8.858246091750566e-07,76.0,"['mp', 'maharashtra', 'assam', 'rajasthan', 'guj']",1,1,1,0.3918918918918919
2484,zamawia,5.71123761178655e-07,49.0,['mizoram'],1,1,1,0.3877551020408163
2485,badaale,2.797340871079126e-07,24.0,"['kar', 'mp', 'maharashtra']",1,1,1,0.5416666666666666
2486,raamayaas,1.398670435539563e-07,12.0,['maharashtra'],0,0,1,0.3333333333333333
2487,lakshumakka,9.324469570263755e-08,8.0,['andhra'],1,1,1,1.0
2488,chammaparaav,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
2489,kaalaveliyaa,1.748338044424454e-07,15.0,"['rajasthan', 'mp']",1,1,1,0.35714285714285715
2490,augari,3.263564349592314e-07,28.0,['andhra'],1,1,1,0.42857142857142855
2491,nanathyu,5.827793481414847e-08,5.0,['maharashtra'],0,0,1,0.6
2492,thooousik,3.496676088848908e-08,3.0,['maharashtra'],1,0,0,0.3333333333333333
2493,eameshwari,3.496676088848908e-08,3.0,['delhi'],1,1,1,1.0
2494,balavimdakour,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,1,1,0.8571428571428571
2495,haridaasaraav,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,0.2
2496,sahujaad,6.993352177697815e-08,6.0,"['maharashtra', 'bihar']",1,1,1,0.16666666666666666
2497,tirivepati,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2498,renukaamben,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
2499,bheemesvar,3.147008479964017e-07,27.0,"['maharashtra', 'jha']",1,1,1,0.3333333333333333
2500,kuniganti,1.1189363484316505e-06,96.0,['andhra'],1,1,1,0.5104166666666666
2501,jayaadevan,1.282114565911266e-07,11.0,['maharashtra'],1,1,1,0.45454545454545453
2502,kaanse,4.6622347851318775e-08,4.0,"['har', 'tripura']",1,0,0,0.25
2503,sunehare,3.613231958477205e-07,31.0,['mp'],1,1,1,0.4666666666666667
2504,bugatha,8.788312569973588e-06,754.0,['andhra'],0,0,1,0.48143236074270557
2505,gorjanmandala,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2506,kaanoodi,3.496676088848908e-08,3.0,"['rajasthan', 'jha', 'odi']",1,1,1,0.25
2507,goolama,3.496676088848908e-08,3.0,['odi'],1,1,1,0.3333333333333333
2508,duchok,3.7064766541798414e-06,318.0,['arunachal'],1,1,1,0.5440251572327044
2509,sammanas,5.827793481414847e-08,5.0,"['maharashtra', 'rajasthan']",0,0,1,1.0
2510,moumjee,3.496676088848908e-08,3.0,"['mp', 'maharashtra']",0,1,0,0.6666666666666666
2511,laachaabaaee,3.496676088848908e-07,30.0,['maharashtra'],1,1,1,0.9333333333333333
2512,akkapparambil,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.3333333333333333
2513,enfiol,3.729787828105502e-07,32.0,['kerala'],1,1,1,1.0
2514,iamthekhaav,5.827793481414847e-08,5.0,['bihar'],0,0,1,0.0
2515,remamd,1.0513339440472382e-05,902.0,"['maharashtra', 'bihar', 'up', 'jha']",1,0,1,0.5764966740576497
2516,bhidavaal,1.631782174796157e-07,14.0,"['up', 'mp', 'bihar']",0,0,1,0.2857142857142857
2517,dandeboyana,1.282114565911266e-07,11.0,['andhra'],1,1,1,0.36363636363636365
2518,raanadhanee,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.4
2519,sreemoodan,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
2520,sekhongam,4.6622347851318775e-08,4.0,['manipur'],1,1,1,0.5
2521,nusesvar,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.3333333333333333
2522,tarakee,3.496676088848908e-08,3.0,"['up', 'jha']",0,0,1,0.0
2523,bugheelaal,1.0490028266546722e-07,9.0,"['guj', 'maharashtra']",1,1,1,0.1111111111111111
2524,sureendar,2.564229131822532e-07,22.0,"['maharashtra', 'guj']",1,1,1,0.22727272727272727
2525,baalanarasammaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,1.0
2526,chamdrasek,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,0,1,0.5
2527,jayaprithakoor,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2528,gurapapaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
2529,alambath,4.6622347851318775e-08,4.0,['kerala'],1,0,1,0.8
2530,konabathula,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2531,uparaam,1.1655586962829694e-07,10.0,"['maharashtra', 'up']",0,1,1,0.3
2532,ashteen,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",0,0,1,0.3333333333333333
2533,bhatupuree,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",0,0,1,0.42857142857142855
2534,kumaarakulasreshth,3.496676088848908e-08,3.0,"['up', 'rajasthan']",0,0,1,0.0
2535,bhathulaal,5.827793481414847e-08,5.0,['maharashtra'],1,0,1,0.8
2536,vootu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2537,selmal,9.324469570263755e-08,8.0,['andhra'],0,0,0,0.5
2538,himgleje,3.496676088848908e-07,30.0,['kar'],1,1,1,0.5
2539,sirigiredy,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.25
2540,rukiraam,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.5
2541,mahthroo,8.158910873980785e-08,7.0,"['jha', 'bihar']",0,0,1,0.14285714285714285
2542,nihaalaa,4.312567176246986e-07,37.0,"['maharashtra', 'rajasthan', 'up', 'guj', 'bihar']",0,0,1,0.3888888888888889
2543,juvaanaseemh,1.0140360657661832e-06,87.0,['guj'],1,1,1,0.0
2544,raajakumaa,7.459575656211003e-07,64.0,"['maharashtra', 'up', 'guj', 'rajasthan', 'mp', 'punjab', 'jha', 'odi']",1,1,0,0.5483870967741935
2545,javaligeri,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.25
2546,budhasing,3.496676088848908e-08,3.0,['manipur'],1,1,1,0.0
2547,dibbagaari,3.496676088848908e-08,3.0,['andhra'],0,0,1,0.3333333333333333
2548,jangaddi,3.496676088848908e-08,3.0,['goa'],1,1,1,0.6666666666666666
2549,roopabahaadur,5.827793481414847e-08,5.0,"['maharashtra', 'guj']",1,1,1,0.4
2550,makkabool,1.398670435539563e-07,12.0,['maharashtra'],0,1,1,0.5833333333333334
2551,kaateebaaee,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,1.0
2552,gnanasekar,1.0490028266546722e-07,9.0,"['andhra', 'puducherry', 'andaman']",1,0,1,0.5
2553,phakirooddeen,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,0.16666666666666666
2554,raleeben,1.8765495010155804e-06,161.0,['guj'],1,1,1,1.0
2555,saasvathaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2556,maaraadevee,4.6622347851318775e-08,4.0,['maharashtra'],0,1,1,1.0
2557,ontepalli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2558,moomoophaseen,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
2559,svaameedev,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.6
2560,karoutheeyaa,4.6622347851318775e-08,4.0,['up'],0,0,0,0.5
2561,harenadr,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",0,0,1,0.25
2562,akeebameeyaa,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2563,chhuthan,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.0
2564,phaathmaabaanu,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
2565,vidayaavatheebaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2566,keeliputti,4.6622347851318775e-08,4.0,['goa'],0,0,1,0.75
2567,menakkandiyil,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.3333333333333333
2568,thannaaraam,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.0
2569,pedullapalli,1.51522630516786e-07,13.0,['andhra'],1,1,1,0.5384615384615384
2570,buban,7.109908047326112e-07,61.0,"['maharashtra', 'bihar', 'up', 'assam']",0,0,0,0.3442622950819672
2571,singinipalli,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
2572,anams,4.6622347851318775e-08,4.0,"['up', 'maharashtra', 'utt']",0,0,0,0.25
2573,raamabudh,6.993352177697815e-08,6.0,['maharashtra'],0,0,1,0.0
2574,navn,1.0490028266546722e-07,9.0,['delhi'],1,1,1,0.2222222222222222
2575,simbala,2.6807850014508294e-07,23.0,['andhra'],1,0,1,0.375
2576,mahammadahurjaiphaa,3.496676088848908e-08,3.0,['guj'],0,0,1,0.0
2577,musthafapp,4.6622347851318775e-08,4.0,['kerala'],1,1,1,0.5
2578,malaakaabaaee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2579,elekar,2.6807850014508294e-07,23.0,['goa'],1,1,1,0.5652173913043478
2580,devawarmu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2581,vaalajeebhaai,9.247542696309078e-05,7934.0,"['guj', 'maharashtra']",1,1,1,0.0001264702162640698
2582,mehajabeej,5.827793481414847e-08,5.0,['maharashtra'],1,1,0,1.0
2583,saahimuddeen,5.827793481414847e-08,5.0,"['bihar', 'maharashtra']",1,1,1,0.0
2584,bulakeedaas,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.5
2585,mowdugula,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2586,shriraamudu,9.324469570263755e-08,8.0,['kar'],1,1,1,0.5
2587,nilaamjanamatha,9.324469570263755e-08,8.0,['kar'],1,1,1,0.375
2588,damodari,9.324469570263755e-08,8.0,['andhra'],1,1,1,0.5
2589,thribhushan,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.3333333333333333
2590,roomeeben,2.0746944793836854e-06,178.0,['guj'],1,1,1,1.0
2591,vanaraashi,1.282114565911266e-07,11.0,['kar'],1,1,1,0.6363636363636364
2592,haneephamoohamm,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2593,farshana,5.245014133273362e-07,45.0,['kerala'],0,0,1,1.0
2594,tekanungba,3.496676088848908e-08,3.0,['nagaland'],1,1,1,0.6666666666666666
2595,laksheenaaraaynaa,1.748338044424454e-07,15.0,['odi'],1,1,1,0.3333333333333333
2596,cherukuthota,5.245014133273362e-07,45.0,['andhra'],1,1,1,0.5777777777777777
2597,mallepalle,2.587540305748192e-06,222.0,['andhra'],1,1,1,0.5540540540540541
2598,ambati,0.000210091955005,18025.0,"['andhra', 'delhi', 'andaman', 'puducherry']",1,0,1,0.5073509015256588
2599,aseech,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
2600,shavukar,8.158910873980785e-08,7.0,['andhra'],0,0,0,0.2857142857142857
2601,dinalakumaaree,2.447673262194236e-07,21.0,['guj'],1,1,1,1.0
2602,saahusain,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,0,0.75
2603,hranglawta,2.0980056533093445e-07,18.0,['mizoram'],1,1,1,0.3888888888888889
2604,majnjaappaa,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
2605,moohathabhaaee,5.827793481414847e-08,5.0,"['guj', 'maharashtra']",1,1,1,0.0
2606,narapathasimph,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2607,kaalendree,6.993352177697815e-07,60.0,"['odi', 'assam', 'up', 'tripura', 'maharashtra']",1,0,1,0.5
2608,moil,3.496676088848908e-08,3.0,['delhi'],0,1,0,0.0
2609,thalakondi,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2610,haralaalajee,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,0.0
2611,naajhheeraahamad,1.9814497836810483e-07,17.0,['maharashtra'],1,1,1,0.29411764705882354
2612,ranajis,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.6666666666666666
2613,cobaaku,4.6622347851318775e-08,4.0,['andhra'],1,0,1,0.25
2614,gulanagaudra,8.158910873980785e-08,7.0,['kar'],1,1,1,0.42857142857142855
2615,kamalesaseeh,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2616,vithnas,3.496676088848908e-08,3.0,['up'],1,0,1,0.6666666666666666
2617,ukee,1.9814497836810483e-07,17.0,"['guj', 'mp', 'maharashtra', 'up', 'odi']",0,0,0,0.7647058823529411
2618,lakhavee,4.6622347851318775e-08,4.0,"['punjab', 'maharashtra', 'guj']",0,1,0,0.6666666666666666
2619,sasikoomaar,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,0.5
2620,muneeshaaben,8.158910873980785e-08,7.0,['guj'],1,1,1,1.0
2621,gidaajee,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.25
2622,pannarasu,2.0980056533093445e-07,18.0,['andhra'],1,1,1,0.3333333333333333
2623,chhootoodevee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.75
2624,thaanase,9.324469570263755e-08,8.0,"['kar', 'maharashtra', 'mp']",1,1,1,0.5
2625,borkumar,5.827793481414847e-08,5.0,['manipur'],0,0,1,0.0
2626,belakumaar,5.827793481414847e-08,5.0,"['maharashtra', 'guj']",1,1,1,0.2
2627,yamkammaa,4.196011306618689e-07,36.0,"['maharashtra', 'kar']",1,1,1,0.9166666666666666
2628,ninouriyaa,8.158910873980785e-08,7.0,['mp'],1,1,1,0.14285714285714285
2629,phaayajhhaa,4.429123045875283e-07,38.0,"['guj', 'maharashtra']",1,1,1,1.0
2630,vaddudagi,1.864893914052751e-07,16.0,['kar'],1,1,1,0.3333333333333333
2631,ajarunaa,1.864893914052751e-07,16.0,['maharashtra'],0,0,0,0.0625
2632,sasdar,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",0,0,0,0.3333333333333333
2633,chhajavaaree,3.496676088848908e-08,3.0,['rajasthan'],1,1,1,0.6666666666666666
2634,ghaategasti,6.993352177697815e-08,6.0,['kar'],1,1,1,0.16666666666666666
2635,pullabatla,3.846343697733798e-07,33.0,['andhra'],1,1,1,0.5151515151515151
2636,abdularaaooph,4.6622347851318775e-08,4.0,['maharashtra'],1,0,1,0.25
2637,thaubaab,4.6622347851318775e-08,4.0,['up'],1,1,0,0.0
2638,aaechacha,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.5
2639,takuben,1.864893914052751e-07,16.0,['guj'],1,1,1,1.0
2640,siddiquee,8.625134352493972e-07,74.0,"['delhi', 'andhra', 'arunachal', 'meghalaya', 'andaman']",0,0,1,0.3108108108108108
2641,pralhaadaa,1.748338044424454e-07,15.0,['maharashtra'],0,0,1,0.4
2642,velamashetty,3.613231958477205e-07,31.0,['andhra'],1,1,1,0.7096774193548387
2643,aernd,1.0490028266546722e-07,9.0,['kerala'],1,1,1,1.0
2644,kaniyamkandi,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.3333333333333333
2645,booshi,2.564229131822532e-07,22.0,"['andhra', 'odi']",1,0,1,0.6363636363636364
2646,sanavaar,9.196258113672628e-06,789.0,"['maharashtra', 'bihar', 'up', 'utt', 'rajasthan', 'mp', 'jha']",0,0,1,0.42839036755386567
2647,munaap,9.324469570263754e-07,80.0,"['maharashtra', 'guj', 'mp']",0,0,1,0.5125
2648,bogula,1.2821145659112662e-06,110.0,['andhra'],1,1,1,0.5272727272727272
2649,uttarakavatam,3.9628995673620965e-07,34.0,['andhra'],1,1,1,0.5
2650,ranajeethasimdh,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2651,iamdravan,1.748338044424454e-07,15.0,['maharashtra'],0,0,1,0.4666666666666667
2652,vooneethaa,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
2653,tandaabee,4.6622347851318775e-08,4.0,['mp'],0,0,1,0.5
2654,roopanour,1.1655586962829694e-07,10.0,['mp'],1,1,0,0.7
2655,thaadhee,2.6807850014508294e-07,23.0,"['bihar', 'jha']",0,0,0,0.043478260869565216
2656,aandu,2.564229131822532e-07,22.0,"['maharashtra', 'odi', 'up']",1,1,1,0.5
2657,maamgibaaee,9.324469570263755e-08,8.0,['maharashtra'],1,1,1,1.0
2658,jampapuram,1.864893914052751e-07,16.0,['andhra'],1,1,1,0.25
2659,mesak,4.778790654760174e-07,41.0,"['maharashtra', 'up', 'mp', 'jha', 'bihar', 'rajasthan']",0,0,0,0.5365853658536586
2660,kaatiboina,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2661,muniyaal,2.564229131822532e-07,22.0,"['utt', 'har', 'up', 'maharashtra']",1,1,1,0.45454545454545453
2662,padyeeneebaaee,4.54567891550358e-06,390.0,['maharashtra'],1,1,1,0.9974358974358974
2663,samvir,4.6622347851318775e-08,4.0,"['bihar', 'up']",1,0,1,0.25
2664,ebiyal,3.496676088848908e-08,3.0,['up'],0,0,0,0.3333333333333333
2665,laltlannungi,3.496676088848908e-08,3.0,['mizoram'],1,1,1,1.0
2666,enp,1.864893914052751e-07,16.0,"['assam', 'tripura']",0,0,0,0.3888888888888889
2667,lungkham,1.631782174796157e-07,14.0,['manipur'],1,1,1,0.42857142857142855
2668,samaavatheedevee,9.324469570263755e-08,8.0,"['maharashtra', 'guj']",1,1,1,1.0
2669,jogaththi,3.496676088848908e-08,3.0,['kar'],1,1,1,0.3333333333333333
2670,paathamree,4.6622347851318775e-08,4.0,['utt'],1,0,0,1.0
2671,haricharanadaas,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,0.3333333333333333
2672,beaulah,4.6622347851318775e-08,4.0,['andhra'],0,0,0,1.0
2673,manishabhaarathee,5.827793481414847e-08,5.0,['guj'],1,0,1,0.0
2674,damthoobaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2675,seethaladaa,3.496676088848908e-08,3.0,"['guj', 'rajasthan']",1,0,1,0.0
2676,pulathaanaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,1.0
2677,ghaatavaale,4.895346524388471e-07,42.0,['kar'],1,1,1,0.6428571428571429
2678,puchhalapalli,5.011902394016768e-07,43.0,['andhra'],1,1,1,0.3488372093023256
2679,keshavachari,2.564229131822532e-07,22.0,['andhra'],0,1,1,0.045454545454545456
2680,iliyaasabeg,2.0980056533093445e-07,18.0,"['maharashtra', 'guj', 'mp']",1,1,1,0.3333333333333333
2681,doddagaanigera,6.643684568812924e-07,57.0,['kar'],1,1,1,0.43859649122807015
2682,thimmavva,4.6622347851318775e-08,4.0,['kar'],1,1,1,1.0
2683,kathiaali,4.079455436990392e-07,35.0,['odi'],1,1,1,0.4857142857142857
2684,prijaa,2.447673262194236e-07,21.0,"['punjab', 'guj', 'maharashtra', 'mp', 'up', 'assam']",0,0,0,0.6190476190476191
2685,latsaiah,1.0490028266546722e-07,9.0,['andhra'],0,0,1,0.0
2686,vamseekaaben,2.0980056533093445e-07,18.0,['guj'],1,1,1,1.0
2687,mansanpalli,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
2688,bungting,1.0490028266546722e-07,9.0,['manipur'],1,1,1,0.0
2689,paadanakashatti,1.748338044424454e-07,15.0,['kar'],1,1,1,0.7142857142857143
2690,bhikheeben,2.64581824056234e-06,227.0,"['guj', 'maharashtra']",1,1,1,1.0
2691,airunisaa,3.496676088848908e-08,3.0,['maharashtra'],1,0,0,1.0
2692,prabalasimh,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,0.16666666666666666
2693,phraanseekoo,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.4444444444444444
2694,filsan,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.3333333333333333
2695,malliza,3.496676088848908e-08,3.0,['delhi'],0,0,0,1.0
2696,shojan,1.282114565911266e-07,11.0,"['kerala', 'delhi', 'manipur']",1,1,1,0.6363636363636364
2697,nachaa,1.0490028266546722e-07,9.0,"['assam', 'maharashtra']",1,1,1,0.6666666666666666
2698,jaathigaara,2.0980056533093445e-07,18.0,['kar'],1,1,1,0.5
2699,birajhhoo,6.993352177697815e-08,6.0,"['maharashtra', 'mp', 'up']",1,0,0,0.16666666666666666
2700,sejagaayaa,1.51522630516786e-07,13.0,['mp'],1,1,1,0.3076923076923077
2701,beeta,3.147008479964017e-07,27.0,"['andhra', 'manipur', 'kerala']",1,1,0,0.5555555555555556
2702,vaseerul,9.324469570263755e-08,8.0,"['bihar', 'up']",1,1,1,0.14285714285714285
2703,nuvasu,4.6622347851318775e-08,4.0,['andhra'],1,0,1,0.0
2704,saadhav,1.0839695875431614e-06,93.0,"['maharashtra', 'mp', 'up', 'bihar', 'guj']",1,1,1,0.391304347826087
2705,chhamlai,4.6622347851318775e-08,4.0,['assam'],1,1,1,0.5
2706,saamakaleebaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
2707,abbara,1.0490028266546722e-07,9.0,['kar'],0,1,1,0.7777777777777778
2708,neraam,8.158910873980785e-08,7.0,"['maharashtra', 'mp']",0,1,0,0.14285714285714285
2709,bhaabharayaa,6.993352177697815e-08,6.0,['mp'],0,1,1,0.5
2710,padheeaala,1.51522630516786e-07,13.0,['odi'],1,1,1,0.9230769230769231
2711,bambral,4.6622347851318775e-08,4.0,['delhi'],1,0,1,0.25
2712,akhtharaabaanum,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
2713,thimmappaa,1.3403925007254145e-06,115.0,"['maharashtra', 'kar', 'guj']",1,1,1,0.33620689655172414
2714,krupala,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.3
2715,kovanooru,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2716,mahaanabi,3.496676088848908e-08,3.0,['odi'],1,1,1,1.0
2717,gummejee,5.827793481414847e-08,5.0,['andhra'],0,0,0,0.4
2718,kueeam,1.631782174796157e-07,14.0,"['jha', 'bihar']",1,1,1,1.0
2719,khadeerameeyaa,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
2720,jagajeevanalaal,8.158910873980785e-08,7.0,"['maharashtra', 'guj']",1,1,1,0.2857142857142857
2721,vadadhi,3.03045261033572e-07,26.0,['andhra'],1,1,1,0.52
2722,thatakaara,3.496676088848908e-08,3.0,['kar'],1,1,1,0.6666666666666666
2723,khagesbararaaoa,9.324469570263755e-08,8.0,['odi'],1,1,1,0.25
2724,rashbihari,3.496676088848908e-08,3.0,['manipur'],0,0,1,0.0
2725,str,6.294016959928034e-07,54.0,"['andhra', 'tel', 'kerala', 'har']",1,1,1,0.5740740740740741
2726,kheemubhaa,1.748338044424454e-07,15.0,['guj'],1,1,1,0.0
2727,baddhepudi,3.496676088848908e-08,3.0,['andhra'],1,1,1,1.0
2728,lesee,2.0980056533093445e-07,18.0,"['maharashtra', 'up']",0,0,1,0.8235294117647058
2729,nivetiyaa,2.0980056533093445e-07,18.0,"['bihar', 'up']",0,0,1,0.5294117647058824
2730,hasanarabee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
2731,sekala,1.1655586962829694e-07,10.0,['andhra'],1,1,1,0.6
2732,nikhathaphaathemaa,1.631782174796157e-07,14.0,"['maharashtra', 'guj']",1,0,1,1.0
2733,raju,0.0008206698780528,70410.0,"['andhra', 'kerala', 'puducherry', 'delhi', 'manipur', 'andaman', 'arunachal', 'dadra', 'maharashtra', 'daman', 'goa', 'guj', 'meghalaya', 'odi', 'mizoram', 'bihar', 'jha', 'nagaland', 'tel', 'kar']",0,1,0,0.23360102338142277
2734,ontimetta,1.0490028266546722e-07,9.0,['andhra'],1,1,1,1.0
2735,kanthimhanti,2.6807850014508294e-07,23.0,['andhra'],1,1,1,0.4782608695652174
2736,paaraasree,6.993352177697815e-08,6.0,['up'],0,0,1,0.16666666666666666
2737,menyooal,5.827793481414847e-08,5.0,['maharashtra'],1,0,0,0.2
2738,shebannagola,6.993352177697815e-08,6.0,['kar'],1,1,1,0.5
2739,jaabujee,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.4
2740,golaa,3.729787828105502e-07,32.0,"['kar', 'andhra']",1,0,1,0.40625
2741,ghrivabhaai,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2742,rooheethabhaarathee,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
2743,ghabtanaayൟka,8.158910873980785e-08,7.0,['odi'],1,1,1,0.42857142857142855
2744,porapati,3.846343697733798e-07,33.0,['andhra'],1,1,1,0.3939393939393939
2745,kammanetula,1.864893914052751e-07,16.0,['andhra'],1,1,1,0.3125
2746,akeelahusain,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",1,1,1,0.0
2747,fulara,1.0023804788033536e-06,86.0,"['delhi', 'andhra']",1,0,1,0.4186046511627907
2748,aansh,5.827793481414847e-08,5.0,['delhi'],0,0,0,0.0
2749,musthuphaamiyaam,1.1655586962829694e-07,10.0,['guj'],1,1,1,0.0
2750,pikuben,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,1.0
2751,sudhalaal,3.496676088848908e-08,3.0,"['maharashtra', 'guj']",0,1,1,0.0
2752,rasyaan,1.51522630516786e-07,13.0,['bihar'],0,0,0,0.0
2753,tadan,1.1888698702086286e-06,102.0,"['up', 'utt', 'bihar', 'mp', 'rajasthan', 'jha', 'punjab']",0,0,0,0.5360824742268041
2754,jeelil,5.827793481414847e-08,5.0,['assam'],0,0,0,0.0
2755,magasee,4.6622347851318775e-08,4.0,"['maharashtra', 'punjab']",1,0,0,0.75
2756,aadeptanavara,3.496676088848908e-07,30.0,['kar'],1,1,1,0.36666666666666664
2757,bangare,5.827793481414847e-08,5.0,['goa'],1,1,1,0.42857142857142855
2758,laadakiben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2759,dveejes,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
2760,eesapu,3.496676088848908e-08,3.0,['andhra'],1,0,1,0.6666666666666666
2761,gesoodaraaj,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.5
2762,memsraam,1.1655586962829694e-07,10.0,['mp'],0,0,1,0.4
2763,mubasheera,2.564229131822532e-07,22.0,"['kerala', 'andhra']",1,1,1,1.0
2764,soodaamadev,1.864893914052751e-07,16.0,['maharashtra'],1,1,1,0.375
2765,dasamukh,1.398670435539563e-07,12.0,"['maharashtra', 'mp', 'jha']",1,1,1,0.4166666666666667
2766,aansubaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.0
2767,kaasaabaah,1.748338044424454e-07,15.0,['maharashtra'],1,0,1,1.0
2768,gajeedevee,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2769,savahaan,3.496676088848908e-08,3.0,['bihar'],1,0,0,0.0
2770,athma,9.324469570263755e-08,8.0,"['andhra', 'kerala']",0,0,1,0.625
2771,magapuram,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2772,ponnawada,2.913896740707423e-07,25.0,['andhra'],1,1,1,0.44
2773,vanrambeiseia,3.496676088848908e-08,3.0,['mizoram'],1,0,1,0.6666666666666666
2774,nabigeri,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.16666666666666666
2775,vaaghamure,5.011902394016768e-07,43.0,"['kar', 'mp']",1,1,1,0.5116279069767442
2776,samaidaa,3.496676088848908e-08,3.0,"['mp', 'up']",0,0,0,0.6666666666666666
2777,jevakumvaraben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2778,kurrapalli,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2779,varshak,6.993352177697815e-08,6.0,['maharashtra'],0,0,0,0.7142857142857143
2780,jacobp,5.827793481414847e-08,5.0,['kerala'],1,1,1,0.6666666666666666
2781,sooriboyina,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2782,aripaa,3.496676088848908e-08,3.0,"['maharashtra', 'up']",0,0,1,1.0
2783,geeraajaadevee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,1.0
2784,sidadhes,9.09135783100716e-07,78.0,['maharashtra'],1,0,0,0.11538461538461539
2785,rachabhattuni,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2786,vedavathee,1.701715696573135e-06,146.0,"['maharashtra', 'up', 'guj', 'jha', 'utt', 'punjab']",1,0,1,0.9788732394366197
2787,savailaal,1.9814497836810483e-07,17.0,"['guj', 'maharashtra']",1,1,0,0.058823529411764705
2788,shamer,1.0490028266546722e-07,9.0,"['manipur', 'kerala', 'delhi']",1,0,1,0.1111111111111111
2789,sumalla,4.662234785131877e-07,40.0,['andhra'],1,1,1,0.475
2790,sukamthee,1.1655586962829694e-07,10.0,"['maharashtra', 'guj']",1,1,1,0.9
2791,naamaajee,1.3403925007254148e-05,1150.0,"['maharashtra', 'mp', 'bihar']",1,1,1,0.23130434782608697
2792,sakhyaaraas,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2793,umaraavadev,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,0.25
2794,rokhuma,1.981449783681048e-06,170.0,['mizoram'],1,1,1,0.4
2795,krapanaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.6666666666666666
2796,remandla,1.51522630516786e-07,13.0,['andhra'],0,1,1,0.5384615384615384
2797,soomaanath,1.060658413617502e-06,91.0,['maharashtra'],0,1,1,0.5714285714285714
2798,krishnaapaadaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2799,gavdkattu,1.0490028266546722e-07,9.0,['andhra'],1,1,1,0.6666666666666666
2800,isithaaben,7.692687395467596e-07,66.0,['guj'],1,1,1,1.0
2801,guntireddy,9.09135783100716e-07,78.0,['andhra'],1,1,1,0.5256410256410257
2802,chamdraamnaa,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.5
2803,bhaamgu,6.06090522067144e-07,52.0,"['maharashtra', 'punjab', 'mp']",0,0,1,0.4807692307692308
2804,gireek,1.1655586962829694e-07,10.0,"['bihar', 'maharashtra', 'up']",1,0,1,0.1
2805,navreenabhaaee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.0
2806,vallabhajoshula,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.5714285714285714
2807,debenda,3.496676088848908e-08,3.0,['odi'],1,1,1,0.6666666666666666
2808,bourase,4.6622347851318775e-08,4.0,['mp'],1,1,1,0.5
2809,abdularauphabhaai,5.827793481414847e-08,5.0,['guj'],1,1,1,0.0
2810,kalpanaath,1.1119429962539528e-05,954.0,"['maharashtra', 'up', 'guj']",0,1,1,0.24290220820189273
2811,maaulu,3.496676088848908e-08,3.0,['odi'],1,1,1,0.3333333333333333
2812,nipamabhaaee,4.6622347851318775e-08,4.0,['guj'],1,1,1,0.0
2813,padiyappannavara,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.5
2814,devathuly,3.496676088848908e-08,3.0,['utt'],0,0,0,0.0
2815,baasumeeyaam,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,0.0
2816,noomulaa,4.6622347851318775e-08,4.0,"['odi', 'maharashtra']",1,1,1,0.0
2817,soodyaa,5.827793481414847e-08,5.0,['maharashtra'],0,0,0,0.4
2818,vilagaiyaam,4.6622347851318775e-08,4.0,"['up', 'mp']",1,1,1,0.75
2819,rajiyaanaa,4.6622347851318775e-08,4.0,"['maharashtra', 'bihar']",1,0,1,1.0
2820,narasihabhaai,3.939588393436436e-06,338.0,['guj'],1,1,1,0.0
2821,bheekaappaa,1.0490028266546722e-07,9.0,['maharashtra'],1,1,1,0.4444444444444444
2822,dashavath,1.282114565911266e-07,11.0,['andhra'],0,0,1,0.45454545454545453
2823,soolanaaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2824,rehaalaa,5.827793481414847e-08,5.0,"['maharashtra', 'bihar', 'odi']",0,0,1,1.0
2825,mahooth,1.8415827401270915e-06,158.0,"['bihar', 'jha', 'assam', 'maharashtra', 'mp', 'punjab', 'guj']",0,0,0,0.0759493670886076
2826,safat,1.0490028266546722e-07,9.0,"['delhi', 'manipur']",0,0,1,0.1111111111111111
2827,ramthingwon,9.324469570263755e-08,8.0,['manipur'],1,1,1,1.0
2828,kathijaa,3.3451534583321217e-06,287.0,"['mp', 'rajasthan', 'kar', 'maharashtra']",0,0,1,0.5222222222222223
2829,tiyong,3.496676088848908e-08,3.0,['nagaland'],1,1,1,0.3333333333333333
2830,ringling,1.4219816094652225e-06,122.0,['arunachal'],1,0,1,0.6147540983606558
2831,koumilakumaar,1.282114565911266e-07,11.0,['guj'],1,1,1,0.0
2832,mupula,1.631782174796157e-07,14.0,['andhra'],1,1,1,0.42857142857142855
2833,kaamaaben,1.282114565911266e-07,11.0,"['guj', 'maharashtra']",1,1,1,1.0
2834,kumaai,3.263564349592314e-07,28.0,"['assam', 'mp', 'bihar']",1,1,1,0.4642857142857143
2835,chaibi,7.809243265095894e-07,67.0,['manipur'],1,1,1,1.0
2836,yombing,3.496676088848908e-08,3.0,['arunachal'],1,0,1,0.0
2837,vaashprasay,3.496676088848908e-08,3.0,['up'],1,0,1,0.3333333333333333
2838,daamakich,6.993352177697815e-08,6.0,['mp'],1,0,0,0.8333333333333334
2839,jaahee,1.1655586962829691e-06,100.0,"['guj', 'maharashtra', 'odi', 'bihar', 'jha', 'up', 'rajasthan']",0,0,0,0.93
2840,pharahaanas,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
2841,chambaaben,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,1.0
2842,eazania,5.827793481414847e-08,5.0,['delhi'],1,1,1,0.0
2843,selwam,4.6622347851318775e-08,4.0,['delhi'],1,1,0,0.16666666666666666
2844,hamud,1.1655586962829694e-07,10.0,"['maharashtra', 'mp', 'bihar']",0,1,1,0.5454545454545454
2845,abdulasaaheed,2.564229131822532e-07,22.0,"['guj', 'maharashtra']",1,1,1,0.0
2846,preston,5.827793481414847e-08,5.0,['andhra'],0,0,0,0.6666666666666666
2847,hasmithaaben,5.68792643786089e-06,488.0,"['guj', 'maharashtra']",1,1,1,1.0
2848,iamdrapushpaa,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,1.0
2849,nechikkal,3.496676088848908e-08,3.0,['kerala'],1,1,1,0.6666666666666666
2850,chhavilaal,4.778790654760174e-07,41.0,"['up', 'maharashtra', 'guj', 'utt']",1,0,1,0.325
2851,faseeh,2.6807850014508294e-07,23.0,['kerala'],0,0,1,0.0
2852,boolachamdaanee,4.312567176246986e-07,37.0,"['mp', 'rajasthan', 'har', 'up']",1,0,1,0.5277777777777778
2853,iromcha,3.496676088848908e-08,3.0,['manipur'],1,1,1,0.3333333333333333
2854,yravan,3.496676088848908e-08,3.0,['kerala'],1,0,1,0.3333333333333333
2855,niyaaben,1.748338044424454e-07,15.0,['guj'],1,1,1,1.0
2856,panugumatla,1.51522630516786e-07,13.0,['andhra'],1,1,1,0.6923076923076923
2857,khaalel,9.324469570263755e-08,8.0,['maharashtra'],0,0,0,0.5
2858,charanaprithakoor,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,1.0
2859,kousabh,4.6622347851318775e-08,4.0,"['bihar', 'maharashtra', 'guj']",1,1,1,0.5
2860,gangipalli,4.196011306618689e-07,36.0,['andhra'],1,1,1,0.5
2861,chouman,3.496676088848908e-08,3.0,"['manipur', 'delhi']",1,0,0,0.5
2862,dharmaathee,3.496676088848908e-08,3.0,['maharashtra'],0,1,0,0.0
2863,daravaade,1.9814497836810483e-07,17.0,['mp'],1,1,1,0.4117647058823529
2864,namvakumaar,2.3311173925659387e-07,20.0,['maharashtra'],1,1,1,0.05
2865,kavithabai,3.496676088848908e-08,3.0,['andhra'],0,0,1,1.0
2866,saavaam,9.324469570263755e-08,8.0,"['bihar', 'up', 'rajasthan', 'punjab', 'jha']",1,1,1,0.625
2867,naajhhaaret,3.496676088848908e-08,3.0,['maharashtra'],1,0,1,0.6666666666666666
2868,kannja,1.51522630516786e-07,13.0,['odi'],0,0,1,0.7692307692307693
2869,jalasathi,3.496676088848908e-08,3.0,['odi'],0,1,1,0.3333333333333333
2870,sivarasaran,3.496676088848908e-08,3.0,['maharashtra'],0,1,1,0.3333333333333333
2871,murleedhar,1.1655586962829694e-07,10.0,"['maharashtra', 'guj', 'bihar']",1,1,1,0.4
2872,lebagiri,4.6622347851318775e-08,4.0,['kar'],0,1,1,0.25
2873,sudharsan,8.042355004352487e-07,69.0,"['andhra', 'kerala', 'maharashtra', 'puducherry', 'delhi', 'andaman']",0,0,1,0.4411764705882353
2874,maamaasoo,5.594681742158252e-07,48.0,['maharashtra'],1,1,1,0.4791666666666667
2875,poonnaiyaa,1.0490028266546722e-07,9.0,['maharashtra'],0,1,0,0.2222222222222222
2876,khaareebaaee,6.993352177697815e-08,6.0,"['maharashtra', 'guj']",1,1,1,1.0
2877,yannala,2.2145615229376415e-07,19.0,['andhra'],1,1,1,0.47368421052631576
2878,nyaajaallee,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.6666666666666666
2879,divaanajeebhaad,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2880,warm,1.398670435539563e-07,12.0,"['delhi', 'kerala']",1,0,1,0.38461538461538464
2881,sanyasamm,3.496676088848908e-08,3.0,['andhra'],0,1,1,1.0
2882,sulaavatee,3.496676088848908e-08,3.0,['mp'],1,1,1,0.3333333333333333
2883,amoogaseedh,8.158910873980785e-08,7.0,['maharashtra'],1,1,1,0.2857142857142857
2884,bhakaimisra,1.51522630516786e-07,13.0,['odi'],1,1,1,0.5384615384615384
2885,shreerampuram,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.0
2886,cheedumjee,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
2887,sivalingaiah,9.324469570263755e-08,8.0,['andhra'],1,0,1,0.125
2888,saalveeben,1.0490028266546722e-07,9.0,['guj'],1,1,1,1.0
2889,samasair,1.021029417943881e-05,876.0,"['bihar', 'up', 'jha', 'maharashtra', 'mp', 'guj']",1,1,1,0.03690888119953864
2890,raathabhaaoo,5.827793481414847e-08,5.0,['maharashtra'],1,1,1,0.2
2891,sathyavani,2.0980056533093445e-07,18.0,"['andhra', 'kerala', 'puducherry']",1,1,1,1.0
2892,musarraphakhaan,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2893,borakara,8.858246091750566e-07,76.0,['kar'],1,1,1,0.5526315789473685
2894,sidevee,8.158910873980785e-08,7.0,"['maharashtra', 'bihar']",1,0,0,0.8571428571428571
2895,limaajee,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,0.5
2896,sainis,3.496676088848908e-08,3.0,"['maharashtra', 'mp', 'guj']",0,0,0,0.3333333333333333
2897,bhumakar,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,0.6666666666666666
2898,namasridr,1.247147805022777e-05,1070.0,"['assam', 'tripura']",1,0,1,0.48722800378429515
2899,kaalabhairava,4.196011306618689e-07,36.0,['kar'],1,1,1,0.45714285714285713
2900,kaalayaabaaee,1.398670435539563e-07,12.0,['maharashtra'],1,1,1,1.0
2901,mamdaad,3.496676088848908e-08,3.0,"['rajasthan', 'mp']",0,0,1,0.3333333333333333
2902,kadechura,6.06090522067144e-07,52.0,['kar'],1,1,1,0.5098039215686274
2903,komaraapu,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
2904,mannaanasekh,3.496676088848908e-08,3.0,['maharashtra'],0,1,1,0.3333333333333333
2905,eevaan,3.147008479964017e-07,27.0,"['maharashtra', 'guj', 'mp']",0,0,1,0.5185185185185185
2906,jeevanadevee,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,1.0
2907,smel,1.51522630516786e-07,13.0,"['delhi', 'jha', 'bihar', 'maharashtra']",0,0,1,0.23076923076923078
2908,ghiloria,3.496676088848908e-08,3.0,['delhi'],1,0,1,0.3333333333333333
2909,maikhuree,2.2495282838261307e-06,193.0,"['utt', 'up', 'har', 'mp']",1,1,1,0.44324324324324327
2910,narasagabhaaee,6.993352177697815e-08,6.0,['guj'],1,1,1,0.0
2911,ghaagoo,1.9814497836810483e-07,17.0,['maharashtra'],0,0,0,0.47058823529411764
2912,pradareek,3.496676088848908e-08,3.0,['maharashtra'],0,0,0,0.3333333333333333
2913,ramgeethaadevee,4.6622347851318775e-08,4.0,"['guj', 'maharashtra']",1,1,1,1.0
2914,clay,6.993352177697815e-08,6.0,"['kerala', 'andhra', 'tel']",1,1,1,1.0
2915,vijayasi,4.6622347851318775e-08,4.0,"['maharashtra', 'guj']",0,0,0,0.25
2916,nad,5.839449068377676e-06,501.0,"['tel', 'kerala', 'andhra', 'up', 'maharashtra', 'delhi', 'assam', 'har', 'punjab', 'bihar', 'mp', 'rajasthan', 'utt', 'jha', 'tripura', 'arunachal', 'nagaland', 'chandigarh']",1,1,1,0.5216494845360825
2917,vaaghee,5.827793481414847e-08,5.0,"['maharashtra', 'jha']",0,0,1,0.8
2918,saamaraabaanoo,6.993352177697815e-08,6.0,['maharashtra'],1,1,1,1.0
2919,kanthadhaakela,4.6622347851318775e-08,4.0,['odi'],1,1,1,0.5
2920,giremma,2.797340871079126e-07,24.0,['andhra'],1,1,1,0.9583333333333334
2921,yannagandla,6.993352177697815e-08,6.0,['andhra'],1,1,1,0.6666666666666666
2922,eraoent,2.6807850014508294e-07,23.0,['kerala'],1,1,1,1.0
2923,naaneemben,5.827793481414847e-08,5.0,['guj'],1,1,1,1.0
2924,bhaavarath,1.282114565911266e-07,11.0,['maharashtra'],0,0,0,0.36363636363636365
2925,sholingar,2.3311173925659387e-07,20.0,['andhra'],0,0,1,0.3
2926,indresu,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.6666666666666666
2927,beirapha,2.6807850014508294e-07,23.0,['mizoram'],1,0,1,0.13043478260869565
2928,sunnisaam,8.158910873980785e-08,7.0,['up'],1,0,1,1.0
2929,dyaanesavar,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,0.3
2930,yaasmreen,9.324469570263755e-08,8.0,['maharashtra'],0,1,0,1.0
2931,althuri,1.631782174796157e-07,14.0,['andhra'],1,1,1,0.5
2932,rameeyaaben,3.496676088848908e-08,3.0,['guj'],1,1,1,1.0
2933,akaleemakhaan,3.496676088848908e-08,3.0,"['maharashtra', 'mp', 'guj']",1,1,1,0.0
2934,preethik,3.496676088848908e-08,3.0,"['maharashtra', 'bihar']",0,1,0,0.3333333333333333
2935,durvedhan,1.282114565911266e-07,11.0,['maharashtra'],0,0,1,0.45454545454545453
2936,penubali,1.398670435539563e-07,12.0,['andhra'],1,1,1,0.5
2937,harakisanadaar,3.496676088848908e-08,3.0,"['guj', 'maharashtra']",1,1,1,0.3333333333333333
2938,dommet,8.158910873980785e-08,7.0,['andhra'],0,0,0,0.42857142857142855
2939,ebim,2.447673262194236e-07,21.0,"['odi', 'delhi']",1,0,1,0.9523809523809523
2940,jagathaab,4.6622347851318775e-08,4.0,"['mp', 'maharashtra', 'har']",1,0,1,0.75
2941,modapothula,2.64581824056234e-06,227.0,['andhra'],1,1,1,0.5110132158590308
2942,nuresalaam,3.496676088848908e-08,3.0,"['maharashtra', 'guj', 'bihar']",1,1,1,0.0
2943,annaluri,1.3403925007254145e-06,115.0,['andhra'],1,1,1,0.5478260869565217
2944,joru,1.282114565911266e-07,11.0,['andhra'],0,0,0,0.5454545454545454
2945,naraseegabhaa,3.496676088848908e-08,3.0,['guj'],1,1,1,0.0
2946,gadra,4.6622347851318775e-08,4.0,['andhra'],0,0,1,0.2
2947,sulthaajanaa,3.496676088848908e-08,3.0,['odi'],1,1,0,1.0
2948,gamtekara,1.398670435539563e-07,12.0,['kar'],1,1,1,0.3333333333333333
2949,empay,3.496676088848908e-08,3.0,['arunachal'],1,1,0,0.6666666666666666
2950,dhawale,3.846343697733798e-07,33.0,"['goa', 'delhi']",1,1,1,0.45454545454545453
2951,samalo,3.496676088848908e-08,3.0,['andhra'],0,0,0,0.3333333333333333
2952,juttaara,4.6622347851318775e-08,4.0,['kar'],1,1,1,0.25
2953,jilaaneekhaa,6.643684568812924e-07,57.0,['maharashtra'],1,1,1,0.38596491228070173
2954,damarli,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.75
2955,aannaarav,4.6622347851318775e-08,4.0,['maharashtra'],1,1,1,0.25
2956,ivakke,1.748338044424454e-07,15.0,['kar'],1,1,1,0.4
2957,moohadaharoon,3.496676088848908e-08,3.0,['maharashtra'],1,1,1,0.3333333333333333
2958,singaraboyi,8.158910873980785e-08,7.0,['andhra'],1,0,1,0.7142857142857143
2959,detaaraam,2.3311173925659387e-07,20.0,"['maharashtra', 'guj']",1,1,1,0.25
2960,dije,8.158910873980785e-08,7.0,['kerala'],0,0,0,0.0
2961,pulagiri,2.3311173925659387e-07,20.0,"['andhra', 'mp']",1,1,1,0.6
2962,njeethaaben,9.324469570263755e-08,8.0,['guj'],1,1,1,1.0
2963,hethvama,8.158910873980785e-08,7.0,['odi'],1,0,1,1.0
2964,kiradaas,4.6622347851318775e-08,4.0,"['maharashtra', 'up']",1,1,1,0.25
2965,thasapheen,6.993352177697815e-08,6.0,"['maharashtra', 'up']",1,0,1,0.5
2966,kasmeereebaaee,1.1655586962829694e-07,10.0,['maharashtra'],1,1,1,1.0
2967,vanlalrengi,4.6622347851318775e-08,4.0,['mizoram'],1,1,1,1.0
2968,magadebabarmaa,1.1655586962829694e-07,10.0,['tripura'],1,1,1,1.0
2969,biloone,2.3311173925659387e-07,20.0,['mp'],1,0,1,0.6
2970,raakesabhaad,7.809243265095894e-07,67.0,['guj'],1,1,1,0.0
2971,ravilashetty,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2972,thangluta,4.6622347851318775e-08,4.0,['mizoram'],1,1,1,0.5
2973,pinajri,8.158910873980785e-08,7.0,['andhra'],0,1,1,0.7142857142857143
2974,sannaganna,3.496676088848908e-08,3.0,['andhra'],1,1,1,0.3333333333333333
2975,pamaji,9.324469570263755e-08,8.0,['andhra'],0,0,1,0.625
2976,masarakalla,3.042108197298549e-06,261.0,['kar'],1,1,1,0.4671814671814672
2977,samoonal,9.324469570263755e-08,8.0,['up'],0,0,1,0.0
2978,ponnapatti,4.6622347851318775e-08,4.0,['andhra'],1,1,1,0.5
2979,mugabhastha,8.158910873980785e-08,7.0,['kar'],1,1,1,0.5714285714285714
2980,kaandulathaa,4.6622347851318775e-08,4.0,"['jha', 'utt', 'odi', 'assam']",1,1,1,0.5
2981,patthuri,2.2145615229376415e-07,19.0,['andhra'],1,1,1,0.5789473684210527
2982,topono,8.158910873980785e-08,7.0,"['arunachal', 'andaman', 'andhra']",1,1,0,0.375
2983,jithaajee,1.1655586962829694e-07,10.0,"['maharashtra', 'guj']",1,1,1,0.3
2984,papidesu,5.827793481414847e-08,5.0,['andhra'],1,1,1,0.8
2985,noddina,1.398670435539563e-07,12.0,['kar'],0,0,1,0.4166666666666667
2986,chitapana,2.0980056533093445e-07,18.0,['andhra'],1,1,1,0.5
2987,rupamaathee,3.496676088848908e-08,3.0,['maharashtra'],0,1,1,0.6666666666666666
2988,hamsaprabhaa,3.496676088848908e-08,3.0,['maharashtra'],0,0,1,1.0
2989,vaalaavathee,4.6622347851318775e-08,4.0,"['maharashtra', 'up']",1,1,1,1.0
2990,gered,3.9628995673620965e-07,34.0,"['tel', 'kerala']",1,1,1,1.0
2991,seevapaal,3.147008479964017e-07,27.0,"['maharashtra', 'guj', 'up']",1,1,1,0.37037037037037035
2992,badmaa,2.913896740707423e-07,25.0,['odi'],0,1,1,0.48
2993,gauniyal,3.9628995673620965e-07,34.0,['delhi'],1,0,1,0.29411764705882354
2994,kalasapad,1.51522630516786e-07,13.0,['andhra'],0,0,1,0.7692307692307693


==> out/stratified_by_state_eval.csv <==
,,state,last_name,pred_lstm,pred_rnn,pred_gru
0,21764,andaman,kumari,0,0,1
0,56953,andaman,howlader,1,0,1
0,17218,andaman,durai,0,0,1
0,53711,andaman,johnf,1,0,1
0,29370,andaman,chakraborthy,1,1,1
0,59011,andaman,mondal,1,1,1
0,51410,andaman,biswas,1,1,1
0,11036,andaman,bibi,1,0,0
0,28554,andaman,bacher,1,0,1
0,2469,andaman,mondal,1,1,1
0,5568,andaman,pandi,1,1,1
0,39637,andaman,mondal,1,1,1
0,47301,andaman,mondal,1,1,1
0,29388,andaman,safique,0,1,1
0,48565,andaman,saha,0,0,1
0,36824,andaman,bera,0,0,0
0,15588,andaman,mondal,1,1,1
0,11510,andaman,biswas,1,1,1
0,20267,andaman,bibi,1,0,0
0,17405,andaman,bai,0,0,0
0,50736,andaman,herenj,0,1,1
0,29136,andaman,biswas,1,1,1
0,32556,andaman,gopal,0,1,1
0,35603,andaman,bai,0,0,0
0,36762,andaman,mondal,1,1,1
0,8329,andaman,biswas,1,1,1
0,48009,andaman,mondal,1,1,1
0,59588,andaman,swamy,1,1,1
0,22770,andaman,mondal,1,1,1
0,52341,andaman,halder,1,0,1
0,25262,andaman,bose,0,0,0
0,58486,andaman,mondal,1,1,1
0,35092,andaman,kumar,0,0,0
0,12904,andaman,halder,1,0,1
0,881,andaman,kumar,0,0,0
0,57219,andaman,kumar,0,0,0
0,55789,andaman,pillai,1,0,0
0,36641,andaman,swamy,1,1,1
0,16184,andaman,biswas,1,1,1
0,3115,andaman,rajeshwari,1,0,1
0,39092,andaman,swamy,1,1,1
0,22062,andaman,raju,0,1,0
0,58290,andaman,rani,0,1,0
0,15728,andaman,kumari,0,0,1
0,5782,andaman,usha,0,0,1
0,9335,andaman,biswas,1,1,1
0,44232,andaman,ram,1,0,0
0,42760,andaman,singh,0,0,0
0,59400,andaman,kumar,0,0,0
0,12034,andaman,biswas,1,1,1
0,49856,andaman,singh,0,0,0
0,57460,andaman,mondal,1,1,1
0,28310,andaman,bibi,1,0,0
0,38611,andaman,dutta,0,1,1
0,13453,andaman,halder,1,0,1
0,5276,andaman,singh,0,0,0
0,29833,andaman,swamy,1,1,1
0,33359,andaman,saha,0,0,1
0,29458,andaman,kumari,0,0,1
0,6209,andaman,mondal,1,1,1
0,33320,andaman,ram,1,0,0
0,57900,andaman,biswas,1,1,1
0,48162,andaman,mondal,1,1,1
0,28155,andaman,biswas,1,1,1
0,4898,andaman,khan,0,0,1
0,15498,andaman,ekka,1,1,1
0,9149,andaman,ramani,0,0,0
0,14903,andaman,rani,0,1,0
0,45355,andaman,kumar,0,0,0
0,46145,andaman,saha,0,0,1
0,46287,andaman,guria,1,0,1
0,30307,andaman,mondal,1,1,1
0,26879,andaman,halder,1,0,1
0,32381,andaman,halder,1,0,1
0,53389,andaman,kumari,0,0,1
0,32717,andaman,biswas,1,1,1
0,38472,andaman,samadder,1,0,1
0,49871,andaman,mondal,1,1,1
0,19215,andaman,swamy,1,1,1
0,14823,andaman,halder,1,0,1
0,15619,andaman,kumar,0,0,0
0,25119,andaman,biswas,1,1,1
0,10448,andaman,kumari,0,0,1
0,41638,andaman,bibi,1,0,0
0,1280,andaman,raja,0,1,0
0,53348,andaman,mondal,1,1,1
0,18534,andaman,kumari,0,0,1
0,58629,andaman,bai,0,0,0
0,5846,andaman,pradhan,1,0,1
0,54392,andaman,mondal,1,1,1
0,53261,andaman,mondal,1,1,1
0,58095,andaman,baral,0,0,0
0,5116,andaman,singh,0,0,0
0,46857,andaman,kumari,0,0,1
0,10853,andaman,mukhopadhyay,1,0,1
0,38692,andaman,biswas,1,1,1
0,39150,andaman,kumar,0,0,0
0,10267,andaman,mondal,1,1,1
0,47814,andaman,swamy,1,1,1
0,15138,andaman,ekka,1,1,1
0,15827,andaman,bibi,1,0,0
0,41681,andaman,jayathi,0,0,1
0,41204,andaman,ram,1,0,0
0,43826,andaman,mondal,1,1,1
0,30086,andaman,mondal,1,1,1
0,38969,andaman,bibi,1,0,0
0,31448,andaman,singh,0,0,0
0,40411,andaman,mistry,1,1,1
0,52672,andaman,murthy,1,1,1
0,42587,andaman,saha,0,0,1
0,36266,andaman,bibi,1,0,0
0,19338,andaman,singh,0,0,0
0,25637,andaman,singh,0,0,0
0,34094,andaman,mistry,1,1,1
0,23358,andaman,mistry,1,1,1
0,17546,andaman,kumar,0,0,0
0,9872,andaman,mistry,1,1,1
0,54539,andaman,horo,1,0,1
0,50390,andaman,ekka,1,1,1
0,25883,andaman,mehar,0,1,1
0,35275,andaman,singh,0,0,0
0,22713,andaman,mal,0,0,0
0,40363,andaman,biswas,1,1,1
0,41300,andaman,amritham,1,0,1
0,18772,andaman,singh,0,0,0
0,41014,andaman,mondal,1,1,1
0,12680,andaman,halder,1,0,1
0,2929,andaman,singh,0,0,0
0,12704,andaman,halder,1,0,1
0,20359,andaman,bibi,1,0,0
0,44229,andaman,halder,1,0,1
0,19155,andaman,kirketta,0,0,1
0,12804,andaman,biswas,1,1,1
0,49868,andaman,kumar,0,0,0
0,31714,andaman,mondal,1,1,1
0,14388,andaman,barla,1,1,1
0,49938,andaman,rani,0,1,0
0,3808,andaman,chandraih,0,0,0
0,27172,andaman,ram,1,0,0
0,58631,andaman,swamy,1,1,1
0,3850,andaman,singh,0,0,0
0,58237,andaman,biswas,1,1,1
0,55973,andaman,biswas,1,1,1
0,50388,andaman,ram,1,0,0
0,4923,andaman,bibi,1,0,0
0,57840,andaman,halder,1,0,1
0,15465,andaman,biswas,1,1,1
0,7065,andaman,ekka,1,1,1
0,49158,andaman,bibi,1,0,0
0,50048,andaman,singh,0,0,0
0,32346,andaman,bibi,1,0,0
0,1042,andaman,mondal,1,1,1
0,26656,andaman,kumar,0,0,0
0,12640,andaman,mondal,1,1,1
0,48372,andaman,biswas,1,1,1
0,44853,andaman,barla,1,1,1
0,658,andaman,harold,1,1,1
0,48269,andaman,mondal,1,1,1
0,47982,andaman,saha,0,0,1
0,8643,andaman,rani,0,1,0
0,9868,andaman,mistry,1,1,1
0,40025,andaman,kumar,0,0,0
0,16190,andaman,biswas,1,1,1
0,56955,andaman,biswas,1,1,1
0,4093,andaman,mondal,1,1,1
0,16596,andaman,jadhav,1,0,1
0,3149,andaman,kumar,0,0,0
0,39869,andaman,kumar,0,0,0
0,27180,andaman,singh,0,0,0
0,9248,andaman,mary,0,0,1
0,31458,andaman,gover,1,0,1
0,13888,andaman,bibi,1,0,0
0,13261,andaman,biswas,1,1,1
0,34748,andaman,singh,0,0,0
0,19709,andaman,mistry,1,1,1
0,27127,andaman,din,0,0,0
0,967,andaman,kumari,0,0,1
0,58222,andaman,biswas,1,1,1
0,45522,andaman,dayal,1,0,1
0,35303,andaman,mary,0,0,1
0,23747,andaman,biswas,1,1,1
0,38506,andaman,chakraborthy,1,1,1
0,23262,andaman,ram,1,0,0
0,10421,andaman,swamy,1,1,1
0,59637,andaman,kumar,0,0,0
0,41453,andaman,biswas,1,1,1
0,1447,andaman,halder,1,0,1
0,28964,andaman,ram,1,0,0
0,29587,andaman,kumar,0,0,0
0,4163,andaman,biswas,1,1,1
0,9760,andaman,singh,0,0,0
0,15053,andaman,kalpana,1,1,0
0,24285,andaman,helifex,1,0,1
0,28036,andaman,halder,1,0,1
0,48858,andaman,fernandez,1,1,1
0,33009,andaman,biswas,1,1,1
0,50520,andaman,kumari,0,0,1
0,30575,andaman,kumari,0,0,1
0,12108,andaman,mondal,1,1,1
0,14895,andaman,mondal,1,1,1
0,29321,andaman,halder,1,0,1
0,59147,andaman,chandran,1,0,1
0,24703,andaman,hira,0,0,1
0,8227,andaman,murthy,1,1,1
0,39911,andaman,singh,0,0,0
0,7091,andaman,mistry,1,1,1
0,5628,andaman,bibi,1,0,0
0,12922,andaman,ekka,1,1,1
0,28677,andaman,mondal,1,1,1
0,2269,andaman,biswas,1,1,1
0,25547,andaman,ekka,1,1,1
0,16450,andaman,mondal,1,1,1
0,60289,andaman,biswas,1,1,1
0,40495,andaman,tikader,0,0,1
0,58,andaman,horo,1,0,1
0,58610,andaman,kumar,0,0,0
0,24660,andaman,mondal,1,1,1
0,43407,andaman,biswas,1,1,1
0,55369,andaman,mistry,1,1,1
0,60305,andaman,mistry,1,1,1
0,38745,andaman,mondal,1,1,1
0,20450,andaman,ram,1,0,0
0,15051,andaman,ekka,1,1,1
0,14626,andaman,narayan,1,0,1
0,57089,andaman,kurmaiah,1,0,1
0,59840,andaman,mondal,1,1,1
0,56482,andaman,dayal,1,0,1
0,58855,andaman,biswas,1,1,1
0,28884,andaman,mondal,1,1,1
0,41115,andaman,biswas,1,1,1
0,38814,andaman,naik,0,0,0
0,47077,andaman,ram,1,0,0
0,13494,andaman,ekka,1,1,1
0,41869,andaman,bai,0,0,0
0,44552,andaman,mistry,1,1,1
0,25821,andaman,mondal,1,1,1
0,30378,andaman,mondal,1,1,1
0,40664,andaman,ahemad,1,0,0
0,49935,andaman,mistry,1,1,1
0,53241,andaman,mondal,1,1,1
0,28738,andaman,mistry,1,1,1
0,26439,andaman,choudhary,0,1,0
0,48717,andaman,kumar,0,0,0
0,50918,andaman,saha,0,0,1
0,37646,andaman,halder,1,0,1
0,16244,andaman,saha,0,0,1
0,53686,andaman,bagh,1,1,0
0,33600,andaman,kumari,0,0,1
0,7167,andaman,karmakar,1,0,1
0,27397,andaman,biswas,1,1,1
0,40654,andaman,halder,1,0,1
0,39710,andaman,mondal,1,1,1
0,54365,andaman,mondal,1,1,1
0,35604,andaman,singh,0,0,0
0,34071,andaman,mondal,1,1,1
0,55260,andaman,mondal,1,1,1
0,8123,andaman,singh,0,0,0
0,13068,andaman,singh,0,0,0
0,3650,andaman,alvi,1,0,0
0,51912,andaman,ekka,1,1,1
0,19897,andaman,howlader,1,0,1
0,50048,andaman,singh,0,0,0
0,9128,andaman,kotapati,1,1,1
0,42923,andaman,moosa,1,0,1
0,10627,andaman,mondal,1,1,1
0,56503,andaman,ram,1,0,0
0,48307,andaman,mondal,1,1,1
0,35190,andaman,singh,0,0,0
0,23595,andaman,mondal,1,1,1
0,46037,andaman,biswas,1,1,1
0,19335,andaman,singh,0,0,0
0,38747,andaman,mondal,1,1,1
0,19437,andaman,kumar,0,0,0
0,32380,andaman,biswas,1,1,1
0,43922,andaman,samadder,1,0,1
0,50436,andaman,kumar,0,0,0
0,53972,andaman,bibi,1,0,0
0,12937,andaman,biswas,1,1,1
0,43693,andaman,halder,1,0,1
0,19133,andaman,karim,0,0,0
0,4511,andaman,ram,1,0,0
0,18253,andaman,halder,1,0,1
0,18882,andaman,ekka,1,1,1
0,52610,andaman,pragasam,1,0,1
0,3788,andaman,mondal,1,1,1
0,45503,andaman,yadav,0,0,0
0,45990,andaman,biswas,1,1,1
0,18879,andaman,prasad,1,0,0
0,48521,andaman,biswas,1,1,1
0,13454,andaman,halder,1,0,1
0,14256,andaman,biswas,1,1,1
0,20552,andaman,mistry,1,1,1
0,15214,andaman,barla,1,1,1
0,36065,andaman,biswas,1,1,1
0,56894,andaman,mondal,1,1,1
0,5241,andaman,kumari,0,0,1
0,59612,andaman,salma,0,0,1
0,28287,andaman,ahmed,1,0,0
0,43058,andaman,kumari,0,0,1
0,55157,andaman,biswas,1,1,1
0,12167,andaman,thakur,1,1,1
0,54028,andaman,bibi,1,0,0
0,54449,andaman,mondal,1,1,1
0,23612,andaman,hira,0,0,1
0,41946,andaman,biswas,1,1,1
0,14086,andaman,biswas,1,1,1
0,2823,andaman,ram,1,0,0
0,4527,andaman,ram,1,0,0
0,11594,andaman,nagalingam,1,1,1
0,22630,andaman,mondal,1,1,1
0,13565,andaman,dutta,0,1,1
0,43159,andaman,saha,0,0,1
0,40478,andaman,thakur,1,1,1
0,23951,andaman,erraiah,1,0,1
0,39686,andaman,halder,1,0,1
0,39850,andaman,charan,0,0,0
0,49240,andaman,halder,1,0,1
0,8869,andaman,howlader,1,0,1
0,14527,andaman,prasad,1,0,0
0,37147,andaman,mondal,1,1,1
0,18224,andaman,kumar,0,0,0
0,17370,andaman,naik,0,0,0
0,59634,andaman,rani,0,1,0
0,7125,andaman,mondal,1,1,1
0,28981,andaman,halder,1,0,1
0,10905,andaman,prasad,1,0,0
0,27731,andaman,halder,1,0,1
0,30253,andaman,kumar,0,0,0
0,47015,andaman,ram,1,0,0
0,15535,andaman,mondal,1,1,1
0,30941,andaman,kumar,0,0,0
0,26659,andaman,arlu,0,1,1
0,5862,andaman,prasad,1,0,0
0,18155,andaman,sindu,0,1,1
0,17691,andaman,mangu,0,0,1
0,37556,andaman,biswas,1,1,1
0,33059,andaman,biswas,1,1,1
0,9053,andaman,ram,1,0,0
0,20315,andaman,kumari,0,0,1
0,19231,andaman,kumar,0,0,0
0,47748,andaman,kumar,0,0,0
0,50347,andaman,barai,1,1,1
0,59341,andaman,biswas,1,1,1
0,35820,andaman,barla,1,1,1
0,55896,andaman,kumari,0,0,1
0,17390,andaman,ram,1,0,0
0,17327,andaman,mondal,1,1,1
0,46590,andaman,bibi,1,0,0
0,2606,andaman,mondal,1,1,1
0,15958,andaman,lekha,0,0,1
0,37276,andaman,mondal,1,1,1
0,49121,andaman,mary,0,0,1
0,39920,andaman,swamy,1,1,1
0,46720,andaman,seeni,1,1,1
0,37672,andaman,ekka,1,1,1
0,480,andaman,kumari,0,0,1
0,23868,andaman,mondal,1,1,1
0,30462,andaman,mondal,1,1,1
0,48007,andaman,mondal,1,1,1
0,5631,andaman,bibi,1,0,0
0,25758,andaman,kumari,0,0,1
0,8782,andaman,pillai,1,0,0
0,1705,andaman,mondal,1,1,1
0,41446,andaman,kumar,0,0,0
0,42170,andaman,kumari,0,0,1
0,17648,andaman,biswas,1,1,1
0,1894,andaman,biswas,1,1,1
0,1082,andaman,mondal,1,1,1
0,44843,andaman,barla,1,1,1
0,12678,andaman,halder,1,0,1
0,31367,andaman,benerjee,0,0,1
0,15507,andaman,mondal,1,1,1
0,8383,andaman,kumar,0,0,0
0,8374,andaman,biswas,1,1,1
0,13382,andaman,biswas,1,1,1
0,49016,andaman,saha,0,0,1
0,16870,andaman,kumar,0,0,0
0,12869,andaman,halder,1,0,1
0,23401,andaman,biswas,1,1,1
0,43162,andaman,mondal,1,1,1
0,1435,andaman,halder,1,0,1
0,46426,andaman,safiya,1,1,1
0,55943,andaman,mondal,1,1,1
0,40861,andaman,singh,0,0,0
0,32073,andaman,halder,1,0,1
0,50581,andaman,halder,1,0,1
0,23688,andaman,mondal,1,1,1
0,26130,andaman,singh,0,0,0
0,26958,andaman,ram,1,0,0
0,16538,andaman,mondal,1,1,1
0,58168,andaman,mondal,1,1,1
0,29943,andaman,mondal,1,1,1
0,28630,andaman,halder,1,0,1
0,24533,andaman,kumar,0,0,0
0,13637,andaman,singh,0,0,0
0,30250,andaman,mondal,1,1,1
0,2084,andaman,mondal,1,1,1
0,48941,andaman,halder,1,0,1
0,15700,andaman,lakshmi,0,1,1
0,35718,andaman,halder,1,0,1
0,35680,andaman,biswas,1,1,1
0,33348,andaman,halder,1,0,1
0,55440,andaman,ahmed,1,0,0
0,9034,andaman,ram,1,0,0
0,47875,andaman,mondal,1,1,1
0,13980,andaman,pradhan,1,0,1
0,4465,andaman,kumari,0,0,1
0,16598,andaman,bibi,1,0,0
0,49448,andaman,kumari,0,0,1
0,5243,andaman,kumar,0,0,0
0,57981,andaman,biswas,1,1,1
0,39101,andaman,bibi,1,0,0
0,34267,andaman,swamy,1,1,1
0,19988,andaman,katchap,1,0,0
0,43331,andaman,mistry,1,1,1
0,13138,andaman,halder,1,0,1
0,55444,andaman,kumar,0,0,0
0,46917,andaman,panna,1,1,1
0,59041,andaman,mistry,1,1,1
0,51758,andaman,usha,0,0,1
0,56063,andaman,singh,0,0,0
0,12690,andaman,barla,1,1,1
0,19164,andaman,ram,1,0,0
0,17517,andaman,seal,1,0,1
0,26848,andaman,kumar,0,0,0
0,30030,andaman,biswas,1,1,1
0,25559,andaman,swamy,1,1,1
0,49667,andaman,barla,1,1,1
0,2956,andaman,kumar,0,0,0
0,54333,andaman,mondal,1,1,1
0,25201,andaman,ghosh,1,1,1
0,5817,andaman,mehar,0,1,1
0,20781,andaman,rani,0,1,0
0,12430,andaman,ram,1,0,0
0,40788,andaman,ekka,1,1,1
0,27456,andaman,chakraborthy,1,1,1
0,38570,andaman,halder,1,0,1
0,17121,andaman,bibi,1,0,0
0,428,andaman,anusuyya,1,0,1
0,44753,andaman,sukh,0,0,1
0,29402,andaman,bibi,1,0,0
0,8981,andaman,mondal,1,1,1
0,7805,andaman,mondal,1,1,1
0,30108,andaman,biswas,1,1,1
0,15324,andaman,kumar,0,0,0
0,41071,andaman,barla,1,1,1
0,30618,andaman,ekka,1,1,1
0,58278,andaman,mistry,1,1,1
0,7228,andaman,mondal,1,1,1
0,2420,andaman,kumar,0,0,0
0,3482,andaman,biswas,1,1,1
0,29292,andaman,swamy,1,1,1
0,51331,andaman,bai,0,0,0
0,50353,andaman,mistry,1,1,1
0,8809,andaman,biswas,1,1,1
0,48722,andaman,kumar,0,0,0
0,36171,andaman,alvi,1,0,0
0,11000,andaman,biswas,1,1,1
0,9174,andaman,kumari,0,0,1
0,1486,andaman,mistry,1,1,1
0,55986,andaman,anand,1,1,0
0,9206,andaman,bhusan,0,0,0
0,18619,andaman,mondal,1,1,1
0,20091,andaman,kumar,0,0,0
0,47887,andaman,mondal,1,1,1
0,43002,andaman,kumar,0,0,0
0,27155,andaman,ram,1,0,0
0,42942,andaman,hemrom,1,1,1
0,22458,andaman,swamy,1,1,1
0,31765,andaman,bibi,1,0,0
0,28026,andaman,biswas,1,1,1
0,57559,andaman,prasad,1,0,0
0,29857,andaman,mondal,1,1,1
0,36221,andaman,anand,1,1,0
0,1322,andaman,ekka,1,1,1
0,23753,andaman,biswas,1,1,1
0,7819,andaman,mondal,1,1,1
0,60313,andaman,mondal,1,1,1
0,26301,andaman,ekka,1,1,1
0,26822,andaman,halder,1,0,1
0,23621,andaman,mondal,1,1,1
0,6118,andaman,tutty,1,0,0
0,23842,andaman,mondal,1,1,1
0,59309,andaman,halder,1,0,1
0,40521,andaman,saha,0,0,1
0,6582,andaman,mondal,1,1,1
0,15589,andaman,mondal,1,1,1
0,32257,andaman,bibi,1,0,0
0,12541,andaman,mistry,1,1,1
0,50926,andaman,khan,0,0,1
0,31612,andaman,halder,1,0,1
0,55209,andaman,halder,1,0,1
0,26397,andaman,pillai,1,0,0
0,19580,andaman,kumar,0,0,0
0,9751,andaman,ram,1,0,0
0,19011,andaman,velmurugan,1,1,1
0,40675,andaman,kumari,0,0,1
0,39180,andaman,singh,0,0,0
0,31306,andaman,ghosh,1,1,1
0,32390,andaman,mondal,1,1,1
0,22607,andaman,mistry,1,1,1
0,30112,andaman,podder,0,0,0
0,58085,andaman,biswas,1,1,1
0,11293,andaman,pandi,1,1,1
0,16330,andaman,mondal,1,1,1
0,6172,andaman,biswas,1,1,1
0,52938,andaman,singh,0,0,0
0,50765,andaman,ekka,1,1,1
0,41795,andaman,pillai,1,0,0
0,13185,andaman,halder,1,0,1
0,34387,andaman,ekka,1,1,1
0,45976,andaman,mondal,1,1,1
0,11332,andaman,ram,1,0,0
0,20489,andaman,barla,1,1,1
0,14668,andaman,tameuyo,0,0,0
0,51544,andaman,biswas,1,1,1
0,16668,andaman,kumar,0,0,0
0,2063,andaman,bawali,1,1,1
0,25522,andaman,rajkumari,0,1,1
0,55209,andaman,halder,1,0,1
0,28263,andaman,hassaimar,1,0,0
0,1389,andaman,tapali,1,1,0
0,47890,andaman,mistry,1,1,1
0,5081,andaman,biswas,1,1,1
0,27417,andaman,wari,0,1,1
0,21486,andaman,mondal,1,1,1
0,23633,andaman,mondal,1,1,1
0,27549,andaman,mondal,1,1,1
0,42882,andaman,biswas,1,1,1
0,5071,andaman,bibi,1,0,0
0,34758,andaman,ekka,1,1,1
0,15006,andaman,bibi,1,0,0
0,58243,andaman,ram,1,0,0
0,39150,andaman,kumar,0,0,0
0,12776,andaman,mondal,1,1,1
0,45386,andaman,dubey,1,0,1
0,34601,andaman,mondal,1,1,1
0,45820,andaman,kumari,0,0,1
0,18857,andaman,biswas,1,1,1
0,16519,andaman,rani,0,1,0
0,21591,andaman,bibi,1,0,0
0,29130,andaman,yadav,0,0,0
0,46260,andaman,sikhdar,0,0,1
0,1271,andaman,bibi,1,0,0
0,34527,andaman,mondal,1,1,1
0,33805,andaman,mistry,1,1,1
0,45082,andaman,yadav,0,0,0
0,59755,andaman,bibi,1,0,0
0,2316,andaman,mondal,1,1,1
0,6271,andaman,biswas,1,1,1
0,9446,andaman,mondal,1,1,1
0,58581,andaman,mondal,1,1,1
0,15095,andaman,ram,1,0,0
0,12314,andaman,biswas,1,1,1
0,59592,andaman,kumar,0,0,0
0,20737,andaman,singh,0,0,0
0,14462,andaman,kumari,0,0,1
0,17084,andaman,sikari,0,1,1
0,49367,andaman,shaw,1,0,0
0,35446,andaman,jana,0,1,0
0,42675,andaman,karmakar,1,0,1
0,32054,andaman,khan,0,0,1
0,37826,andaman,kumari,0,0,1
0,9435,andaman,raju,0,1,0
0,18047,andaman,kumar,0,0,0
0,4472,andaman,ekka,1,1,1
0,47846,andaman,mondal,1,1,1
0,11961,andaman,mondal,1,1,1
0,56451,andaman,ram,1,0,0
0,55504,andaman,ekka,1,1,1
0,47233,andaman,mondal,1,1,1
0,36060,andaman,bibi,1,0,0
0,49178,andaman,kumar,0,0,0
0,10888,andaman,samadar,1,1,1
0,60195,andaman,bacher,1,0,1
0,32797,andaman,biswas,1,1,1
0,31175,andaman,bibi,1,0,0
0,55786,andaman,appalamma,1,1,1
0,29680,andaman,mondal,1,1,1
0,24083,andaman,biswas,1,1,1
0,34064,andaman,mondal,1,1,1
0,10154,andaman,kumari,0,0,1
0,37419,andaman,biswas,1,1,1
0,41849,andaman,mistry,1,1,1
0,36825,andaman,bera,0,0,0
0,23119,andaman,kumar,0,0,0
0,51540,andaman,mondal,1,1,1
0,9430,andaman,mary,0,0,1
0,59053,andaman,mondal,1,1,1
0,12062,andaman,ghosh,1,1,1
0,40230,andaman,halder,1,0,1
0,20684,andaman,biswas,1,1,1
0,30978,andaman,panna,1,1,1
0,24969,andaman,benerjee,0,0,1
0,38596,andaman,biswas,1,1,1
0,49144,andaman,ekka,1,1,1
0,21572,andaman,yadav,0,0,0
0,38210,andaman,ram,1,0,0
0,26265,andaman,dubey,1,0,1
0,60240,andaman,biswas,1,1,1
0,31156,andaman,kumar,0,0,0
0,19649,andaman,kumari,0,0,1
0,54292,andaman,mondal,1,1,1
0,25570,andaman,khan,0,0,1
0,24353,andaman,singh,0,0,0
0,1586,andaman,biswas,1,1,1
0,59283,andaman,kumari,0,0,1
0,35170,andaman,mondal,1,1,1
0,49316,andaman,halder,1,0,1
0,30178,andaman,halder,1,0,1
0,28286,andaman,rani,0,1,0
0,19809,andaman,hazra,1,1,1
0,59485,andaman,ram,1,0,0
0,36454,andaman,halder,1,0,1
0,47218,andaman,kumari,0,0,1
0,57128,andaman,mistry,1,1,1
0,5546,andaman,raju,0,1,0
0,37370,andaman,mondal,1,1,1
0,56027,andaman,ram,1,0,0
0,53454,andaman,molla,0,1,1
0,41774,andaman,ahmed,1,0,0
0,45917,andaman,biswas,1,1,1
0,51674,andaman,mondal,1,1,1
0,3270,andaman,kumar,0,0,0
0,9773,andaman,bibi,1,0,0
0,53820,andaman,kumar,0,0,0
0,34185,andaman,singh,0,0,0
0,49815,andaman,prasad,1,0,0
0,28439,andaman,mistry,1,1,1
0,51024,andaman,pradhan,1,0,1
0,17876,andaman,ekka,1,1,1
0,32122,andaman,mondal,1,1,1
0,6789,andaman,kumar,0,0,0
0,38071,andaman,cheriyan,1,1,1
0,15630,andaman,yadav,0,0,0
0,17210,andaman,khan,0,0,1
0,18112,andaman,ekka,1,1,1
0,31186,andaman,raju,0,1,0
0,57591,andaman,biswas,1,1,1
0,17885,andaman,melam,1,0,0
0,47447,andaman,singh,0,0,0
0,28449,andaman,mondal,1,1,1
0,17795,andaman,bipari,0,1,0
0,55917,andaman,magdelene,0,0,1
0,43295,andaman,baral,0,0,0
0,3193,andaman,biswas,1,1,1
0,7888,andaman,mondal,1,1,1
0,56248,andaman,bibi,1,0,0
0,30667,andaman,ram,1,0,0
0,20436,andaman,kumar,0,0,0
0,25837,andaman,biswas,1,1,1
0,21151,andaman,halder,1,0,1
0,51013,andaman,singh,0,0,0
0,48720,andaman,ram,1,0,0
0,8147,andaman,biswas,1,1,1
0,3020,andaman,mondal,1,1,1
0,53905,andaman,dai,1,0,0
0,54681,andaman,biswas,1,1,1
0,45275,andaman,singh,0,0,0
0,5574,andaman,singh,0,0,0
0,7282,andaman,ram,1,0,0
0,20822,andaman,baral,0,0,0
0,47494,andaman,barla,1,1,1
0,46696,andaman,mondal,1,1,1
0,34788,andaman,barla,1,1,1
0,32030,andaman,bai,0,0,0
0,31784,andaman,singh,0,0,0
0,54125,andaman,ekka,1,1,1
0,25422,andaman,biswas,1,1,1
0,39773,andaman,mondal,1,1,1
0,40513,andaman,mondal,1,1,1
0,19297,andaman,kumar,0,0,0
0,5869,andaman,kumari,0,0,1
0,20243,andaman,ekka,1,1,1
0,48531,andaman,ekka,1,1,1
0,23897,andaman,ekka,1,1,1
0,33016,andaman,biswas,1,1,1
0,57962,andaman,mondal,1,1,1
0,38334,andaman,mondal,1,1,1
0,45512,andaman,mondal,1,1,1
0,49542,andaman,singh,0,0,0
0,33599,andaman,singh,0,0,0
0,12187,andaman,swamy,1,1,1
0,27122,andaman,singh,0,0,0
0,9628,andaman,ekka,1,1,1
0,44265,andaman,sutar,0,0,1
0,18839,andaman,bibi,1,0,0
0,19239,andaman,singh,0,0,0
0,14083,andaman,mondal,1,1,1
0,27799,andaman,kumar,0,0,0
0,32833,andaman,mondal,1,1,1
0,16540,andaman,thangaraj,1,0,1
0,50523,andaman,ram,1,0,0
0,27061,andaman,kumar,0,0,0
0,21755,andaman,ram,1,0,0
0,5390,andaman,raith,1,1,1
0,47472,andaman,ekka,1,1,1
0,49307,andaman,biswas,1,1,1
0,16905,andaman,swamy,1,1,1
0,49444,andaman,sikari,0,1,1
0,46276,andaman,biswas,1,1,1
0,28215,andaman,biswas,1,1,1
0,27168,andaman,shyam,1,0,1
0,20139,andaman,kumari,0,0,1
0,59442,andaman,halder,1,0,1
0,55268,andaman,mondal,1,1,1
0,18638,andaman,mondal,1,1,1
0,59186,andaman,bose,0,0,0
0,22560,andaman,ekka,1,1,1
0,8191,andaman,dutta,0,1,1
0,11714,andaman,kunhiraman,1,1,1
0,45816,andaman,ram,1,0,0
0,390,andaman,ekka,1,1,1
0,1071,andaman,biswas,1,1,1
0,6472,andaman,mistry,1,1,1
0,38707,andaman,biswas,1,1,1
0,54272,andaman,ram,1,0,0
0,49945,andaman,singh,0,0,0
0,777,andaman,kumar,0,0,0
0,21924,andaman,ekka,1,1,1
0,1934,andaman,bose,0,0,0
0,42412,andaman,biswas,1,1,1
0,3857,andaman,singh,0,0,0
0,41411,andaman,pandian,0,1,0
0,41589,andaman,kumar,0,0,0
0,33413,andaman,biswas,1,1,1
0,58420,andaman,mondal,1,1,1
0,44663,andaman,ekka,1,1,1
0,54513,andaman,kunkal,0,0,0
0,56815,andaman,mohammed,0,0,0
0,28938,andaman,kumar,0,0,0
0,32152,andaman,barla,1,1,1
0,13498,andaman,barla,1,1,1
0,18172,andaman,kumar,0,0,0
0,32047,andaman,halder,1,0,1
0,10746,andaman,singh,0,0,0
0,7486,andaman,kumar,0,0,0
0,49800,andaman,biswas,1,1,1
0,33704,andaman,ahmed,1,0,0
0,43634,andaman,biswas,1,1,1
0,26231,andaman,monika,1,0,1
0,32189,andaman,barla,1,1,1
0,15068,andaman,singh,0,0,0
0,29257,andaman,dutta,0,1,1
0,42066,andaman,bibi,1,0,0
0,33600,andaman,kumari,0,0,1
0,29055,andaman,biswas,1,1,1
0,30684,andaman,rani,0,1,0
0,20985,andaman,kumar,0,0,0
0,33267,andaman,biswas,1,1,1
0,3003,andaman,singh,0,0,0
0,55119,andaman,mondal,1,1,1
0,39416,andaman,kumari,0,0,1
0,5704,andaman,swamy,1,1,1
0,19372,andaman,singh,0,0,0
0,58354,andaman,singh,0,0,0
0,26582,andaman,mondal,1,1,1
0,59092,andaman,ekka,1,1,1
0,4676,andaman,kannaki,1,0,1
0,2136,andaman,halder,1,0,1
0,55582,andaman,biswas,1,1,1
0,14470,andaman,kumar,0,0,0
0,51862,andaman,sanyal,1,1,0
0,41429,andaman,jaganathan,1,0,1
0,33982,andaman,biswas,1,1,1
0,30618,andaman,ekka,1,1,1
0,14066,andaman,singh,0,0,0
0,27416,andaman,swamy,1,1,1
0,39639,andaman,mondal,1,1,1
0,14417,andaman,ekka,1,1,1
0,46552,andaman,panna,1,1,1
0,9493,andaman,saha,0,0,1
0,41146,andaman,saha,0,0,1
0,43634,andaman,biswas,1,1,1
0,33422,andaman,biswas,1,1,1
0,10095,andaman,mistry,1,1,1
0,20608,andaman,swamy,1,1,1
0,58271,andaman,ram,1,0,0
0,57149,andaman,kishen,0,0,0
0,12682,andaman,halder,1,0,1
0,33238,andaman,bibi,1,0,0
0,46061,andaman,mistry,1,1,1
0,3198,andaman,prasad,1,0,0
0,12800,andaman,biswas,1,1,1
0,34829,andaman,ekka,1,1,1
0,42371,andaman,biswas,1,1,1
0,46416,andaman,ekka,1,1,1
0,2704,andaman,mondal,1,1,1
0,24353,andaman,singh,0,0,0
0,5148,andaman,bibi,1,0,0
0,56352,andaman,singh,0,0,0
0,35453,andaman,premila,1,1,1
0,45575,andaman,biswas,1,1,1
0,2982,andaman,pillai,1,0,0
0,11332,andaman,ram,1,0,0
0,40815,andaman,kumari,0,0,1
0,31478,andaman,kumar,0,0,0
0,49480,andaman,yadav,0,0,0
0,32084,andaman,ponnuswamy,1,1,1
0,13203,andaman,kumar,0,0,0
0,10181,andaman,biswas,1,1,1
0,3527,andaman,halder,1,0,1
0,47253,andaman,mondal,1,1,1
0,34610,andaman,mondal,1,1,1
0,20741,andaman,singh,0,0,0
0,12391,andaman,ram,1,0,0
0,58930,andaman,biswas,1,1,1
0,30082,andaman,mondal,1,1,1
0,36547,andaman,ram,1,0,0
0,21105,andaman,prasad,1,0,0
0,11666,andaman,muniyasamy,1,1,1
0,9550,andaman,halder,1,0,1
0,27206,andaman,mondal,1,1,1
0,50168,andaman,kumar,0,0,0
0,16415,andaman,mondal,1,1,1
0,32103,andaman,singh,0,0,0
0,43827,andaman,mondal,1,1,1
0,35207,andaman,kishen,0,0,0
0,43019,andaman,kodi,1,1,1
0,5376,andaman,swamy,1,1,1
0,53068,andaman,mondal,1,1,1
0,53727,andaman,bibi,1,0,0
0,6282,andaman,saha,0,0,1
0,3723,andaman,bora,1,0,1
0,5106,andaman,yadav,0,0,0
0,32904,andaman,hemrom,1,1,1
0,13189,andaman,sudhakar,0,0,0
0,60027,andaman,barla,1,1,1
0,8248,andaman,mistry,1,1,1
0,39135,andaman,raja,0,1,0
0,50754,andaman,hemrom,1,1,1
0,32038,andaman,raju,0,1,0
0,31683,andaman,haokip,1,0,1
0,6710,andaman,prasad,1,0,0
0,41748,andaman,ghosh,1,1,1
0,33794,andaman,mistry,1,1,1
0,47430,andaman,kumar,0,0,0
0,39708,andaman,mondal,1,1,1
0,49488,andaman,halder,1,0,1
0,42083,andaman,ram,1,0,0
0,48142,andaman,mistry,1,1,1
0,2046,andaman,barla,1,1,1
0,60088,andaman,mistry,1,1,1
0,42239,andaman,ekka,1,1,1
0,6147,andaman,saha,0,0,1
0,25691,andaman,bibi,1,0,0
0,4277,andaman,mondal,1,1,1
0,5929,andaman,singh,0,0,0
0,27265,andaman,pattanayak,1,0,1
0,14961,andaman,bibi,1,0,0
0,29540,andaman,halder,1,0,1
0,39342,andaman,brahaman,0,0,0
0,50156,andaman,charan,0,0,0
0,43787,andaman,mistry,1,1,1
0,44709,andaman,kumari,0,0,1
0,29598,andaman,kishen,0,0,0
0,27732,andaman,halder,1,0,1
0,616,andaman,biswas,1,1,1
0,8562,andaman,biswas,1,1,1
0,9091,andaman,ram,1,0,0
0,51383,andaman,mondal,1,1,1
0,52379,andaman,mondal,1,1,1
0,9330,andaman,mondal,1,1,1
0,28887,andaman,mondal,1,1,1
0,58099,andaman,parh,0,0,0
0,2829,andaman,lakshmi,0,1,1
0,16262,andaman,swarnakar,0,1,1
0,29588,andaman,bibi,1,0,0
0,51802,andaman,ram,1,0,0
0,34762,andaman,pradhan,1,0,1
0,56590,andaman,singh,0,0,0
0,58532,andaman,thakur,1,1,1
0,28949,andaman,ramaiah,1,0,1
0,35523,andaman,bibi,1,0,0
0,46586,andaman,abraham,1,0,1
0,35105,andaman,ram,1,0,0
0,57186,andaman,kumari,0,0,1
0,25335,andaman,biswas,1,1,1
0,25463,andaman,kanti,0,0,1
0,19925,andaman,biswas,1,1,1
0,25792,andaman,mondal,1,1,1
0,15328,andaman,podder,0,0,0
0,10462,andaman,ram,1,0,0
0,35117,andaman,pradhan,1,0,1
0,15105,andaman,murthy,1,1,1
0,51936,andaman,ekka,1,1,1
0,7496,andaman,singh,0,0,0
0,12144,andaman,nelson,1,1,1
0,49393,andaman,biswas,1,1,1
0,58702,andaman,naik,0,0,0
0,3215,andaman,lakshmi,0,1,1
0,18554,andaman,ram,1,0,0
0,22422,andaman,murthy,1,1,1
0,23995,andaman,anand,1,1,0
0,23051,andaman,bibi,1,0,0
0,21166,andaman,halder,1,0,1
0,31218,andaman,prasad,1,0,0
0,59233,andaman,ekka,1,1,1
0,33913,andaman,halder,1,0,1
0,19431,andaman,singh,0,0,0
0,521,andaman,mohammed,0,0,0
0,60183,andaman,hira,0,0,1
0,59776,andaman,halder,1,0,1
0,37402,andaman,biswas,1,1,1
0,38594,andaman,biswas,1,1,1
0,12755,andaman,halder,1,0,1
0,50464,andaman,ummer,1,0,0
0,45503,andaman,yadav,0,0,0
0,54581,andaman,bai,0,0,0
0,21267,andaman,halder,1,0,1
0,8226,andaman,murthy,1,1,1
0,12933,andaman,ram,1,0,0
0,30992,andaman,kumar,0,0,0
0,36264,andaman,molla,0,1,1
0,20062,andaman,singh,0,0,0
0,12384,andaman,muniyasamy,1,1,1
0,7533,andaman,ram,1,0,0
0,46317,andaman,mallik,0,0,1
0,39313,andaman,kishen,0,0,0
0,21824,andaman,mistry,1,1,1
0,43505,andaman,uron,0,0,1
0,15146,andaman,kumari,0,0,1
0,34009,andaman,ghosh,1,1,1
0,24604,andaman,singh,0,0,0
0,34480,andaman,biswas,1,1,1
0,34466,andaman,bawali,1,1,1
0,4465,andaman,kumari,0,0,1
0,19493,andaman,ram,1,0,0
0,11728,andaman,raju,0,1,0
0,50274,andaman,biswas,1,1,1
0,47768,andaman,puspa,1,1,1
0,2056,andaman,bai,0,0,0
0,3252,andaman,raju,0,1,0
0,27653,andaman,biswas,1,1,1
0,11440,andaman,narayan,1,0,1
0,37248,andaman,biswas,1,1,1
0,25047,andaman,kirtania,1,0,1
0,21403,andaman,bibi,1,0,0
0,36328,andaman,kumari,0,0,1
0,7074,andaman,ekka,1,1,1
0,33986,andaman,mondal,1,1,1
0,55418,andaman,mondal,1,1,1
0,54381,andaman,samadder,1,0,1
0,14381,andaman,mistry,1,1,1
0,21732,andaman,kumari,0,0,1
0,60071,andaman,adhikary,0,1,1
0,7227,andaman,mondal,1,1,1
0,42292,andaman,mondal,1,1,1
0,14651,andaman,ekka,1,1,1
0,18570,andaman,rauf,1,1,1
0,8782,andaman,pillai,1,0,0
0,2061,andaman,bawali,1,1,1
0,22878,andaman,barla,1,1,1
0,16976,andaman,durai,0,0,1
0,22591,andaman,halder,1,0,1
0,24365,andaman,choudhary,0,1,0
0,14042,andaman,kumar,0,0,0
0,3441,andaman,biswas,1,1,1
0,27938,andaman,biswas,1,1,1
0,51403,andaman,biswas,1,1,1
0,23683,andaman,biswas,1,1,1
0,37324,andaman,burman,1,1,1
0,49871,andaman,mondal,1,1,1
0,33784,andaman,anand,1,1,0
0,52021,andaman,ram,1,0,0
0,16319,andaman,mondal,1,1,1
0,37444,andaman,halder,1,0,1
0,51175,andaman,mondal,1,1,1
0,34292,andaman,biswas,1,1,1
0,45812,andaman,swamy,1,1,1
0,13730,andaman,rani,0,1,0
0,52530,andaman,ekka,1,1,1
0,38526,andaman,ekka,1,1,1
0,5716,andaman,barla,1,1,1
0,34221,andaman,dutta,0,1,1
0,1921,andaman,mondal,1,1,1
0,29954,andaman,mondal,1,1,1
0,9228,andaman,lakshmi,0,1,1
0,42851,andaman,biswas,1,1,1
0,1719,andaman,biswas,1,1,1
0,15202,andaman,kumari,0,0,1
0,35295,andaman,mondal,1,1,1
0,28853,andaman,halder,1,0,1
0,2452,andaman,kumari,0,0,1
0,58218,andaman,pradhan,1,0,1
0,36167,andaman,biswas,1,1,1
0,44982,andaman,rajalaxmi,1,1,1
0,443,andaman,pillai,1,0,0
0,14081,andaman,mondal,1,1,1
0,44004,andaman,mistry,1,1,1
0,16258,andaman,mondal,1,1,1
0,54377,andaman,karmakar,1,0,1
0,44643,andaman,ram,1,0,0
0,46959,andaman,biswas,1,1,1
0,8106,andaman,bera,0,0,0
0,36279,andaman,mondal,1,1,1
0,27546,andaman,thaledi,0,0,0
0,57066,andaman,prasad,1,0,0
0,14154,andaman,biswas,1,1,1
0,320,andaman,mistry,1,1,1
1,5030901,andhra,boggula,1,1,1
1,3811576,andhra,malaramudu,1,1,1
1,2001787,andhra,mohammed,0,0,0
1,2840477,andhra,siriki,1,1,1
1,4073923,andhra,yannam,0,0,1
1,6160450,andhra,bharath,0,0,0
1,2183479,andhra,tella,1,1,0
1,1572519,andhra,matti,1,1,1
1,5043392,andhra,kudupudi,1,1,1
1,3025563,andhra,ananthamma,0,0,1
1,2311819,andhra,narayanamma,1,1,1
1,1695514,andhra,govindareddy,1,1,1
1,5420345,andhra,punnapureddy,1,1,1
1,3711824,andhra,idala,0,1,1
1,4309059,andhra,thatipaka,1,1,1
1,5153091,andhra,rani,0,1,0
1,5672252,andhra,kaveri,1,1,1
1,3297096,andhra,paila,0,1,1
1,2764726,andhra,nallabolu,1,1,1
1,2967126,andhra,svami,0,0,0
1,1889247,andhra,krishnaiah,0,0,1
1,2940221,andhra,gorli,1,1,1
1,2366313,andhra,malepati,1,1,1
1,6132348,andhra,esuratnam,1,1,1
1,5786860,andhra,jana,0,1,0
1,6155590,andhra,thatha,1,1,1
1,3310112,andhra,syed,1,0,0
1,6346242,andhra,candrasekhar,0,0,1
1,5569245,andhra,resapu,1,1,1
1,5751807,andhra,korra,0,0,1
1,4808742,andhra,palakollu,1,1,1
1,4902974,andhra,bandapp,1,1,1
1,2482778,andhra,penta,0,0,1
1,3632712,andhra,naik,0,0,0
1,2676125,andhra,pekala,1,1,1
1,2941234,andhra,coatpati,1,1,1
1,5674146,andhra,sankar,0,0,0
1,1755907,andhra,ramimekala,1,1,1
1,2181975,andhra,kare,0,1,0
1,5595347,andhra,sugali,1,1,1
1,3445522,andhra,jagu,0,0,0
1,3658737,andhra,bera,0,0,0
1,3166266,andhra,barla,1,1,1
1,3055015,andhra,naragam,1,0,1
1,5258254,andhra,areddy,1,1,1
1,5872357,andhra,naik,0,0,0
1,3062698,andhra,suram,0,0,0
1,3245725,andhra,raavi,0,0,0
1,1745985,andhra,chavva,0,0,0
1,6118741,andhra,viswanadhapalli,1,1,1
1,2443577,andhra,jummu,0,0,0
1,2280977,andhra,chimpiri,1,1,1
1,4882539,andhra,anantaiah,1,0,1
1,6139749,andhra,ganja,0,1,1
1,2240188,andhra,pullaiah,1,0,1
1,4722770,andhra,syed,1,0,0
1,6330283,andhra,pedda,1,1,1
1,6366022,andhra,korra,0,0,1
1,5043720,andhra,kumar,0,0,0
1,3643939,andhra,uppala,1,1,1
1,4081674,andhra,rama,0,0,1
1,4618880,andhra,yatla,0,0,1
1,3175845,andhra,bhi,0,0,1
1,5547186,andhra,aithi,0,0,1
1,4200577,andhra,ravanamma,1,1,1
1,6423629,andhra,yelamanchili,1,1,1
1,3320172,andhra,siripurapu,1,1,1
1,6499808,andhra,subbarayudu,1,1,1
1,2291698,andhra,pindra,0,1,1
1,4112032,andhra,mallepuram,1,1,1
1,5973233,andhra,tejaswi,0,0,1
1,1687798,andhra,chavva,0,0,0
1,1730203,andhra,kumar,0,0,0
1,6054382,andhra,vaddepudi,1,1,1
1,1868121,andhra,ramaiah,1,0,1
1,1948288,andhra,rajeshvari,0,0,1
1,5754729,andhra,phathimabi,0,0,0
1,4158728,andhra,parasuram,1,0,1
1,2824951,andhra,bora,1,0,1
1,4137369,andhra,prasadula,1,1,1
1,3894320,andhra,barla,1,1,1
1,1817016,andhra,ammannamma,1,1,1
1,2295881,andhra,vaadda,1,1,1
1,5788290,andhra,kotapati,1,1,1
1,3726250,andhra,banavath,0,0,0
1,3847814,andhra,gampala,1,1,1
1,1948515,andhra,relli,1,1,0
1,5303695,andhra,adinarayana,1,1,1
1,3845525,andhra,mukarji,0,0,0
1,2161469,andhra,pathan,0,0,0
1,4861228,andhra,janapareddi,1,1,1
1,5504379,andhra,kumar,0,0,0
1,1808151,andhra,adapa,1,0,1
1,5677566,andhra,bhupathiraju,1,1,1
1,3933417,andhra,lakshmamma,1,1,1
1,5990824,andhra,jodala,1,1,1
1,5797977,andhra,patnam,1,0,1
1,3979050,andhra,koppisetti,1,1,1
1,4450021,andhra,prasad,1,0,0
1,4761997,andhra,koiahlagedda,1,1,1
1,4439747,andhra,maddileti,1,1,1
1,3252387,andhra,padala,1,1,1
1,4094352,andhra,gandhi,0,0,0
1,2622912,andhra,pathan,0,0,0
1,5956641,andhra,sudhakar,0,0,0
1,2327215,andhra,kadavala,1,1,1
1,3615191,andhra,tandyala,1,1,1
1,2136795,andhra,swamy,1,1,1
1,5034700,andhra,kodandan,0,0,1
1,4617981,andhra,merigala,1,1,1
1,1530785,andhra,godi,1,1,1
1,3689161,andhra,gadapa,1,0,1
1,1771005,andhra,killaka,1,1,1
1,5877020,andhra,pindi,0,0,1
1,6165980,andhra,guggilam,1,1,1
1,4716887,andhra,budumuru,1,1,1
1,3236223,andhra,areddy,1,1,1
1,2391137,andhra,gangadhar,1,0,1
1,2476875,andhra,inapuri,1,1,1
1,2750232,andhra,swamy,1,1,1
1,4892313,andhra,jaggumanthri,1,1,1
1,6165210,andhra,areddy,1,1,1
1,4817634,andhra,kumar,0,0,0
1,3772124,andhra,lakshmi,0,1,1
1,5314410,andhra,mudadla,1,1,1
1,2827277,andhra,mummidi,1,1,1
1,1712614,andhra,kotcherla,1,1,1
1,6112520,andhra,pana,1,1,1
1,2834809,andhra,panga,0,0,0
1,5182988,andhra,avala,1,0,0
1,3667309,andhra,edubilli,1,1,1
1,3772084,andhra,areddy,1,1,1
1,3911642,andhra,gunti,0,0,1
1,6481399,andhra,gudipudi,1,1,1
1,6255599,andhra,manapuram,1,1,1
1,2070836,andhra,prasad,1,0,0
1,2265512,andhra,pinnepalli,1,1,1
1,6488205,andhra,marri,0,0,1
1,2159380,andhra,chellu,1,1,0
1,2921415,andhra,jakkamsetti,1,1,1
1,4638386,andhra,doma,1,1,0
1,4965146,andhra,ambati,1,0,1
1,5736093,andhra,lakshmi,0,1,1
1,5832697,andhra,raju,0,1,0
1,2596899,andhra,mahammad,0,0,0
1,3640875,andhra,ganika,1,1,1
1,5596997,andhra,ravuri,1,1,1
1,4790460,andhra,yandamuri,1,1,1
1,4645363,andhra,thulasamma,1,1,1
1,3885827,andhra,naik,0,0,0
1,3420563,andhra,seera,1,0,0
1,2690073,andhra,dunna,1,0,1
1,2444368,andhra,ambati,1,0,1
1,6154633,andhra,yerramsetty,1,1,1
1,3065599,andhra,ramireddy,1,1,1
1,5250908,andhra,marri,0,0,1
1,3745275,andhra,kumar,0,0,0
1,2956312,andhra,chintamareddy,1,1,1
1,6256049,andhra,lakshmi,0,1,1
1,6148430,andhra,seeni,1,1,1
1,6256027,andhra,aligi,1,1,1
1,4834293,andhra,ahmed,1,0,0
1,3099029,andhra,baludu,1,1,1
1,1595275,andhra,kasani,0,1,1
1,2778474,andhra,uyaala,1,1,1
1,4684869,andhra,khanam,0,0,0
1,3967282,andhra,enni,0,1,1
1,5549643,andhra,goli,0,0,1
1,5856662,andhra,naik,0,0,0
1,5409653,andhra,raju,0,1,0
1,4489270,andhra,ramireddy,1,1,1
1,2896596,andhra,chavvareddy,1,1,1
1,5726596,andhra,siripurapu,1,1,1
1,5063295,andhra,kambam,0,0,1
1,4539776,andhra,petchetti,1,1,1
1,6513807,andhra,jetti,1,1,1
1,5575222,andhra,chalamala,1,1,1
1,3383961,andhra,lakshmamma,1,1,1
1,5860761,andhra,latsaiah,0,0,1
1,4203058,andhra,pappu,1,1,0
1,3824041,andhra,dudekula,1,1,1
1,1984485,andhra,syed,1,0,0
1,5933751,andhra,muthyala,1,1,1
1,4126517,andhra,tatapudi,1,1,1
1,3905474,andhra,vana,1,1,0
1,3957035,andhra,ramaiah,1,0,1
1,1636476,andhra,gandeti,1,1,1
1,4505738,andhra,ahmed,1,0,0
1,2602068,andhra,borra,0,0,0
1,3419198,andhra,annamreddy,1,1,1
1,4097710,andhra,eashwarar,0,0,1
1,5775748,andhra,pathan,0,0,0
1,6397485,andhra,budharaju,1,1,1
1,4865203,andhra,gude,1,1,1
1,1508628,andhra,moulalamma,1,1,1
1,2074122,andhra,kaki,1,1,1
1,2502473,andhra,theertham,0,0,0
1,5420460,andhra,punnapureddy,1,1,1
1,4376900,andhra,appalanaidu,1,1,1
1,2462420,andhra,manegar,1,1,1
1,4718971,andhra,khan,0,0,1
1,5993200,andhra,nagina,1,0,1
1,6019055,andhra,sayed,0,0,0
1,6171678,andhra,palaparthi,1,1,1
1,3717003,andhra,kumar,0,0,0
1,4706665,andhra,leel,0,0,0
1,4306897,andhra,kundrapu,1,1,1
1,4410806,andhra,kalluru,1,1,1
1,6255432,andhra,modiboina,1,1,1
1,2880817,andhra,panga,0,0,0
1,1918410,andhra,mallela,1,1,1
1,2574740,andhra,tappal,0,0,0
1,2716733,andhra,jonuboyina,1,1,1
1,4396720,andhra,rayapudi,1,1,1
1,3858681,andhra,potla,1,1,1
1,4606161,andhra,dharmana,0,0,1
1,4393929,andhra,allada,1,1,1
1,2258568,andhra,amaramma,1,0,1
1,1538619,andhra,irmiy,0,0,1
1,3116756,andhra,suhasini,1,0,1
1,2187165,andhra,jillella,1,1,1
1,6317146,andhra,svami,0,0,0
1,4938846,andhra,adusumalli,1,1,1
1,5452063,andhra,gajula,1,1,1
1,4727835,andhra,rokakala,1,1,1
1,3204108,andhra,areddy,1,1,1
1,2827191,andhra,edara,1,1,1
1,5545042,andhra,adapa,1,0,1
1,2241978,andhra,giduthuri,1,1,1
1,4649760,andhra,sankaraiah,1,0,1
1,2568875,andhra,mudunuru,1,1,1
1,4318042,andhra,metlapalli,1,1,1
1,6331447,andhra,pedamallu,1,1,1
1,3165770,andhra,kumar,0,0,0
1,5663654,andhra,bora,1,0,1
1,4624787,andhra,bangari,1,1,1
1,3933087,andhra,vadlapudi,1,1,1
1,6251152,andhra,dwarapudi,1,1,1
1,1596939,andhra,upla,1,0,1
1,5977556,andhra,jarugu,1,1,1
1,3505033,andhra,maddilety,1,1,1
1,3144454,andhra,anantalakshmi,1,1,1
1,2558504,andhra,nagamma,1,1,1
1,1550727,andhra,gumpula,1,1,1
1,4817099,andhra,kodi,1,1,1
1,4732256,andhra,boola,1,0,1
1,2597184,andhra,padala,1,1,1
1,4203737,andhra,kondur,0,1,1
1,1781263,andhra,chimata,1,0,1
1,5211633,andhra,dunna,1,0,1
1,3072630,andhra,basineni,1,1,1
1,2009587,andhra,swarna,0,0,0
1,4751200,andhra,bottu,1,1,1
1,1985132,andhra,tupakala,1,1,1
1,3431719,andhra,lingamma,0,0,1
1,3940855,andhra,manikyalarao,1,0,1
1,3862595,andhra,yalakala,1,1,1
1,2986841,andhra,velpula,1,1,1
1,4932831,andhra,boda,1,1,1
1,4964366,andhra,kaveti,1,1,1
1,6190819,andhra,dhulipalla,1,1,1
1,6048591,andhra,ponnuru,1,1,1
1,3346729,andhra,kumar,0,0,0
1,5026618,andhra,gandreddi,1,1,1
1,3144508,andhra,manchala,1,0,1
1,5895270,andhra,chilakala,1,1,1
1,1610839,andhra,vakada,1,1,1
1,2438188,andhra,rayavarapu,1,1,1
1,3315397,andhra,areddy,1,1,1
1,4253289,andhra,penumalla,1,1,1
1,3044070,andhra,jambu,0,0,0
1,2334313,andhra,neluru,1,1,1
1,2651391,andhra,kongi,0,0,1
1,6430617,andhra,areddy,1,1,1
1,5136663,andhra,pallekona,1,1,1
1,3608878,andhra,kummari,1,1,1
1,3961744,andhra,koyya,1,1,1
1,2908936,andhra,kakarla,1,1,1
1,4495491,andhra,onteru,1,0,1
1,6067713,andhra,ghosh,1,1,1
1,4572121,andhra,praveen,1,0,1
1,2635420,andhra,yakasiri,1,1,1
1,5014966,andhra,raju,0,1,0
1,6133006,andhra,usha,0,0,1
1,2354651,andhra,bheera,0,0,0
1,2288143,andhra,palaparthi,1,1,1
1,4644910,andhra,koyya,1,1,1
1,5476305,andhra,lakshmi,0,1,1
1,5333597,andhra,narayan,1,0,1
1,2693278,andhra,atchi,1,0,1
1,5609734,andhra,areddy,1,1,1
1,4104689,andhra,karanam,0,1,1
1,1850502,andhra,parimi,1,0,0
1,1777859,andhra,lakshmi,0,1,1
1,6195214,andhra,bathala,1,1,1
1,2170907,andhra,venkatadri,1,1,1
1,5713143,andhra,ramani,0,0,0
1,2026096,andhra,gummuluri,1,1,1
1,4543636,andhra,areddy,1,1,1
1,2983921,andhra,svami,0,0,0
1,3613431,andhra,bontu,1,0,1
1,2131816,andhra,vemula,1,1,1
1,6265462,andhra,chinthagari,1,1,1
1,4661078,andhra,koyya,1,1,1
1,5692430,andhra,bhavani,0,0,1
1,6490255,andhra,mannam,0,0,0
1,4405240,andhra,vutukuri,1,1,1
1,4090510,andhra,venkateshulu,1,1,1
1,4577920,andhra,avalu,1,1,1
1,2579965,andhra,appikatala,1,1,1
1,3455318,andhra,mallidi,1,1,1
1,6163205,andhra,enni,0,1,1
1,4130803,andhra,lakshmi,0,1,1
1,3687082,andhra,gajula,1,1,1
1,6072056,andhra,bathala,1,1,1
1,2746895,andhra,gumparlapati,1,1,1
1,5602199,andhra,devarpli,1,1,1
1,5402272,andhra,karasala,1,1,1
1,4231111,andhra,emula,1,1,1
1,2603674,andhra,akepati,1,1,1
1,2422016,andhra,katepalli,1,1,1
1,2796178,andhra,yalamanchili,1,1,1
1,2019984,andhra,pogu,0,0,1
1,4114171,andhra,polagani,1,1,1
1,4150896,andhra,gampala,1,1,1
1,1847800,andhra,patchigualla,1,1,1
1,4319756,andhra,gangaraju,1,1,1
1,4357901,andhra,patnala,1,1,1
1,2877283,andhra,mulugundam,1,1,1
1,3255344,andhra,anjanareddy,1,1,1
1,5597001,andhra,chelamcherla,1,1,1
1,2032267,andhra,areddy,1,1,1
1,5527289,andhra,yaram,1,1,1
1,4339670,andhra,makkena,1,0,1
1,5469786,andhra,munnangi,1,0,1
1,4690698,andhra,manda,0,1,0
1,2757912,andhra,parasuram,1,0,1
1,6296130,andhra,prasad,1,0,0
1,5949234,andhra,sinderi,0,1,1
1,2169856,andhra,chavakula,1,1,1
1,2373326,andhra,kommavarapu,1,1,1
1,1955511,andhra,jinkala,1,1,1
1,3335157,andhra,kasivarapu,1,1,1
1,6336531,andhra,madiriboina,1,1,1
1,6233831,andhra,muppadi,1,1,1
1,4717195,andhra,naganjaneyulu,1,1,1
1,6133493,andhra,lakshmamma,1,1,1
1,5135161,andhra,dhulipudi,1,1,1
1,3939616,andhra,areddy,1,1,1
1,4277403,andhra,masa,0,0,0
1,2928778,andhra,sanjamala,1,1,1
1,5394078,andhra,yakala,1,1,1
1,6161233,andhra,maddilety,1,1,1
1,5286322,andhra,dhirghasi,0,0,1
1,3934504,andhra,mortala,1,1,1
1,5713224,andhra,chennu,1,0,1
1,2357913,andhra,kare,0,1,0
1,3677523,andhra,athuluri,1,1,1
1,2343508,andhra,oleti,1,0,1
1,3937321,andhra,kumari,0,0,1
1,5683602,andhra,bussa,0,0,1
1,4275524,andhra,areddy,1,1,1
1,6431335,andhra,sirivella,1,1,1
1,6440472,andhra,ambati,1,0,1
1,4733005,andhra,gopi,0,0,0
1,2352245,andhra,shivaiah,0,0,1
1,6464488,andhra,maddela,1,1,1
1,2497456,andhra,pathan,0,0,0
1,3617664,andhra,busani,0,0,1
1,1944716,andhra,vemula,1,1,1
1,5138654,andhra,koduri,1,1,1
1,1772128,andhra,kavuluri,1,1,1
1,3302211,andhra,paapolu,1,1,1
1,1829118,andhra,gorremutchu,1,1,1
1,3327691,andhra,kumar,0,0,0
1,2184794,andhra,gampala,1,1,1
1,5983610,andhra,kumar,0,0,0
1,3276433,andhra,nallamaakala,1,1,1
1,2085911,andhra,vadapalli,1,1,1
1,5317356,andhra,annadasu,1,1,1
1,4731006,andhra,jana,0,1,0
1,4584795,andhra,budigi,1,0,1
1,1903798,andhra,mailapalli,1,1,1
1,3287964,andhra,pullaiah,1,0,1
1,6230390,andhra,rani,0,1,0
1,4553816,andhra,sujanamma,1,0,1
1,2117736,andhra,korra,0,0,1
1,1708025,andhra,kadli,1,1,1
1,4949288,andhra,medepalli,1,1,1
1,2535076,andhra,subbarayudu,1,1,1
1,4480167,andhra,uppu,1,0,1
1,5641716,andhra,gandipilli,1,1,1
1,5708249,andhra,papulapp,1,1,1
1,5935675,andhra,talluri,1,1,1
1,1701002,andhra,paila,0,1,1
1,3414678,andhra,kashina,0,0,1
1,2588213,andhra,vatsavayi,0,1,1
1,5531170,andhra,gajul,0,0,0
1,4593224,andhra,kommini,1,0,1
1,5196544,andhra,chapala,1,0,1
1,3186962,andhra,madhavi,0,0,1
1,4645400,andhra,patan,0,0,0
1,1763273,andhra,chodem,1,1,1
1,1799267,andhra,kattela,1,1,1
1,5483536,andhra,gogula,1,1,1
1,5071114,andhra,syed,1,0,0
1,3445839,andhra,pathan,0,0,0
1,4784307,andhra,sandya,0,0,0
1,2943920,andhra,tanniru,1,1,1
1,2614481,andhra,sarojamma,1,0,1
1,6186453,andhra,eswaramma,1,1,1
1,4442058,andhra,lakshmi,0,1,1
1,3576913,andhra,tata,1,1,1
1,1623352,andhra,potturu,1,1,1
1,6319137,andhra,mahammad,0,0,0
1,1977898,andhra,vemula,1,1,1
1,5787304,andhra,pureti,1,1,1
1,2834259,andhra,sripada,1,1,1
1,5472706,andhra,prasad,1,0,0
1,3775171,andhra,mahalakshmi,1,1,1
1,3568196,andhra,tarra,0,1,1
1,1827553,andhra,vissampalli,1,1,1
1,1926452,andhra,medish,0,0,0
1,3183903,andhra,lakshmi,0,1,1
1,3220802,andhra,lakshmamma,1,1,1
1,5280664,andhra,gorle,1,0,1
1,5579299,andhra,raju,0,1,0
1,6414039,andhra,sirigi,1,0,1
1,2387582,andhra,karnati,1,1,1
1,2269296,andhra,marri,0,0,1
1,4415686,andhra,vasamshetty,1,1,1
1,5158015,andhra,maddu,1,1,1
1,1703086,andhra,noorjahan,1,0,1
1,2436766,andhra,nalla,0,1,0
1,2702102,andhra,gopal,0,1,1
1,1924978,andhra,gunuru,1,1,1
1,2083734,andhra,repana,0,1,1
1,3675759,andhra,seelam,0,1,1
1,2845229,andhra,baludu,1,1,1
1,2329485,andhra,melam,1,0,0
1,5142497,andhra,kumar,0,0,0
1,2728945,andhra,raju,0,1,0
1,1805568,andhra,jillellamudi,1,1,1
1,1534825,andhra,bommi,0,0,1
1,5017355,andhra,kumar,0,0,0
1,3059335,andhra,korra,0,0,1
1,2089643,andhra,veerlla,1,1,1
1,6217219,andhra,kondagalla,1,1,1
1,5531470,andhra,tella,1,1,0
1,3000286,andhra,nallamotu,1,1,1
1,1683959,andhra,adapa,1,0,1
1,2695205,andhra,syed,1,0,0
1,1876574,andhra,kowtrapu,1,1,1
1,6021261,andhra,giddppa,1,1,1
1,6073911,andhra,kondamdugula,1,1,1
1,4430750,andhra,maddipati,1,1,1
1,1738089,andhra,murthy,1,1,1
1,3045935,andhra,relli,1,1,0
1,5538831,andhra,battikala,1,1,1
1,4404265,andhra,lakshmi,0,1,1
1,2443473,andhra,pakkiramma,1,1,1
1,5436054,andhra,ichapuram,1,1,1
1,3417796,andhra,shah,0,0,0
1,2514405,andhra,kambham,0,0,1
1,4538015,andhra,sampalli,1,1,1
1,5042544,andhra,gurrna,1,0,1
1,2999598,andhra,valluri,1,1,1
1,6217547,andhra,beegam,0,0,1
1,5345690,andhra,chitteti,1,1,1
1,6351101,andhra,tutika,1,1,1
1,2661132,andhra,gangipalli,1,1,1
1,1825345,andhra,chiriki,1,0,1
1,3208046,andhra,lakshmamma,1,1,1
1,6164477,andhra,raju,0,1,0
1,4488935,andhra,himakumar,0,0,0
1,3534647,andhra,rthi,1,0,1
1,3206114,andhra,govindarajulu,1,1,1
1,6527288,andhra,neelam,0,0,1
1,4701782,andhra,tata,1,1,1
1,2623445,andhra,valipi,1,1,1
1,6271235,andhra,chennappagari,1,1,1
1,5038646,andhra,kuncha,0,0,1
1,2978247,andhra,kayakokula,1,1,1
1,2514527,andhra,nalajala,1,1,1
1,4303538,andhra,lakshmi,0,1,1
1,4199493,andhra,sreenivasulu,1,1,1
1,2315242,andhra,ramaiah,1,0,1
1,1703337,andhra,ramisetty,1,1,1
1,5842740,andhra,chenchamma,1,0,1
1,2703551,andhra,chadalavada,1,0,1
1,5963047,andhra,mullapudi,1,1,1
1,6407698,andhra,taleti,1,1,1
1,5392417,andhra,yellapu,1,1,1
1,2984501,andhra,ganta,0,0,1
1,4593052,andhra,sheshu,0,0,0
1,4815861,andhra,rammohan,1,1,1
1,4205516,andhra,palaparthi,1,1,1
1,5057370,andhra,madhyahanapu,1,1,1
1,3524740,andhra,hemalatha,0,0,1
1,3087828,andhra,nadvpalli,1,1,1
1,5309768,andhra,madipalli,1,1,1
1,5516199,andhra,muthabattula,1,1,1
1,3701963,andhra,sanjamma,1,0,1
1,3576236,andhra,panyam,1,1,1
1,5106140,andhra,nayak,0,0,0
1,2295638,andhra,peddinti,1,1,1
1,2591394,andhra,dumpa,0,1,0
1,3501134,andhra,paila,0,1,1
1,5480371,andhra,regulbanda,1,1,1
1,4395808,andhra,neeli,1,1,0
1,6434556,andhra,chennuru,1,1,1
1,4822419,andhra,krishnaiah,0,0,1
1,5716918,andhra,vallemma,1,1,1
1,3868796,andhra,tutika,1,1,1
1,5974594,andhra,bapanamma,1,1,1
1,4750429,andhra,bammidi,1,1,1
1,6007269,andhra,mohammed,0,0,0
1,4541120,andhra,palavalasa,1,1,1
1,5801073,andhra,penta,0,0,1
1,6096268,andhra,shake,0,0,1
1,1703833,andhra,masimukku,1,1,1
1,6182518,andhra,atchi,1,0,1
1,1792521,andhra,borraju,1,1,1
1,5114260,andhra,ambati,1,0,1
1,5897549,andhra,komati,1,1,1
1,5955498,andhra,patnayakuni,1,1,1
1,4432609,andhra,nilapaneni,1,1,1
1,4980439,andhra,chalamcharla,1,1,1
1,5247214,andhra,pujari,1,0,1
1,3045308,andhra,bhi,0,0,1
1,5497111,andhra,seelam,0,1,1
1,3827417,andhra,velishila,1,1,1
1,2538992,andhra,chittem,0,0,1
1,4739659,andhra,chirumamilla,1,1,1
1,3252366,andhra,raju,0,1,0
1,5928152,andhra,pathan,0,0,0
1,3262292,andhra,kumar,0,0,0
1,6519173,andhra,oleti,1,0,1
1,3573479,andhra,denduluri,1,1,1
1,2044754,andhra,kakarla,1,1,1
1,4765735,andhra,manda,0,1,0
1,4012681,andhra,gogula,1,1,1
1,1703350,andhra,enike,0,0,1
1,3004548,andhra,korra,0,0,1
1,3570378,andhra,lakshmi,0,1,1
1,5565635,andhra,swamy,1,1,1
1,3792314,andhra,bindhaa,1,1,1
1,4553495,andhra,yakasiri,1,1,1
1,6478070,andhra,addanki,1,1,1
1,2412609,andhra,areddy,1,1,1
1,3966689,andhra,siripurapu,1,1,1
1,5269181,andhra,syed,1,0,0
1,5342305,andhra,komamula,1,1,1
1,2581895,andhra,tarra,0,1,1
1,4795931,andhra,penumatsa,1,1,1
1,1693197,andhra,chavali,0,1,1
1,4588337,andhra,vemula,1,1,1
1,2127711,andhra,swarna,0,0,0
1,6110673,andhra,kumar,0,0,0
1,2893045,andhra,patti,1,1,0
1,4319941,andhra,sinderi,0,1,1
1,5916075,andhra,munedra,1,1,1
1,2708550,andhra,rabilli,1,1,1
1,3574001,andhra,kalle,1,0,0
1,5450716,andhra,gorli,1,1,1
1,6163865,andhra,manda,0,1,0
1,2973259,andhra,balathoti,1,1,1
1,1681808,andhra,palaparthi,1,1,1
1,1870768,andhra,areddy,1,1,1
1,2263196,andhra,sridara,0,0,1
1,5537163,andhra,joga,0,1,0
1,5023185,andhra,atla,0,0,1
1,2005382,andhra,kumar,0,0,0
1,5657530,andhra,noothi,0,0,0
1,2356472,andhra,gangadhar,1,0,1
1,6415172,andhra,sundaari,1,1,1
1,3226967,andhra,lakshmi,0,1,1
1,3184208,andhra,kammari,1,0,1
1,3718320,andhra,nayak,0,0,0
1,2320264,andhra,kumar,0,0,0
1,1668157,andhra,karanam,0,1,1
1,5404199,andhra,kannooru,1,1,1
1,4755543,andhra,eerisetti,1,1,1
1,2700908,andhra,langoju,0,1,1
1,2761350,andhra,subramanya,1,0,1
1,4489267,andhra,jiyoti,0,1,1
1,5267116,andhra,kani,0,0,0
1,3484793,andhra,maabi,1,1,1
1,5285766,andhra,taddi,0,1,1
1,2594521,andhra,bora,1,0,1
1,6528624,andhra,eligatla,1,1,1
1,3984796,andhra,perapragada,1,1,1
1,2244866,andhra,kumar,0,0,0
1,3371175,andhra,ramisetty,1,1,1
1,2241058,andhra,palaparthi,1,1,1
1,3707142,andhra,ramchandrappa,1,1,1
1,3069383,andhra,sure,1,0,1
1,3369229,andhra,somanna,1,1,1
1,6236310,andhra,svami,0,0,0
1,3199278,andhra,prasad,1,0,0
1,5572545,andhra,revathi,1,1,1
1,4717521,andhra,ahmed,1,0,0
1,5527064,andhra,devagalla,1,1,1
1,3640767,andhra,satturi,1,1,1
1,1711793,andhra,rama,0,0,1
1,3808413,andhra,pagidi,1,1,1
1,6406704,andhra,karnati,1,1,1
1,6488535,andhra,karanam,0,1,1
1,4754290,andhra,udumula,1,1,1
1,2848419,andhra,gadala,1,1,1
1,3494633,andhra,madasu,1,0,1
1,4904947,andhra,puchaa,1,1,1
1,4689494,andhra,lundu,0,0,0
1,4483960,andhra,rajasekhar,0,1,1
1,5709794,andhra,madhusudhanaredd,1,1,1
1,6103066,andhra,manda,0,1,0
1,3380271,andhra,ravuri,1,1,1
1,6328577,andhra,bodda,1,0,0
1,5469895,andhra,prasad,1,0,0
1,3835168,andhra,tangula,1,1,1
1,5048528,andhra,ungatla,1,1,1
1,4381634,andhra,koduri,1,1,1
1,2193969,andhra,oleti,1,0,1
1,3210362,andhra,padala,1,1,1
1,1663461,andhra,gampala,1,1,1
1,3006035,andhra,goudo,0,0,0
1,5132831,andhra,chagala,1,0,1
1,1679614,andhra,tummuru,1,1,1
1,5689269,andhra,sandhe,0,0,0
1,3793332,andhra,bhathula,1,1,1
1,2334456,andhra,addanki,1,1,1
1,5285764,andhra,mangi,0,0,1
1,2483447,andhra,virodi,1,1,1
1,5976990,andhra,mohammed,0,0,0
1,1572675,andhra,isunuri,1,1,1
1,5115783,andhra,bitra,0,0,0
1,2819361,andhra,udumula,1,1,1
1,6210079,andhra,aasha,1,1,1
1,6013096,andhra,goli,0,0,1
1,5664701,andhra,mahabbasha,0,0,1
1,4297187,andhra,gulipilli,1,1,1
1,2595932,andhra,inturi,1,1,1
1,2749410,andhra,vadapalli,1,1,1
1,2524003,andhra,muthum,1,1,1
1,3748018,andhra,munnangi,1,0,1
1,6375597,andhra,kolluru,1,1,1
1,5826622,andhra,anapalli,1,1,1
1,1519203,andhra,korra,0,0,1
1,5734539,andhra,sreedevi,1,0,1
1,1971828,andhra,boddepalli,1,1,1
1,1810492,andhra,maganti,1,1,1
1,2656365,andhra,lingamaneni,1,1,1
1,2192267,andhra,gottumukkala,1,1,1
1,4974901,andhra,pampanaboyina,1,1,1
1,4294626,andhra,marthi,0,0,0
1,4615990,andhra,chintamreddi,1,1,1
1,1992503,andhra,bhavani,0,0,1
1,3890577,andhra,adduroo,1,0,1
1,1999189,andhra,vakada,1,1,1
1,6246044,andhra,chelamcherla,1,1,1
1,4097682,andhra,kundurti,1,1,1
1,2590252,andhra,bole,1,0,1
1,2742963,andhra,lakshmamma,1,1,1
1,1716801,andhra,amasagalla,1,1,1
1,5986405,andhra,pathan,0,0,0
1,3819012,andhra,dokkari,1,1,1
1,2746782,andhra,gullipalli,1,1,1
1,5504090,andhra,yakasiri,1,1,1
1,4357595,andhra,adduri,1,1,1
1,2393823,andhra,inti,0,0,1
1,3830842,andhra,abotula,1,1,1
1,3771523,andhra,bai,0,0,0
1,4903427,andhra,basamma,0,0,0
1,1683996,andhra,yasarapu,1,1,1
1,5218131,andhra,syed,1,0,0
1,2147536,andhra,kovwada,1,0,1
1,4056432,andhra,sudhakar,0,0,0
1,2284871,andhra,damurotu,1,1,1
1,5181836,andhra,kalva,0,0,0
1,2811259,andhra,gadde,0,1,1
1,3329121,andhra,kasem,0,1,0
1,1760089,andhra,bandari,1,1,1
1,2573183,andhra,chejeti,1,0,1
1,5380474,andhra,peddinti,1,1,1
1,4396583,andhra,bondala,1,1,1
1,6310966,andhra,sure,1,0,1
1,3577626,andhra,chintkunta,1,0,1
1,3110010,andhra,areddy,1,1,1
1,3764012,andhra,paravathareddy,1,1,1
1,3122873,andhra,naga,1,1,1
1,2078744,andhra,bhi,0,0,1
1,3647888,andhra,ellamanchili,1,1,1
1,4062353,andhra,subbarao,1,0,1
1,2338328,andhra,koppisetti,1,1,1
1,3797374,andhra,bavireddy,1,1,1
1,5453797,andhra,someli,1,1,1
1,5910293,andhra,uppili,1,1,1
1,4755173,andhra,dudekula,1,1,1
1,6018232,andhra,karanam,0,1,1
1,1510772,andhra,venkatnarayana,1,1,1
1,4548828,andhra,kotapati,1,1,1
1,3401343,andhra,jayamangala,1,1,1
1,3299454,andhra,syed,1,0,0
1,5649051,andhra,hema,0,0,0
1,3183686,andhra,karanam,0,1,1
1,5737224,andhra,jammulamudi,1,1,1
1,5908243,andhra,abdulravuf,0,0,0
1,5935791,andhra,oggu,1,0,1
1,2299080,andhra,parimi,1,0,0
1,6512196,andhra,koruprolu,1,1,1
1,2435462,andhra,koru,0,0,0
1,4287181,andhra,sukamanchi,1,1,1
1,4656181,andhra,narsingarao,1,0,1
1,4702396,andhra,chintala,1,1,1
1,4476463,andhra,dandupati,1,1,1
1,4027932,andhra,thamatam,1,0,1
1,1551984,andhra,kumar,0,0,0
1,5115371,andhra,laxmikala,1,1,1
1,3673776,andhra,rajulu,1,1,1
1,2457542,andhra,lakshmi,0,1,1
1,6297105,andhra,budisetti,1,1,1
1,6415019,andhra,inti,0,0,1
1,3147979,andhra,swayampu,1,1,1
1,2938935,andhra,peddanna,1,1,1
1,3977693,andhra,polabathula,1,1,1
1,4241136,andhra,kaspa,0,0,0
1,5507433,andhra,jarsinagi,1,1,1
1,3393839,andhra,bolla,1,1,1
1,2793382,andhra,tammisetty,1,1,1
1,4064261,andhra,bejavada,1,0,1
1,3639658,andhra,sakam,1,1,1
1,3267106,andhra,tanagala,1,1,1
1,2108811,andhra,pagadala,1,1,1
1,5980657,andhra,koduri,1,1,1
1,3100471,andhra,dastagiri,1,1,1
1,1548125,andhra,kaki,1,1,1
1,4811401,andhra,rla,1,1,1
1,5927961,andhra,teku,0,0,0
1,3640361,andhra,channamsetti,1,1,1
1,1753231,andhra,maddela,1,1,1
1,6216622,andhra,lakshmi,0,1,1
1,5355437,andhra,pathan,0,0,0
1,1835350,andhra,rajulu,1,1,1
1,3152491,andhra,satya,0,1,0
1,4817292,andhra,prasad,1,0,0
1,3916413,andhra,chennu,1,0,1
1,6152399,andhra,pangam,1,0,1
1,4860781,andhra,mailapalli,1,1,1
1,4146754,andhra,lakshmakka,1,0,1
1,3598332,andhra,sontanam,1,1,1
1,2676037,andhra,bammidi,1,1,1
1,2877660,andhra,moulalamma,1,1,1
1,3801237,andhra,borra,0,0,0
1,6381458,andhra,pilai,0,0,1
1,4147914,andhra,tammisetty,1,1,1
1,6320986,andhra,kudupudi,1,1,1
1,6234527,andhra,nallu,0,1,0
1,2197790,andhra,vembadi,1,1,1
1,1550409,andhra,patala,1,1,0
1,2548347,andhra,gopi,0,0,0
1,1608115,andhra,tamala,0,1,0
1,2299503,andhra,gollapudi,1,1,1
1,5725109,andhra,pathan,0,0,0
1,4438299,andhra,seelam,0,1,1
1,2327461,andhra,narayanamma,1,1,1
1,5234662,andhra,poleboina,1,1,1
1,6282954,andhra,menedi,1,1,1
1,3384967,andhra,ravuri,1,1,1
1,4923626,andhra,turimella,1,1,1
1,1868287,andhra,areddy,1,1,1
1,3016646,andhra,vemana,1,0,1
1,2651688,andhra,uppala,1,1,1
1,5978196,andhra,koiahgura,0,1,1
1,5765434,andhra,pathuri,1,1,1
1,2357519,andhra,kummari,1,1,1
1,2490575,andhra,brundavanam,1,1,1
1,2724267,andhra,erramsetty,1,1,1
1,4969836,andhra,sudhakar,0,0,0
1,2773738,andhra,laavanuuru,1,1,1
1,5062401,andhra,narayanamma,1,1,1
1,4310889,andhra,dati,0,0,0
1,4100836,andhra,guramkonda,1,1,1
1,1523876,andhra,chimakurthi,1,1,1
1,2038142,andhra,manda,0,1,0
1,1592876,andhra,raju,0,1,0
1,6044971,andhra,marri,0,0,1
1,4249482,andhra,venkatadri,1,1,1
1,6441943,andhra,pedda,1,1,1
1,5677122,andhra,ganta,0,0,1
1,2595818,andhra,lakshmi,0,1,1
1,3030967,andhra,kumari,0,0,1
1,2949239,andhra,garikipati,1,1,1
1,3250307,andhra,lakshmi,0,1,1
1,2161660,andhra,totakura,1,1,1
1,5104524,andhra,lanke,0,0,0
1,5540116,andhra,maganti,1,1,1
1,4648656,andhra,ramaiahmma,1,0,1
1,5235497,andhra,jana,0,1,0
1,5237273,andhra,chellu,1,1,0
1,1530928,andhra,godi,1,1,1
1,4964916,andhra,veeravenkateshwar,1,0,1
1,5396640,andhra,chakali,1,1,1
1,2889710,andhra,syed,1,0,0
1,4536096,andhra,khatuna,1,0,1
1,3964273,andhra,prasad,1,0,0
1,4462595,andhra,kumar,0,0,0
1,1676021,andhra,kanchupati,1,1,1
1,2270839,andhra,areddy,1,1,1
1,5929620,andhra,dastagiri,1,1,1
1,6106302,andhra,neelam,0,0,1
1,3401184,andhra,yeluri,1,1,1
1,3331949,andhra,gopal,0,1,1
1,1543748,andhra,kuncha,0,0,1
1,1536841,andhra,sreedevi,1,0,1
1,2256836,andhra,repana,0,1,1
1,4598713,andhra,svarnalata,1,1,1
1,2127561,andhra,ottu,1,1,1
1,4766434,andhra,ubbarapu,1,1,1
1,3955598,andhra,padala,1,1,1
1,4031281,andhra,areddy,1,1,1
1,3401872,andhra,rama,0,0,1
1,2881654,andhra,malliboina,1,1,1
1,5041460,andhra,rani,0,1,0
1,2540858,andhra,damrsinagi,1,1,1
1,1929804,andhra,pindi,0,0,1
1,5615435,andhra,pathan,0,0,0
1,4296418,andhra,bommiti,1,1,1
1,5851654,andhra,tammatakka,1,1,1
1,4353107,andhra,chikkam,1,0,1
1,4722042,andhra,bolla,1,1,1
1,1736469,andhra,bommidi,1,1,1
1,4147625,andhra,dereddy,1,1,1
1,4485958,andhra,anipey,0,0,1
1,5516966,andhra,nandipam,1,1,1
1,6051206,andhra,kolluru,1,1,1
1,3055649,andhra,gopalu,1,1,1
1,1933640,andhra,bondili,1,1,1
1,1793390,andhra,hari,0,0,0
1,2619080,andhra,ragho,0,0,1
1,5302804,andhra,nallagangula,1,1,1
1,3393886,andhra,pathan,0,0,0
1,4881583,andhra,candrasekhar,0,0,1
1,4100606,andhra,sudarsi,0,1,1
1,4738048,andhra,sudhagaani,1,1,1
1,4046438,andhra,rachuru,1,1,1
1,3741854,andhra,sanyasamma,1,1,1
1,6197012,andhra,poleboina,1,1,1
1,3347998,andhra,bhavani,0,0,1
1,5157959,andhra,marri,0,0,1
1,3612667,andhra,lingamaneni,1,1,1
1,5124507,andhra,areddy,1,1,1
1,2928397,andhra,valluri,1,1,1
1,2484380,andhra,komati,1,1,1
1,3250389,andhra,vushenaiah,1,0,1
1,3752560,andhra,chintkunta,1,0,1
1,3300599,andhra,umamaheswari,1,1,1
1,6488607,andhra,kilaparthy,1,1,1
1,2798057,andhra,digumarti,1,1,1
1,4005354,andhra,payla,0,1,1
1,6082096,andhra,vemavaram,1,0,1
1,5888313,andhra,veeresh,1,1,1
1,4870742,andhra,bhaktula,1,1,1
1,3031940,andhra,raghupathi,1,1,1
1,6055037,andhra,gangaraju,1,1,1
1,3114103,andhra,venkatalakshmi,1,1,1
1,6072904,andhra,naik,0,0,0
1,2431183,andhra,jetti,1,1,1
1,4613662,andhra,karanam,0,1,1
1,1556311,andhra,raju,0,1,0
1,4020666,andhra,gundabathina,1,1,1
1,4385015,andhra,chatradi,0,1,1
1,5874481,andhra,koppaka,1,1,1
1,4467414,andhra,reddamma,1,1,1
1,6143115,andhra,lakshmi,0,1,1
1,4210647,andhra,revathi,1,1,1
1,4359836,andhra,moturi,1,1,1
1,2224898,andhra,kakumaani,1,1,1
1,5757914,andhra,ande,1,1,1
1,4287327,andhra,bonam,0,0,0
1,5249645,andhra,lotha,1,0,1
1,2756787,andhra,kanaparthy,1,1,1
1,3856195,andhra,krari,0,0,0
1,6269047,andhra,suguna,1,1,1
1,2188123,andhra,adinarayana,1,1,1
1,5986098,andhra,thatha,1,1,1
1,6372369,andhra,prattipati,1,1,1
1,5676171,andhra,annaparthy,1,1,1
1,1647759,andhra,kondangi,1,1,1
1,4724216,andhra,oleti,1,0,1
1,5507732,andhra,valasavada,1,1,1
1,5916235,andhra,nalla,0,1,0
1,5808826,andhra,katram,1,0,1
1,4885150,andhra,pathan,0,0,0
1,3197152,andhra,ganniraju,1,1,1
1,2402156,andhra,vuta,0,0,1
1,4690910,andhra,pulluru,1,1,1
1,2585835,andhra,rimmanapudi,1,1,1
1,6201193,andhra,yapadi,1,1,1
1,5824373,andhra,chari,0,0,0
1,4909027,andhra,ratna,1,0,1
1,1827372,andhra,musuluru,1,1,1
1,3903768,andhra,bommidi,1,1,1
1,4424569,andhra,ganta,0,0,1
1,4863832,andhra,baddireddy,1,1,1
1,2388303,andhra,eddy,1,1,1
1,5925211,andhra,janga,0,0,0
1,3205784,andhra,sreenivasulu,1,1,1
1,1741460,andhra,vydyabhushana,1,1,1
1,3619560,andhra,cheboyina,1,1,1
1,1646570,andhra,bikki,0,0,1
1,2252828,andhra,bondada,1,0,1
1,6326590,andhra,munasala,1,1,1
1,1515237,andhra,kondakmarla,1,1,1
1,2374895,andhra,yaram,1,1,1
1,3792179,andhra,kedamshetty,1,1,1
1,2570831,andhra,devagalla,1,1,1
1,5198844,andhra,areddy,1,1,1
1,2636965,andhra,farjana,1,1,0
1,5530086,andhra,sreenivasulu,1,1,1
1,4297185,andhra,gulipilli,1,1,1
1,3785663,andhra,ande,1,1,1
1,1679303,andhra,devaraju,1,1,1
1,3911609,andhra,goraka,1,0,1
1,2115691,andhra,vuttaradhi,1,1,1
1,2970324,andhra,lakshmi,0,1,1
1,4966313,andhra,valipi,1,1,1
1,1573779,andhra,kannegolla,1,1,1
1,6004013,andhra,khan,0,0,1
1,3016384,andhra,lakshmi,0,1,1
1,4869513,andhra,bora,1,0,1
1,3968653,andhra,mindi,1,1,1
1,4166033,andhra,chiriki,1,0,1
1,2142410,andhra,chittem,0,0,1
1,1550255,andhra,ganta,0,0,1
1,4086508,andhra,jarsinagi,1,1,1
1,5670159,andhra,syed,1,0,0
1,3457911,andhra,bandari,1,1,1
1,5744539,andhra,adapa,1,0,1
1,4622293,andhra,areddy,1,1,1
1,4313176,andhra,mamidala,1,1,1
1,3650162,andhra,pandala,1,1,1
1,5663379,andhra,syed,1,0,0
1,3609296,andhra,lakshmi,0,1,1
1,4454720,andhra,kumar,0,0,0
1,4088068,andhra,jeeru,1,1,0
1,5367723,andhra,yipperla,1,1,1
1,4865672,andhra,kamatam,1,0,1
1,4816090,andhra,medishatti,1,1,1
1,2396963,andhra,areddy,1,1,1
1,2992140,andhra,oleti,1,0,1
1,2769661,andhra,haraiah,0,0,1
1,3184751,andhra,areddy,1,1,1
1,5637292,andhra,kaapelli,1,1,1
1,5270553,andhra,grandhisiri,0,0,1
1,2995445,andhra,kuchimanchi,1,1,1
1,5297670,andhra,gorle,1,0,1
1,3230063,andhra,chakali,1,1,1
1,5474135,andhra,dadavali,1,1,1
1,4707496,andhra,marapureddi,1,1,1
1,4720316,andhra,mohammed,0,0,0
1,3447000,andhra,pathan,0,0,0
1,4111535,andhra,surada,1,1,1
1,2481264,andhra,kondathamara,1,1,1
1,6240058,andhra,kimudu,1,1,1
1,2093909,andhra,kammari,1,0,1
1,4983094,andhra,paila,0,1,1
1,6170299,andhra,boini,1,1,1
1,5988209,andhra,sheak,0,0,0
1,2782404,andhra,pathan,0,0,0
1,4121629,andhra,pathan,0,0,0
1,3565890,andhra,rambabu,1,1,1
1,2977140,andhra,sayed,0,0,0
1,4730642,andhra,patti,1,1,0
1,3946218,andhra,vadapalli,1,1,1
1,5697668,andhra,rajkumar,1,0,1
1,3981878,andhra,sunnam,0,0,0
1,4463994,andhra,pujari,1,0,1
1,3898321,andhra,sreedevi,1,0,1
1,5660382,andhra,lakshmamma,1,1,1
1,5249011,andhra,nayak,0,0,0
1,4759423,andhra,lakshmi,0,1,1
1,6162144,andhra,getcha,1,0,1
1,2586625,andhra,adenna,1,0,1
1,2616187,andhra,jaggamsetti,1,1,1
1,6039143,andhra,peddinti,1,1,1
1,6195941,andhra,raju,0,1,0
1,4826901,andhra,pentakota,1,1,1
1,4099571,andhra,pathuri,1,1,1
1,3826298,andhra,gorle,1,0,1
1,5483660,andhra,madhusudhan,0,0,1
1,4050531,andhra,jujuvarapu,1,1,1
1,1588080,andhra,pathininchi,1,1,1
1,3677747,andhra,kotlapati,1,1,1
1,5173833,andhra,sreenivasulu,1,1,1
1,4489535,andhra,pathan,0,0,0
1,2872915,andhra,areddy,1,1,1
1,4974543,andhra,kotlapati,1,1,1
1,6071887,andhra,vutukuri,1,1,1
1,6285654,andhra,kothur,0,0,0
1,2080171,andhra,kaza,1,1,1
2,156813,arunachal,tagu,1,1,1
2,120069,arunachal,moran,1,1,0
2,62968,arunachal,ahmed,1,0,0
2,138874,arunachal,tamut,1,1,1
2,112016,arunachal,bune,1,1,0
2,189513,arunachal,singh,0,0,0
2,62959,arunachal,taker,1,1,1
2,134829,arunachal,bam,1,1,0
2,158379,arunachal,yami,1,1,1
2,176904,arunachal,tindya,1,0,1
2,167891,arunachal,yadav,0,0,0
2,175789,arunachal,bam,1,1,0
2,142579,arunachal,megu,1,1,1
2,94547,arunachal,basri,0,0,1
2,123321,arunachal,dai,1,0,0
2,81396,arunachal,ampi,1,1,1
2,162807,arunachal,fachang,0,0,1
2,158188,arunachal,yorung,1,1,1
2,175615,arunachal,bam,1,1,0
2,77637,arunachal,megu,1,1,1
2,104440,arunachal,nungnu,1,0,1
2,67577,arunachal,paktung,1,1,0
2,104932,arunachal,yami,1,1,1
2,116640,arunachal,singh,0,0,0
2,154477,arunachal,komut,1,1,1
2,100859,arunachal,panging,1,1,1
2,146337,arunachal,riba,1,0,1
2,86205,arunachal,bose,0,0,0
2,130871,arunachal,yaram,1,1,1
2,119725,arunachal,mega,1,1,1
2,170250,arunachal,kumari,0,0,1
2,178687,arunachal,yangfo,1,1,1
2,105902,arunachal,dutta,0,1,1
2,133516,arunachal,nayak,0,0,0
2,163028,arunachal,jamoh,1,0,1
2,76906,arunachal,tallo,1,1,1
2,88796,arunachal,bole,1,0,1
2,82640,arunachal,belo,1,1,1
2,77865,arunachal,shah,0,0,0
2,126127,arunachal,gao,0,0,1
2,160550,arunachal,dahal,1,0,0
2,105690,arunachal,wotey,1,0,1
2,168134,arunachal,haging,1,1,1
2,92372,arunachal,misia,1,0,1
2,142347,arunachal,lejom,1,1,1
2,105116,arunachal,boi,0,0,1
2,182170,arunachal,joshi,0,0,0
2,90209,arunachal,karo,1,1,1
2,64886,arunachal,thakur,1,1,1
2,112442,arunachal,thakur,1,1,1
2,77742,arunachal,tadang,1,1,1
2,191504,arunachal,miuli,1,0,0
2,171602,arunachal,kipa,1,1,1
2,145888,arunachal,dugbang,1,0,1
2,81755,arunachal,kro,0,0,1
2,123236,arunachal,shah,0,0,0
2,177044,arunachal,ringling,1,0,1
2,87404,arunachal,komut,1,1,1
2,74776,arunachal,game,1,1,1
2,185836,arunachal,santi,1,1,1
2,145138,arunachal,panging,1,1,1
2,168646,arunachal,gowala,0,1,1
2,97845,arunachal,kumar,0,0,0
2,157670,arunachal,pazing,1,0,1
2,160071,arunachal,pegu,1,1,1
2,165907,arunachal,riba,1,0,1
2,96162,arunachal,noshi,1,1,1
2,143170,arunachal,singh,0,0,0
2,60702,arunachal,tsomo,1,1,1
2,91688,arunachal,prasad,1,0,0
2,90902,arunachal,thakur,1,1,1
2,85503,arunachal,bora,1,0,1
2,92282,arunachal,thakur,1,1,1
2,88174,arunachal,megu,1,1,1
2,110540,arunachal,nayak,0,0,0
2,145928,arunachal,dugbang,1,0,1
2,140845,arunachal,lampung,1,0,1
2,175295,arunachal,tamut,1,1,1
2,115754,arunachal,tamut,1,1,1
2,160454,arunachal,jomoh,1,0,1
2,108063,arunachal,karmakar,1,0,1
2,154229,arunachal,potom,1,1,1
2,158017,arunachal,bitin,1,0,1
2,171801,arunachal,yedi,1,1,1
2,131952,arunachal,megu,1,1,1
2,82145,arunachal,rimo,1,1,1
2,111930,arunachal,dumi,1,0,1
2,127795,arunachal,lamani,0,1,0
2,115141,arunachal,santi,1,1,1
2,85878,arunachal,dai,1,0,0
2,145711,arunachal,tadek,1,1,1
2,166335,arunachal,singphoo,1,0,1
2,121208,arunachal,praja,0,1,0
2,62955,arunachal,saha,0,0,1
2,136897,arunachal,ebiya,0,0,1
2,65870,arunachal,suyang,1,1,1
2,188667,arunachal,karmakar,1,0,1
2,86693,arunachal,rilung,1,0,1
2,127067,arunachal,dorjee,1,0,1
2,129395,arunachal,talo,1,1,1
2,188540,arunachal,pazing,1,0,1
2,112218,arunachal,mondal,1,1,1
2,77823,arunachal,shah,0,0,0
2,176937,arunachal,sangma,1,0,1
2,185285,arunachal,doctor,1,1,1
2,180284,arunachal,thakur,1,1,1
2,60701,arunachal,dorjee,1,0,1
2,148588,arunachal,panging,1,1,1
2,144332,arunachal,sippi,1,1,1
2,171717,arunachal,dipen,1,1,1
2,183649,arunachal,tagu,1,1,1
2,130339,arunachal,raju,0,1,0
2,97179,arunachal,khanam,0,0,0
2,86837,arunachal,yagam,1,1,1
2,83249,arunachal,boi,0,0,1
2,70608,arunachal,tame,1,1,1
2,146035,arunachal,mossang,1,1,1
2,88280,arunachal,nayak,0,0,0
2,183974,arunachal,moriju,1,1,0
2,60686,arunachal,rani,0,1,0
2,157662,arunachal,hasen,0,0,1
2,165028,arunachal,yami,1,1,1
2,105745,arunachal,mophuk,1,1,1
2,100516,arunachal,yaram,1,1,1
2,138523,arunachal,kato,1,1,1
2,151483,arunachal,suyang,1,1,1
2,173279,arunachal,tonglim,1,0,1
2,84238,arunachal,yanchang,1,1,1
2,127711,arunachal,nekha,1,1,1
2,155210,arunachal,tindya,1,0,1
2,112664,arunachal,monwangham,1,0,1
2,78262,arunachal,murtem,1,0,1
2,188779,arunachal,riba,1,0,1
2,135033,arunachal,tikhak,1,0,1
2,181295,arunachal,kumar,0,0,0
2,116943,arunachal,talar,1,0,1
2,123099,arunachal,gosak,1,1,1
2,179629,arunachal,verma,1,0,1
2,101508,arunachal,romin,1,1,1
2,91440,arunachal,pradhan,1,0,1
2,189745,arunachal,nguba,1,1,1
2,135307,arunachal,nampo,1,1,1
2,120176,arunachal,singh,0,0,0
2,88833,arunachal,bole,1,0,1
2,191321,arunachal,yaku,1,1,1
2,166216,arunachal,pegu,1,1,1
2,172084,arunachal,yania,1,1,1
2,142690,arunachal,kani,0,0,0
2,156676,arunachal,wangno,1,1,1
2,149851,arunachal,yanggi,1,1,1
2,112610,arunachal,monwangham,1,0,1
2,127197,arunachal,tasing,1,1,1
2,152880,arunachal,buya,1,1,1
2,115916,arunachal,chetia,1,1,0
2,93071,arunachal,tingkhatra,0,0,1
2,141287,arunachal,borsaikia,0,0,1
2,69243,arunachal,mossang,1,1,1
2,86861,arunachal,karo,1,1,1
2,178223,arunachal,guchi,1,1,1
2,63157,arunachal,riba,1,0,1
2,163329,arunachal,droker,0,0,1
2,137240,arunachal,sidasow,1,0,1
2,105535,arunachal,prasad,1,0,0
2,153670,arunachal,ojum,1,1,1
2,193173,arunachal,karma,1,0,1
2,141503,arunachal,tarak,1,1,1
2,134181,arunachal,mounglang,1,0,1
2,131487,arunachal,romin,1,1,1
2,71345,arunachal,duchok,1,1,1
2,77808,arunachal,shah,0,0,0
2,128161,arunachal,saha,0,0,1
2,161356,arunachal,mossang,1,1,1
2,77201,arunachal,jamoh,1,0,1
2,178972,arunachal,mili,1,1,1
2,180775,arunachal,sawin,1,1,0
2,172591,arunachal,dumi,1,0,1
2,147070,arunachal,bony,1,1,1
2,83979,arunachal,jilen,1,0,1
2,159225,arunachal,tausit,0,0,1
2,60668,arunachal,yania,1,1,1
2,114298,arunachal,jamoh,1,0,1
2,119408,arunachal,toam,1,1,1
2,83366,arunachal,hari,0,0,0
2,76310,arunachal,chowlik,1,0,1
2,141308,arunachal,panika,1,1,1
2,158604,arunachal,tanga,1,1,1
2,182703,arunachal,tikhak,1,0,1
2,139063,arunachal,tarak,1,1,1
2,153953,arunachal,jamoh,1,0,1
2,173291,arunachal,tonglim,1,0,1
2,79059,arunachal,royi,1,1,1
2,186037,arunachal,jamoh,1,0,1
2,99125,arunachal,asha,0,0,1
2,62610,arunachal,gao,0,0,1
2,103159,arunachal,kumar,0,0,0
2,178088,arunachal,tamut,1,1,1
2,81192,arunachal,yapung,1,1,1
2,176510,arunachal,patir,1,1,0
2,117440,arunachal,biroi,1,1,1
2,179851,arunachal,wangdi,1,0,1
2,140870,arunachal,nate,1,1,1
2,164826,arunachal,tonglim,1,0,1
2,159518,arunachal,dorjee,1,0,1
2,156358,arunachal,mossang,1,1,1
2,152748,arunachal,naik,0,0,0
2,155243,arunachal,tindya,1,0,1
2,128056,arunachal,horo,1,0,1
2,156440,arunachal,zongsam,1,0,1
2,175637,arunachal,bam,1,1,0
2,136953,arunachal,basak,1,0,1
2,180343,arunachal,dutta,0,1,1
2,139408,arunachal,lomdak,1,1,1
2,172660,arunachal,kojing,1,1,1
2,61187,arunachal,yangfo,1,1,1
2,117215,arunachal,kumari,0,0,1
2,72023,arunachal,kumari,0,0,1
2,126877,arunachal,rama,0,0,1
2,147455,arunachal,zongsam,1,0,1
2,131659,arunachal,romin,1,1,1
2,165741,arunachal,darang,1,1,1
2,175735,arunachal,bam,1,1,0
2,73217,arunachal,khetey,0,0,1
2,112133,arunachal,ekka,1,1,1
2,144236,arunachal,samasi,0,0,1
2,111600,arunachal,ghosh,1,1,1
2,129700,arunachal,gangadharan,0,0,1
2,166590,arunachal,danji,1,1,1
2,105527,arunachal,thakur,1,1,1
2,164270,arunachal,bora,1,0,1
2,157026,arunachal,gor,1,1,1
2,63717,arunachal,dorjee,1,0,1
2,167903,arunachal,dutta,0,1,1
2,124720,arunachal,dari,1,0,1
2,110556,arunachal,bolok,1,1,1
2,97993,arunachal,yabi,1,1,1
2,60662,arunachal,licha,1,1,1
2,192868,arunachal,matey,1,1,1
2,131703,arunachal,romin,1,1,1
2,185722,arunachal,tasa,1,1,1
2,185367,arunachal,mossang,1,1,1
2,127557,arunachal,jamoh,1,0,1
2,125753,arunachal,nimasow,1,0,1
2,117094,arunachal,yapak,1,1,1
2,87428,arunachal,komut,1,1,1
2,137595,arunachal,singh,0,0,0
2,86489,arunachal,kamcham,1,1,0
2,97663,arunachal,rinu,1,1,1
2,113503,arunachal,moyang,1,1,1
2,128486,arunachal,riba,1,0,1
2,190064,arunachal,desisow,1,0,1
2,118618,arunachal,kharmutee,1,1,1
2,67297,arunachal,singh,0,0,0
2,120045,arunachal,moran,1,1,0
2,120225,arunachal,moran,1,1,0
2,82118,arunachal,bacha,1,1,1
2,92123,arunachal,jangoi,1,1,1
2,133860,arunachal,terin,1,1,1
2,161121,arunachal,pradhan,1,0,1
2,81665,arunachal,yania,1,1,1
2,115385,arunachal,hari,0,0,0
2,176555,arunachal,pegu,1,1,1
2,73419,arunachal,bai,0,0,0
2,103670,arunachal,mondal,1,1,1
2,164928,arunachal,dorjee,1,0,1
2,174382,arunachal,ghosh,1,1,1
2,173860,arunachal,mossang,1,1,1
2,117519,arunachal,dango,1,1,1
2,155061,arunachal,bhoumik,1,1,1
2,121799,arunachal,achu,1,1,1
2,101508,arunachal,romin,1,1,1
2,163060,arunachal,gao,0,0,1
2,87816,arunachal,kaye,1,1,1
2,70723,arunachal,ango,1,1,1
2,90514,arunachal,dorjee,1,0,1
2,154588,arunachal,tasing,1,1,1
2,118001,arunachal,mili,1,1,1
2,163507,arunachal,yaram,1,1,1
2,189096,arunachal,singh,0,0,0
2,87266,arunachal,jamoh,1,0,1
2,70124,arunachal,singh,0,0,0
2,190197,arunachal,delusow,1,0,1
2,175165,arunachal,nitik,1,1,1
2,184620,arunachal,pegu,1,1,1
2,143879,arunachal,labad,0,0,0
2,144297,arunachal,ekka,1,1,1
2,67859,arunachal,yadav,0,0,0
2,146384,arunachal,riba,1,0,1
2,140425,arunachal,newar,1,1,1
2,142918,arunachal,piji,1,1,1
2,152784,arunachal,ronrang,1,1,1
2,154134,arunachal,gowala,0,1,1
2,188021,arunachal,chikro,1,1,0
2,160811,arunachal,amar,0,0,0
2,179000,arunachal,rimri,1,0,1
2,97687,arunachal,riika,1,0,1
2,71929,arunachal,singh,0,0,0
2,79920,arunachal,teng,1,1,1
2,165264,arunachal,ngaimong,0,0,1
2,189625,arunachal,singh,0,0,0
2,189081,arunachal,rinu,1,1,1
2,93516,arunachal,danial,1,1,1
2,172928,arunachal,tailu,1,1,1
2,104178,arunachal,yaram,1,1,1
2,90322,arunachal,krowa,1,1,1
2,144304,arunachal,lamdik,1,1,1
2,149453,arunachal,cheda,1,1,1
2,70752,arunachal,ango,1,1,1
2,93434,arunachal,puspa,1,1,1
2,116169,arunachal,murah,1,1,0
2,88980,arunachal,tamut,1,1,1
2,159772,arunachal,prasad,1,0,0
2,119904,arunachal,peyang,1,1,1
2,91646,arunachal,sahani,1,1,1
2,87427,arunachal,komut,1,1,1
2,190148,arunachal,desisow,1,0,1
2,71359,arunachal,duchok,1,1,1
2,76961,arunachal,yakap,1,1,1
2,139660,arunachal,shah,0,0,0
2,181105,arunachal,maro,1,1,0
2,175738,arunachal,bam,1,1,0
2,79698,arunachal,yania,1,1,1
2,191899,arunachal,singh,0,0,0
2,159599,arunachal,mega,1,1,1
2,138328,arunachal,bai,0,0,0
2,124857,arunachal,taping,1,1,1
2,139256,arunachal,norzom,1,1,1
2,83865,arunachal,gao,0,0,1
2,135406,arunachal,lamdik,1,1,1
2,97532,arunachal,jamoh,1,0,1
2,123944,arunachal,yame,1,1,1
2,130562,arunachal,mania,1,1,1
2,109178,arunachal,murah,1,1,0
2,141501,arunachal,tarak,1,1,1
2,107408,arunachal,ronrang,1,1,1
2,153585,arunachal,dirchi,0,0,1
2,81584,arunachal,api,1,0,1
2,139748,arunachal,tame,1,1,1
2,132363,arunachal,tame,1,1,1
2,132865,arunachal,deb,1,0,1
2,164057,arunachal,singh,0,0,0
2,72172,arunachal,samnam,1,0,1
2,147058,arunachal,pradhan,1,0,1
2,150896,arunachal,khonkhung,1,0,0
2,134547,arunachal,bam,1,1,0
2,115341,arunachal,rumdo,1,1,1
2,64766,arunachal,yadav,0,0,0
2,192198,arunachal,singh,0,0,0
2,97886,arunachal,yarju,1,1,1
2,102708,arunachal,patel,0,0,0
2,73635,arunachal,rifungjee,0,0,1
2,179024,arunachal,dorjee,1,0,1
2,108721,arunachal,giba,1,1,1
2,149854,arunachal,nake,1,1,1
2,106421,arunachal,pradhan,1,0,1
2,103447,arunachal,mete,1,1,1
2,86184,arunachal,taluk,1,1,1
2,62590,arunachal,gao,0,0,1
2,67240,arunachal,singh,0,0,0
2,186314,arunachal,digbak,0,1,1
2,131606,arunachal,romin,1,1,1
2,125669,arunachal,nimasow,1,0,1
2,127039,arunachal,yapam,1,1,1
2,166612,arunachal,tasing,1,1,1
2,152017,arunachal,boko,1,1,1
2,80029,arunachal,deb,1,0,1
2,167511,arunachal,kania,1,1,1
2,107147,arunachal,magung,1,1,1
2,148056,arunachal,haji,1,1,1
2,115421,arunachal,karmakar,1,0,1
2,97541,arunachal,jamoh,1,0,1
2,178719,arunachal,cheda,1,1,1
2,94877,arunachal,haging,1,1,1
2,74920,arunachal,rolle,0,0,0
2,115075,arunachal,bacha,1,1,1
2,119246,arunachal,singh,0,0,0
2,90024,arunachal,karmakar,1,0,1
2,154782,arunachal,mamai,1,0,0
2,139733,arunachal,yalup,1,1,1
2,149556,arunachal,hali,0,1,1
2,70818,arunachal,pumtong,1,0,0
2,185640,arunachal,biswas,1,1,1
2,78192,arunachal,tapa,1,1,1
2,62088,arunachal,yania,1,1,1
2,106706,arunachal,cheda,1,1,1
2,183982,arunachal,moriju,1,1,0
2,101454,arunachal,moinyak,1,0,1
2,123879,arunachal,yame,1,1,1
2,149799,arunachal,deb,1,0,1
2,182536,arunachal,noren,1,1,1
2,76163,arunachal,kumar,0,0,0
2,165416,arunachal,tikhak,1,0,1
2,142460,arunachal,dirchi,0,0,1
2,119382,arunachal,nitik,1,1,1
2,88291,arunachal,joshi,0,0,0
2,76137,arunachal,deb,1,0,1
2,160645,arunachal,yanchang,1,1,1
2,167885,arunachal,yadav,0,0,0
2,77217,arunachal,tatak,1,1,1
2,165667,arunachal,darang,1,1,1
2,178714,arunachal,rimo,1,1,1
2,82342,arunachal,yadav,0,0,0
2,72873,arunachal,singh,0,0,0
2,147134,arunachal,mingma,1,0,1
2,169033,arunachal,tamut,1,1,1
2,85717,arunachal,tatak,1,1,1
2,139124,arunachal,karo,1,1,1
2,60557,arunachal,api,1,0,1
2,190073,arunachal,desisow,1,0,1
2,174494,arunachal,prasad,1,0,0
2,90930,arunachal,ram,1,0,0
2,136648,arunachal,jonny,1,1,1
2,71330,arunachal,duchok,1,1,1
2,161799,arunachal,mossang,1,1,1
2,152671,arunachal,maharaj,0,0,0
2,153590,arunachal,dirchi,0,0,1
2,178275,arunachal,maying,1,1,1
2,68901,arunachal,mamai,1,0,0
2,123963,arunachal,yame,1,1,1
2,184161,arunachal,bunghi,1,0,1
2,178098,arunachal,sawin,1,1,0
2,130516,arunachal,yayo,1,1,1
2,95919,arunachal,bam,1,1,0
2,184527,arunachal,biswas,1,1,1
2,175020,arunachal,damin,1,0,1
2,186282,arunachal,mossang,1,1,1
2,88510,arunachal,thakur,1,1,1
2,140706,arunachal,singh,0,0,0
2,120893,arunachal,molo,1,1,1
2,111758,arunachal,kusum,0,0,0
2,86615,arunachal,yagar,1,1,1
2,70941,arunachal,yakap,1,1,1
2,156884,arunachal,rinyo,1,1,1
2,192567,arunachal,tangam,1,1,1
2,153966,arunachal,jamoh,1,0,1
2,138033,arunachal,tikhak,1,0,1
2,119202,arunachal,apang,1,1,1
2,80809,arunachal,doma,1,1,0
2,64527,arunachal,chikro,1,1,0
2,152375,arunachal,bangsia,0,0,1
2,110420,arunachal,yangfo,1,1,1
2,92076,arunachal,pradhan,1,0,1
2,133153,arunachal,lima,0,0,0
2,169854,arunachal,verma,1,0,1
2,118718,arunachal,jarbo,1,1,1
2,188068,arunachal,chikro,1,1,0
2,81477,arunachal,kumar,0,0,0
2,104214,arunachal,verma,1,0,1
2,182791,arunachal,tikhak,1,0,1
2,176337,arunachal,pradhan,1,0,1
2,134945,arunachal,bam,1,1,0
2,160154,arunachal,payun,1,1,1
2,83936,arunachal,jamoh,1,0,1
2,158120,arunachal,yorung,1,1,1
2,101760,arunachal,romin,1,1,1
2,190275,arunachal,rinyo,1,1,1
2,144722,arunachal,matey,1,1,1
2,158112,arunachal,yorung,1,1,1
2,114051,arunachal,gao,0,0,1
2,190993,arunachal,riba,1,0,1
2,99888,arunachal,ghosh,1,1,1
2,174239,arunachal,thongon,0,0,0
2,70204,arunachal,singh,0,0,0
2,89869,arunachal,kurmi,1,0,0
2,64250,arunachal,prasad,1,0,0
2,157678,arunachal,pazing,1,0,1
2,138924,arunachal,pangking,1,0,1
2,104347,arunachal,nungnu,1,0,1
2,192995,arunachal,dai,1,0,0
2,131774,arunachal,jamoh,1,0,1
2,81358,arunachal,kama,0,0,0
2,185583,arunachal,singner,0,0,1
2,190701,arunachal,rimo,1,1,1
2,160732,arunachal,upadhyay,1,0,1
2,95898,arunachal,singh,0,0,0
2,102625,arunachal,tallo,1,1,1
2,86067,arunachal,boko,1,1,1
2,157368,arunachal,tatak,1,1,1
2,115171,arunachal,yania,1,1,1
2,184050,arunachal,yayum,1,1,1
2,94899,arunachal,haging,1,1,1
2,161103,arunachal,tata,1,1,1
2,79806,arunachal,wotey,1,0,1
2,192520,arunachal,nalo,1,1,1
2,161396,arunachal,bhattarai,1,0,1
2,155821,arunachal,lingfa,1,0,1
2,80548,arunachal,yania,1,1,1
2,151731,arunachal,tamut,1,1,1
2,117980,arunachal,sunya,1,1,1
2,94516,arunachal,jokik,1,1,1
2,76140,arunachal,singh,0,0,0
2,150592,arunachal,tariam,1,0,1
2,135351,arunachal,ghosh,1,1,1
2,107269,arunachal,tekhil,1,0,1
2,61215,arunachal,yangfo,1,1,1
2,152766,arunachal,nacho,1,1,1
2,77218,arunachal,tatak,1,1,1
2,113373,arunachal,lomdak,1,1,1
2,108245,arunachal,darang,1,1,1
2,118394,arunachal,sawin,1,1,0
2,188012,arunachal,chikro,1,1,0
2,90663,arunachal,anji,0,0,0
2,143873,arunachal,riba,1,0,1
2,137747,arunachal,deb,1,0,1
2,95978,arunachal,kato,1,1,1
2,179580,arunachal,dubey,1,0,1
2,158236,arunachal,puying,1,1,1
2,136870,arunachal,paja,1,1,1
2,96701,arunachal,gao,0,0,1
2,177520,arunachal,srivastava,1,1,1
2,190522,arunachal,prasad,1,0,0
2,130976,arunachal,wangpasam,1,0,1
2,165783,arunachal,sangma,1,0,1
2,82787,arunachal,dihingiya,0,0,0
2,67897,arunachal,mossang,1,1,1
2,165806,arunachal,edron,0,0,1
2,175395,arunachal,mossang,1,1,1
2,153724,arunachal,jaam,1,1,1
2,61729,arunachal,yami,1,1,1
2,93844,arunachal,ronrang,1,1,1
2,132764,arunachal,gepu,1,1,1
2,120811,arunachal,riba,1,0,1
2,87662,arunachal,yayu,1,1,1
2,189688,arunachal,singh,0,0,0
2,84875,arunachal,moran,1,1,0
2,62681,arunachal,saha,0,0,1
2,190200,arunachal,sidasow,1,0,1
2,178244,arunachal,ebiya,0,0,1
2,121687,arunachal,sawin,1,1,0
2,174471,arunachal,yangfo,1,1,1
2,120121,arunachal,moran,1,1,0
2,160681,arunachal,mili,1,1,1
2,153987,arunachal,manpong,1,1,1
2,115801,arunachal,prasad,1,0,0
2,74811,arunachal,game,1,1,1
2,72338,arunachal,tamut,1,1,1
2,136835,arunachal,yami,1,1,1
2,62884,arunachal,thakur,1,1,1
2,151393,arunachal,bhuyan,1,1,1
2,84235,arunachal,tekhil,1,0,1
2,101580,arunachal,romin,1,1,1
2,95443,arunachal,yami,1,1,1
2,144592,arunachal,hissang,0,0,1
2,157079,arunachal,nampam,1,1,0
2,179797,arunachal,dorjee,1,0,1
2,127717,arunachal,dutta,0,1,1
2,144908,arunachal,atoa,1,0,0
2,82312,arunachal,halai,1,1,1
2,61329,arunachal,yangfo,1,1,1
2,95624,arunachal,tajung,1,1,1
2,73522,arunachal,yapak,1,1,1
2,155996,arunachal,chetia,1,1,0
2,132515,arunachal,verma,1,0,1
2,63323,arunachal,hali,0,1,1
2,175376,arunachal,singh,0,0,0
2,94236,arunachal,dutta,0,1,1
2,94596,arunachal,sumpi,1,1,1
2,182622,arunachal,mili,1,1,1
2,191120,arunachal,riba,1,0,1
2,126976,arunachal,yania,1,1,1
2,186343,arunachal,digbak,0,1,1
2,182293,arunachal,tamut,1,1,1
2,151112,arunachal,yadav,0,0,0
2,168324,arunachal,gowala,0,1,1
2,138173,arunachal,bora,1,0,1
2,68689,arunachal,kawa,1,1,1
2,68918,arunachal,dutta,0,1,1
2,118149,arunachal,ligu,1,1,1
2,191923,arunachal,gopal,0,1,1
2,160657,arunachal,yanchang,1,1,1
2,76584,arunachal,budha,0,0,1
2,77529,arunachal,lomtung,1,0,1
2,107373,arunachal,ronrang,1,1,1
2,105155,arunachal,riba,1,0,1
2,80913,arunachal,bai,0,0,0
2,112077,arunachal,kaniang,1,1,1
2,122725,arunachal,riba,1,0,1
2,129880,arunachal,cheda,1,1,1
2,69821,arunachal,mossang,1,1,1
2,102992,arunachal,tra,1,1,1
2,171227,arunachal,yangfo,1,1,1
2,178280,arunachal,leya,1,1,1
2,176074,arunachal,yameng,1,1,1
2,118503,arunachal,neogi,1,1,1
2,74405,arunachal,takio,1,1,1
2,80449,arunachal,potom,1,1,1
2,72410,arunachal,nalo,1,1,1
2,119375,arunachal,tamut,1,1,1
2,171285,arunachal,yakap,1,1,1
2,159982,arunachal,lamdik,1,1,1
2,97597,arunachal,riji,1,1,1
2,163318,arunachal,dorjee,1,0,1
2,95733,arunachal,ronrang,1,1,1
2,104515,arunachal,nungnu,1,0,1
2,172750,arunachal,tikkam,1,1,1
2,107095,arunachal,tekhi,1,1,1
2,180402,arunachal,thakur,1,1,1
2,73995,arunachal,murtem,1,0,1
2,67887,arunachal,mossang,1,1,1
2,136706,arunachal,yakap,1,1,1
2,157965,arunachal,patuk,1,1,1
2,169423,arunachal,boruah,1,0,1
2,128088,arunachal,ahmed,1,0,0
2,96994,arunachal,zongsam,1,0,1
2,188504,arunachal,srivastava,1,1,1
2,77201,arunachal,jamoh,1,0,1
2,100676,arunachal,yein,1,1,1
2,177510,arunachal,sinya,1,1,1
2,86132,arunachal,siku,1,1,1
2,94333,arunachal,yein,1,1,1
2,156334,arunachal,kabak,1,1,1
2,136151,arunachal,nada,1,1,1
2,73727,arunachal,rani,0,1,0
2,173989,arunachal,dahal,1,0,0
2,163866,arunachal,pradhan,1,0,1
2,155408,arunachal,darang,1,1,1
2,141572,arunachal,tarak,1,1,1
2,166884,arunachal,philley,0,0,1
2,144140,arunachal,ram,1,0,0
2,156488,arunachal,dhan,0,0,0
2,164545,arunachal,bai,0,0,0
2,67271,arunachal,kumar,0,0,0
2,105442,arunachal,kumar,0,0,0
2,189770,arunachal,verma,1,0,1
2,117231,arunachal,mithi,1,0,0
2,125326,arunachal,karmakar,1,0,1
2,105404,arunachal,yayo,1,1,1
2,64110,arunachal,boruah,1,0,1
2,104773,arunachal,riba,1,0,1
2,144651,arunachal,hissang,0,0,1
2,88187,arunachal,raja,0,1,0
2,73593,arunachal,yayo,1,1,1
2,111978,arunachal,singh,0,0,0
2,178109,arunachal,tangcha,1,1,1
2,112363,arunachal,gambo,1,1,1
2,121661,arunachal,tajam,1,1,1
2,94974,arunachal,pansang,1,1,1
2,61794,arunachal,moran,1,1,0
2,142197,arunachal,mossang,1,1,1
2,71003,arunachal,dorjee,1,0,1
2,149177,arunachal,naga,1,1,1
2,192723,arunachal,kaniang,1,1,1
2,77152,arunachal,jamoh,1,0,1
2,139771,arunachal,yami,1,1,1
2,117410,arunachal,chausong,1,0,1
2,126023,arunachal,tekseng,1,0,1
2,124607,arunachal,yania,1,1,1
2,152957,arunachal,dutta,0,1,1
2,81797,arunachal,yangjom,1,0,1
2,176258,arunachal,prasad,1,0,0
2,85965,arunachal,tikhak,1,0,1
2,86002,arunachal,kenwa,1,1,0
2,191295,arunachal,megu,1,1,1
2,128796,arunachal,yalung,1,1,1
2,68395,arunachal,kumari,0,0,1
2,165195,arunachal,khatton,0,0,1
2,113542,arunachal,sungkurang,1,0,1
2,187289,arunachal,vijoy,1,1,1
2,156212,arunachal,tindya,1,0,1
2,84036,arunachal,jilen,1,0,1
2,157625,arunachal,boruah,1,0,1
2,175137,arunachal,nitik,1,1,1
2,109345,arunachal,haidley,0,0,0
2,178305,arunachal,bath,1,1,1
2,131715,arunachal,romin,1,1,1
2,189310,arunachal,duchok,1,1,1
2,89752,arunachal,riba,1,0,1
2,147592,arunachal,yangfo,1,1,1
2,158116,arunachal,yorung,1,1,1
2,185791,arunachal,yangfo,1,1,1
2,100536,arunachal,tasap,1,1,1
2,116831,arunachal,yania,1,1,1
2,184627,arunachal,doimari,1,0,1
2,96527,arunachal,game,1,1,1
2,185598,arunachal,kumar,0,0,0
2,190744,arunachal,yadav,0,0,0
2,88314,arunachal,minin,1,1,1
2,134836,arunachal,bam,1,1,0
2,97224,arunachal,mega,1,1,1
2,138778,arunachal,minin,1,1,1
2,95904,arunachal,rillung,1,0,1
2,118880,arunachal,mega,1,1,1
2,90092,arunachal,gowala,0,1,1
2,160936,arunachal,tasing,1,1,1
2,98745,arunachal,bosumatari,1,0,1
2,122824,arunachal,riba,1,0,1
2,129248,arunachal,eko,1,1,1
2,83248,arunachal,sawin,1,1,0
2,81356,arunachal,yania,1,1,1
2,151407,arunachal,shrestha,1,1,1
2,84485,arunachal,mossang,1,1,1
2,191991,arunachal,ghosh,1,1,1
2,168247,arunachal,gowala,0,1,1
2,173919,arunachal,dutta,0,1,1
2,105300,arunachal,pegu,1,1,1
2,136359,arunachal,shah,0,0,0
2,86547,arunachal,seli,0,0,0
2,133280,arunachal,garam,1,1,1
2,63382,arunachal,ango,1,1,1
2,125350,arunachal,taluk,1,1,1
2,174495,arunachal,prasad,1,0,0
2,192963,arunachal,yangfo,1,1,1
2,138411,arunachal,barla,1,1,1
2,166025,arunachal,kumari,0,0,1
2,80440,arunachal,potom,1,1,1
2,189240,arunachal,duchok,1,1,1
2,82204,arunachal,dorjee,1,0,1
2,73805,arunachal,jamoh,1,0,1
2,69888,arunachal,dorjee,1,0,1
2,95580,arunachal,digbak,0,1,1
2,106463,arunachal,biswas,1,1,1
2,72895,arunachal,biswas,1,1,1
2,97639,arunachal,asha,0,0,1
2,80378,arunachal,pradhan,1,0,1
2,135514,arunachal,mukuta,1,1,1
2,134243,arunachal,kumari,0,0,1
2,107432,arunachal,ronrang,1,1,1
2,160912,arunachal,tasing,1,1,1
2,157247,arunachal,tasing,1,1,1
2,79816,arunachal,mophuk,1,1,1
2,99559,arunachal,yania,1,1,1
2,172276,arunachal,yania,1,1,1
2,79010,arunachal,megu,1,1,1
2,168361,arunachal,bakti,1,1,1
2,166371,arunachal,singh,0,0,0
2,155648,arunachal,singkam,1,1,1
2,96973,arunachal,yami,1,1,1
2,130616,arunachal,papu,1,1,1
2,122798,arunachal,riba,1,0,1
2,88933,arunachal,dupu,1,1,1
2,182019,arunachal,tikhak,1,0,1
2,126008,arunachal,tekseng,1,0,1
2,84135,arunachal,deb,1,0,1
2,92849,arunachal,tangum,1,1,1
2,165194,arunachal,pravin,0,0,1
2,63426,arunachal,dorjee,1,0,1
2,157616,arunachal,potom,1,1,1
2,114575,arunachal,sangey,1,0,1
2,65589,arunachal,purty,1,1,1
2,117865,arunachal,riba,1,0,1
2,141279,arunachal,hokhew,1,1,1
2,120890,arunachal,molo,1,1,1
2,109723,arunachal,nalo,1,1,1
2,68528,arunachal,singh,0,0,0
2,157512,arunachal,khora,1,1,1
2,186815,arunachal,bangsia,0,0,1
2,126345,arunachal,yadang,1,1,1
2,65437,arunachal,ropu,1,1,1
2,192882,arunachal,matey,1,1,1
2,146075,arunachal,mossang,1,1,1
2,105708,arunachal,kangnong,1,0,1
2,167779,arunachal,wangdi,1,0,1
2,91646,arunachal,sahani,1,1,1
2,162565,arunachal,darang,1,1,1
2,182205,arunachal,yayum,1,1,1
2,94876,arunachal,haging,1,1,1
2,132381,arunachal,ruchi,1,1,1
2,125935,arunachal,tekseng,1,0,1
2,88381,arunachal,singh,0,0,0
2,122191,arunachal,haque,1,0,1
2,188158,arunachal,hasha,0,0,1
2,85998,arunachal,thamphang,0,0,1
2,150591,arunachal,saimon,1,1,1
2,118001,arunachal,mili,1,1,1
2,177687,arunachal,joshi,0,0,0
2,139347,arunachal,yedi,1,1,1
2,96943,arunachal,yapak,1,1,1
2,64199,arunachal,dutta,0,1,1
2,105284,arunachal,mili,1,1,1
2,143985,arunachal,tobgyal,1,1,1
2,61312,arunachal,yangfo,1,1,1
2,81256,arunachal,kare,0,1,0
2,114057,arunachal,gao,0,0,1
2,136566,arunachal,tikhak,1,0,1
2,76608,arunachal,laji,1,1,1
2,85832,arunachal,yangfo,1,1,1
2,172145,arunachal,son,1,1,1
2,143050,arunachal,mossang,1,1,1
2,184901,arunachal,giba,1,1,1
2,116463,arunachal,gambo,1,1,1
2,164751,arunachal,yame,1,1,1
2,156306,arunachal,sunil,1,1,0
2,113815,arunachal,dorjee,1,0,1
2,92263,arunachal,bora,1,0,1
2,114500,arunachal,duri,1,1,1
2,159991,arunachal,lamdik,1,1,1
2,174960,arunachal,singh,0,0,0
2,86343,arunachal,rumdo,1,1,1
2,140989,arunachal,daying,1,1,1
2,170297,arunachal,dumi,1,0,1
2,103562,arunachal,yaku,1,1,1
2,167798,arunachal,singh,0,0,0
2,128851,arunachal,tajang,1,1,1
2,180283,arunachal,thakur,1,1,1
2,147806,arunachal,tonglim,1,0,1
2,186824,arunachal,nalo,1,1,1
2,119072,arunachal,doje,1,1,0
2,73399,arunachal,tangjang,1,0,1
2,157481,arunachal,longda,1,1,1
2,139127,arunachal,yaram,1,1,1
2,61100,arunachal,yangfo,1,1,1
2,132738,arunachal,taring,1,1,1
2,188960,arunachal,popi,1,1,1
2,90206,arunachal,niakma,0,0,1
2,149885,arunachal,singh,0,0,0
2,149249,arunachal,rumdo,1,1,1
2,128242,arunachal,jury,1,1,0
2,102870,arunachal,yachi,1,1,1
2,84083,arunachal,jilen,1,0,1
2,177977,arunachal,mangkeng,1,1,1
2,110688,arunachal,riba,1,0,1
2,136500,arunachal,thumung,1,0,1
2,72733,arunachal,talo,1,1,1
2,68281,arunachal,dhan,0,0,0
2,81648,arunachal,rimi,1,1,1
2,93844,arunachal,ronrang,1,1,1
2,69325,arunachal,halai,1,1,1
2,80798,arunachal,tajang,1,1,1
2,162915,arunachal,biswas,1,1,1
2,73068,arunachal,pochak,1,1,1
2,64302,arunachal,karmakar,1,0,1
2,160524,arunachal,yanchang,1,1,1
2,85321,arunachal,moran,1,1,0
2,118935,arunachal,yayo,1,1,1
2,145223,arunachal,mili,1,1,1
2,103745,arunachal,mapchi,1,1,1
2,80880,arunachal,yaki,1,1,1
2,159746,arunachal,boruah,1,0,1
2,159556,arunachal,singh,0,0,0
2,121708,arunachal,game,1,1,1
2,176078,arunachal,yanu,1,1,1
2,175443,arunachal,bam,1,1,0
2,64926,arunachal,buya,1,1,1
2,192402,arunachal,yein,1,1,1
2,179148,arunachal,yadav,0,0,0
2,99784,arunachal,biswas,1,1,1
2,181959,arunachal,tikhak,1,0,1
2,110515,arunachal,pradhan,1,0,1
2,148125,arunachal,haji,1,1,1
2,86919,arunachal,talo,1,1,1
2,135107,arunachal,tikhak,1,0,1
2,130855,arunachal,yania,1,1,1
2,187935,arunachal,boa,1,1,1
2,149377,arunachal,cheda,1,1,1
2,166573,arunachal,mossang,1,1,1
2,132661,arunachal,thakur,1,1,1
2,112533,arunachal,dutta,0,1,1
2,77412,arunachal,riba,1,0,1
2,117815,arunachal,puma,1,1,1
2,152943,arunachal,dai,1,0,0
2,121394,arunachal,pabia,1,0,1
2,140528,arunachal,prasad,1,0,0
2,65162,arunachal,riba,1,0,1
2,142728,arunachal,prasad,1,0,0
2,116696,arunachal,pegu,1,1,1
2,189463,arunachal,mari,1,1,1
2,100345,arunachal,naga,1,1,1
2,188362,arunachal,mossang,1,1,1
2,136248,arunachal,dutta,0,1,1
2,99982,arunachal,hira,0,0,1
2,137224,arunachal,bora,1,0,1
2,97636,arunachal,yami,1,1,1
2,86599,arunachal,tachik,1,1,1
2,170284,arunachal,rodo,1,1,1
2,173920,arunachal,singh,0,0,0
2,186525,arunachal,mossang,1,1,1
2,62515,arunachal,khanglim,1,0,1
2,179385,arunachal,kumari,0,0,1
2,160412,arunachal,jomoh,1,0,1
2,109231,arunachal,birsa,1,0,0
2,68161,arunachal,darang,1,1,1
2,80043,arunachal,kumar,0,0,0
2,84354,arunachal,tikhak,1,0,1
2,117375,arunachal,megu,1,1,1
2,188187,arunachal,moran,1,1,0
2,120642,arunachal,dutta,0,1,1
2,154185,arunachal,potom,1,1,1
2,114419,arunachal,bogia,1,0,1
2,111421,arunachal,taring,1,1,1
2,117980,arunachal,sunya,1,1,1
2,148838,arunachal,kamin,1,1,1
2,99244,arunachal,hopak,1,1,1
2,109759,arunachal,nalo,1,1,1
2,114981,arunachal,atraham,0,0,0
2,71003,arunachal,dorjee,1,0,1
2,101859,arunachal,rilo,1,1,1
2,112664,arunachal,monwangham,1,0,1
2,188283,arunachal,yakap,1,1,1
2,97516,arunachal,darang,1,1,1
2,181182,arunachal,maro,1,1,0
2,104309,arunachal,lingu,1,1,1
2,60646,arunachal,nanna,1,1,1
2,91234,arunachal,narah,1,0,1
2,125000,arunachal,basumotary,1,0,1
2,132769,arunachal,mili,1,1,1
2,149145,arunachal,sherpa,1,1,1
2,118281,arunachal,ligu,1,1,1
2,76440,arunachal,jaboju,0,0,1
2,157171,arunachal,tummala,1,1,1
2,119159,arunachal,apang,1,1,1
2,156362,arunachal,tsomo,1,1,1
2,107556,arunachal,jilen,1,0,1
2,158565,arunachal,darang,1,1,1
2,81158,arunachal,tame,1,1,1
2,178072,arunachal,tasing,1,1,1
2,89329,arunachal,haji,1,1,1
2,87609,arunachal,tadang,1,1,1
2,144908,arunachal,atoa,1,0,0
2,77160,arunachal,tatak,1,1,1
2,164888,arunachal,delusow,1,0,1
2,181790,arunachal,tabak,1,1,1
2,91399,arunachal,kamatha,0,1,0
2,165370,arunachal,tikhak,1,0,1
2,65502,arunachal,atoa,1,0,0
2,188980,arunachal,taker,1,1,1
2,120382,arunachal,moran,1,1,0
2,111693,arunachal,biswas,1,1,1
2,123536,arunachal,biswas,1,1,1
2,125434,arunachal,longhan,1,0,1
2,95954,arunachal,kato,1,1,1
2,162042,arunachal,deb,1,0,1
2,87747,arunachal,tasing,1,1,1
2,97925,arunachal,wangdi,1,0,1
2,73405,arunachal,matey,1,1,1
2,189418,arunachal,pakba,1,1,1
2,180981,arunachal,yangfo,1,1,1
2,179977,arunachal,liphiang,0,0,1
2,118613,arunachal,yalung,1,1,1
2,180196,arunachal,mania,1,1,1
2,146671,arunachal,yaram,1,1,1
2,80527,arunachal,bai,0,0,0
2,108377,arunachal,mili,1,1,1
2,147630,arunachal,hoda,1,1,1
2,106482,arunachal,yaku,1,1,1
2,154540,arunachal,tamut,1,1,1
2,165520,arunachal,abe,1,1,1
2,122286,arunachal,biswas,1,1,1
2,178460,arunachal,ram,1,0,0
2,134097,arunachal,dai,1,0,0
2,153665,arunachal,mega,1,1,1
2,182504,arunachal,fachang,0,0,1
2,137534,arunachal,haque,1,0,1
2,189774,arunachal,yaku,1,1,1
2,115578,arunachal,dutta,0,1,1
2,143697,arunachal,jamoh,1,0,1
2,187643,arunachal,take,1,1,1
2,89719,arunachal,tseten,1,0,1
2,173240,arunachal,maying,1,1,1
2,132780,arunachal,mili,1,1,1
2,104765,arunachal,thakur,1,1,1
2,90145,arunachal,yadav,0,0,0
2,175062,arunachal,megu,1,1,1
2,162577,arunachal,padur,1,1,1
2,74057,arunachal,murtem,1,0,1
2,132507,arunachal,verma,1,0,1
2,126010,arunachal,tekseng,1,0,1
2,140252,arunachal,pradhan,1,0,1
2,105257,arunachal,pegu,1,1,1
2,91869,arunachal,biswas,1,1,1
2,113687,arunachal,yamong,1,1,1
2,73521,arunachal,nimi,0,0,0
2,67975,arunachal,patir,1,1,0
2,138747,arunachal,topo,1,1,1
2,162007,arunachal,moran,1,1,0
2,131796,arunachal,darang,1,1,1
2,101700,arunachal,romin,1,1,1
2,168303,arunachal,prasad,1,0,0
2,131381,arunachal,gowala,0,1,1
2,85968,arunachal,tikhak,1,0,1
2,118044,arunachal,tame,1,1,1
2,126995,arunachal,yali,1,1,1
2,120634,arunachal,biswas,1,1,1
2,72742,arunachal,kuru,1,1,0
2,155371,arunachal,wangno,1,1,1
2,145775,arunachal,langcho,1,1,1
2,68258,arunachal,karmakar,1,0,1
2,60538,arunachal,yachi,1,1,1
2,77710,arunachal,panging,1,1,1
2,169214,arunachal,tamut,1,1,1
2,98833,arunachal,narjary,1,1,1
2,183123,arunachal,jamoh,1,0,1
2,151764,arunachal,tatak,1,1,1
2,126882,arunachal,pabia,1,0,1
2,148979,arunachal,yakap,1,1,1
2,96629,arunachal,dakpe,1,1,1
2,171375,arunachal,dokho,1,1,1
2,97154,arunachal,singh,0,0,0
2,92682,arunachal,buchi,1,1,1
2,130400,arunachal,kai,0,1,0
2,160847,arunachal,jamoh,1,0,1
2,149067,arunachal,tikhak,1,0,1
2,183601,arunachal,yasha,1,1,1
2,142068,arunachal,tabang,1,1,1
2,87878,arunachal,atoa,1,0,0
2,103733,arunachal,gette,0,0,1
2,120147,arunachal,moran,1,1,0
2,149047,arunachal,tyring,1,1,1
2,119760,arunachal,migri,1,1,1
2,129541,arunachal,megu,1,1,1
2,166400,arunachal,kurmi,1,0,0
2,117249,arunachal,chetia,1,1,0
3,6547582,assam,daas,1,1,1
3,6954177,assam,daas,1,1,1
3,6664501,assam,daas,1,1,1
3,7635404,assam,daas,1,1,1
3,7853926,assam,khaathun,1,1,1
3,8141255,assam,khaathun,1,1,1
3,8071395,assam,khaathun,1,1,1
3,7796629,assam,daas,1,1,1
3,8214823,assam,mechh,1,1,1
3,8199575,assam,kurmee,1,0,1
3,7653000,assam,daas,1,1,1
3,8268732,assam,baburaa,1,1,1
3,7119965,assam,bibi,1,0,0
3,7227741,assam,daas,1,1,1
3,7485825,assam,daas,1,1,1
3,7558167,assam,khaathun,1,1,1
3,6727509,assam,debanaath,1,1,1
3,8150920,assam,huchein,1,1,1
3,7554863,assam,khaathun,1,1,1
3,7441847,assam,daas,1,1,1
3,6677620,assam,khaathun,1,1,1
3,7772352,assam,aahamed,1,1,1
3,7014764,assam,chouhaan,0,0,0
3,7170057,assam,hemabram,1,1,1
3,8056689,assam,dekaa,1,0,1
3,7956446,assam,kerketaa,1,1,1
3,6931648,assam,chethree,1,1,1
3,6601563,assam,khaathun,1,1,1
3,8062478,assam,dekaa,1,0,1
3,6987317,assam,mithi,1,0,0
3,8267586,assam,dekaa,1,0,1
3,8184323,assam,bam,1,1,0
3,7882891,assam,daas,1,1,1
3,7846254,assam,dekaa,1,0,1
3,8209697,assam,thaani,1,1,1
3,6638340,assam,daas,1,1,1
3,8048545,assam,daas,1,1,1
3,7931544,assam,daas,1,1,1
3,7190725,assam,daas,1,1,1
3,7172262,assam,akan,0,0,0
3,6542537,assam,daas,1,1,1
3,8204356,assam,basaak,1,1,1
3,8177685,assam,khaathun,1,1,1
3,6565791,assam,kumaar,0,0,1
3,7274957,assam,aahamed,1,1,1
3,6711555,assam,husein,1,0,0
3,6590744,assam,daas,1,1,1
3,7436743,assam,daas,1,1,1
3,7201025,assam,aahamed,1,1,1
3,8156959,assam,khanaal,1,1,0
3,6677624,assam,khaathun,1,1,1
3,7277607,assam,khaathun,1,1,1
3,8253624,assam,dekaa,1,0,1
3,8277104,assam,dekaa,1,0,1
3,7096264,assam,khaathun,1,1,1
3,7968817,assam,daas,1,1,1
3,6969938,assam,chethree,1,1,1
3,6917645,assam,bibi,1,0,0
3,7471906,assam,khaathun,1,1,1
3,7533860,assam,khaathun,1,1,1
3,7601768,assam,khaathun,1,1,1
3,7293310,assam,nechaa,1,0,1
3,7736279,assam,daas,1,1,1
3,6698429,assam,khaathun,1,1,1
3,7898561,assam,bibi,1,0,0
3,7387010,assam,daas,1,1,1
3,8292327,assam,mahaathu,1,1,1
3,7348072,assam,khaathun,1,1,1
3,8128167,assam,debanaath,1,1,1
3,6620004,assam,deb,1,0,1
3,8243946,assam,dekaa,1,0,1
3,7064068,assam,aahamed,1,1,1
3,7282533,assam,bibi,1,0,0
3,7723270,assam,dekaa,1,0,1
3,7087383,assam,bibi,1,0,0
3,8123925,assam,gun,1,0,1
3,7694546,assam,daas,1,1,1
3,6541226,assam,daas,1,1,1
3,7211819,assam,khaathun,1,1,1
3,8140946,assam,khaathun,1,1,1
3,6572368,assam,debanaath,1,1,1
3,7210828,assam,daas,1,1,1
3,6639071,assam,daas,1,1,1
3,7127296,assam,daas,1,1,1
3,8087413,assam,huchein,1,1,1
3,6863423,assam,dube,0,0,1
3,6704508,assam,daas,1,1,1
3,7248161,assam,daas,1,1,1
3,7541939,assam,khaathun,1,1,1
3,7608389,assam,aahamed,1,1,1
3,7638444,assam,dekaa,1,0,1
3,6716048,assam,majumadaar,1,1,1
3,6879819,assam,majumadaar,1,1,1
3,8157587,assam,daas,1,1,1
3,7713478,assam,daas,1,1,1
3,6969809,assam,chaahaanee,1,1,1
3,7896073,assam,dekaa,1,0,1
3,6898723,assam,baishnab,1,1,1
3,6575692,assam,deb,1,0,1
3,6607522,assam,daas,1,1,1
3,7583374,assam,khaathun,1,1,1
3,7993853,assam,daas,1,1,1
3,8124744,assam,chathrabathee,1,1,1
3,7891659,assam,dekaa,1,0,1
3,7597235,assam,khaathun,1,1,1
3,6751209,assam,daas,1,1,1
3,7362214,assam,aahamed,1,1,1
3,7577889,assam,mahanth,1,1,1
3,8194058,assam,daas,1,1,1
3,8076441,assam,chamgaamaa,1,1,1
3,8027436,assam,puthul,1,0,0
3,7149884,assam,bibi,1,0,0
3,8235205,assam,khaathun,1,1,1
3,6735327,assam,daas,1,1,1
3,7005040,assam,chouhaan,0,0,0
3,8292956,assam,bhaaobaal,1,1,1
3,6807546,assam,daas,1,1,1
3,8090373,assam,dekaa,1,0,1
3,8297140,assam,bhagath,1,1,1
3,7692660,assam,daas,1,1,1
3,7080754,assam,bibi,1,0,0
3,7436026,assam,daas,1,1,1
3,6635888,assam,bibi,1,0,0
3,8277866,assam,dekaa,1,0,1
3,8178865,assam,khaathun,1,1,1
3,7443648,assam,daas,1,1,1
3,6682305,assam,daas,1,1,1
3,7105070,assam,bibi,1,0,0
3,7909578,assam,dekaa,1,0,1
3,8129595,assam,khaathun,1,1,1
3,7870758,assam,khaathun,1,1,1
3,7276645,assam,khaathun,1,1,1
3,6924896,assam,daas,1,1,1
3,7128604,assam,khaathun,1,1,1
3,8065014,assam,dekaa,1,0,1
3,8277685,assam,dekaa,1,0,1
3,6641520,assam,bibi,1,0,0
3,7366582,assam,khaathun,1,1,1
3,7786575,assam,daas,1,1,1
3,6599644,assam,bibi,1,0,0
3,7336349,assam,daas,1,1,1
3,6617327,assam,daas,1,1,1
3,7299531,assam,khaathun,1,1,1
3,7280647,assam,baanaai,1,1,1
3,7592730,assam,khaathun,1,1,1
3,7499243,assam,daas,1,1,1
3,7077441,assam,bibi,1,0,0
3,7009855,assam,iamhipee,1,1,1
3,7453913,assam,daas,1,1,1
3,7956709,assam,daas,1,1,1
3,7560532,assam,khaathun,1,1,1
3,7473503,assam,khaathun,1,1,1
3,8247331,assam,dekaa,1,0,1
3,7430474,assam,daas,1,1,1
3,7388776,assam,daas,1,1,1
3,7303550,assam,khaathun,1,1,1
3,7797138,assam,daas,1,1,1
3,6938297,assam,bamhaampee,1,1,1
3,7230489,assam,daas,1,1,1
3,7783685,assam,daas,1,1,1
3,7508502,assam,khaathun,1,1,1
3,6732025,assam,daas,1,1,1
3,6706343,assam,daas,1,1,1
3,8195889,assam,khaathun,1,1,1
3,7647595,assam,khaathun,1,1,1
3,7063130,assam,aal,0,1,1
3,6559690,assam,bibi,1,0,0
3,7131114,assam,khaathun,1,1,1
3,7000591,assam,chamgaamaa,1,1,1
3,6615992,assam,daas,1,1,1
3,7187593,assam,bibi,1,0,0
3,7048758,assam,misthree,1,0,1
3,7069261,assam,mahammad,0,0,0
3,7805921,assam,dekaa,1,0,1
3,6978146,assam,laat,0,0,0
3,7169569,assam,baakhalaa,1,1,1
3,7883145,assam,daas,1,1,1
3,6579039,assam,deb,1,0,1
3,7845174,assam,daas,1,1,1
3,7378393,assam,bibi,1,0,0
3,7904154,assam,dekaa,1,0,1
3,7555991,assam,khaathun,1,1,1
3,7241806,assam,mamin,0,0,1
3,8130277,assam,daas,1,1,1
3,6898618,assam,baishnab,1,1,1
3,6766467,assam,deb,1,0,1
3,7280701,assam,baanaai,1,1,1
3,7579906,assam,khaathun,1,1,1
3,8236412,assam,khaathun,1,1,1
3,7331391,assam,khaathun,1,1,1
3,7846257,assam,dekaa,1,0,1
3,8076839,assam,aahamed,1,1,1
3,7041644,assam,aal,0,1,1
3,6598479,assam,bibi,1,0,0
3,8223082,assam,deb,1,0,1
3,7754474,assam,daas,1,1,1
3,7210251,assam,dekaa,1,0,1
3,6643026,assam,rahamaan,1,1,1
3,7563531,assam,khaathun,1,1,1
3,7533583,assam,khaathun,1,1,1
3,7587339,assam,khaathun,1,1,1
3,7815474,assam,debanaath,1,1,1
3,6539673,assam,daas,1,1,1
3,6778643,assam,daas,1,1,1
3,7704272,assam,daas,1,1,1
3,8129075,assam,khaathun,1,1,1
3,7031421,assam,migraa,1,0,1
3,8107892,assam,khaathun,1,1,1
3,7604852,assam,khaathun,1,1,1
3,6616975,assam,deb,1,0,1
3,7250073,assam,daas,1,1,1
3,6921858,assam,deb,1,0,1
3,6553844,assam,aahamed,1,1,1
3,6581007,assam,rahamaan,1,1,1
3,7179031,assam,barmaan,1,1,1
3,6711149,assam,bibi,1,0,0
3,8178125,assam,khaathun,1,1,1
3,7751007,assam,daas,1,1,1
3,6568033,assam,daas,1,1,1
3,6573179,assam,debanaath,1,1,1
3,7311919,assam,daas,1,1,1
3,7013417,assam,bhagath,1,1,1
3,7855651,assam,khaathun,1,1,1
3,6943662,assam,daas,1,1,1
3,7255804,assam,haajoobaabee,1,1,1
3,8017014,assam,dekaa,1,0,1
3,6688593,assam,bhattaachaaryy,1,1,1
3,8242987,assam,daas,1,1,1
3,7585424,assam,khaathun,1,1,1
3,8132035,assam,daas,1,1,1
3,6948210,assam,daas,1,1,1
3,7104409,assam,bibi,1,0,0
3,7539579,assam,khaathun,1,1,1
3,7002526,assam,iamhi,0,1,1
3,7320325,assam,khaathun,1,1,1
3,8102500,assam,khaathun,1,1,1
3,8254746,assam,daas,1,1,1
3,7269939,assam,chhaalamaa,1,1,1
3,6701573,assam,bibi,1,0,0
3,6761029,assam,bhattaachaaryy,1,1,1
3,7252401,assam,khaathun,1,1,1
3,7009566,assam,iamhipee,1,1,1
3,6597176,assam,bibi,1,0,0
3,7321465,assam,khaathun,1,1,1
3,7499043,assam,daas,1,1,1
3,6731528,assam,daas,1,1,1
3,7165883,assam,dekaa,1,0,1
3,7610320,assam,khaathun,1,1,1
3,6926902,assam,majumadaar,1,1,1
3,7242174,assam,daas,1,1,1
3,8202302,assam,thapr,1,0,1
3,6908690,assam,mathin,1,0,1
3,7903976,assam,daas,1,1,1
3,7071715,assam,daas,1,1,1
3,7823613,assam,daas,1,1,1
3,7818009,assam,dekaa,1,0,1
3,7545555,assam,khaathun,1,1,1
3,7305795,assam,khaathun,1,1,1
3,6757090,assam,daas,1,1,1
3,7365557,assam,khaathun,1,1,1
3,8193537,assam,daas,1,1,1
3,7408778,assam,bam,1,1,0
3,8249203,assam,daas,1,1,1
3,6853767,assam,khaathun,1,1,1
3,7108608,assam,khaathun,1,1,1
3,8197148,assam,khaathun,1,1,1
3,7451067,assam,daas,1,1,1
3,7297608,assam,khaathun,1,1,1
3,7640093,assam,paathak,0,0,0
3,6964519,assam,daas,1,1,1
3,7905584,assam,bibi,1,0,0
3,7616671,assam,khaathun,1,1,1
3,8196542,assam,khaathun,1,1,1
3,6896669,assam,daas,1,1,1
3,7756422,assam,daas,1,1,1
3,7830080,assam,dekaa,1,0,1
3,7398671,assam,khaathun,1,1,1
3,7982010,assam,dekaa,1,0,1
3,7183632,assam,debanaath,1,1,1
3,6953325,assam,namasudr,1,1,1
3,7794109,assam,daas,1,1,1
3,7312892,assam,khaathun,1,1,1
3,7565070,assam,khaathun,1,1,1
3,8164454,assam,thagn,1,0,1
3,6653868,assam,hasen,0,0,1
3,6771390,assam,debanaath,1,1,1
3,6948528,assam,daas,1,1,1
3,7835878,assam,dekaa,1,0,1
3,6538022,assam,daas,1,1,1
3,6681832,assam,aahamed,1,1,1
3,7393983,assam,khaathun,1,1,1
3,7479586,assam,mudai,1,1,1
3,7911335,assam,daas,1,1,1
3,6863330,assam,daas,1,1,1
3,8192606,assam,daas,1,1,1
3,8052669,assam,dekaa,1,0,1
3,8293742,assam,chaahaanee,1,1,1
3,6926499,assam,majumadaar,1,1,1
3,7757133,assam,daas,1,1,1
3,7585145,assam,khaathun,1,1,1
3,6642871,assam,rahamaan,1,1,1
3,7063448,assam,khaathun,1,1,1
3,6836030,assam,deb,1,0,1
3,6934820,assam,daas,1,1,1
3,7743407,assam,aahamed,1,1,1
3,7373068,assam,maalek,1,1,1
3,7978912,assam,debanaath,1,1,1
3,7727975,assam,khaathun,1,1,1
3,6985662,assam,thimum,1,0,1
3,8271306,assam,daas,1,1,1
3,7137621,assam,khaathun,1,1,1
3,6732521,assam,daas,1,1,1
3,7906065,assam,daas,1,1,1
3,7236099,assam,baanaai,1,1,1
3,8161586,assam,daas,1,1,1
3,6986010,assam,chouhaan,0,0,0
3,7805902,assam,dekaa,1,0,1
3,8251996,assam,dekaa,1,0,1
3,7174871,assam,daas,1,1,1
3,7258178,assam,daas,1,1,1
3,8279422,assam,dekaa,1,0,1
3,8270974,assam,daas,1,1,1
3,7578695,assam,khaathun,1,1,1
3,7620204,assam,khaathun,1,1,1
3,6976409,assam,mahanth,1,1,1
3,7922189,assam,daas,1,1,1
3,8301408,assam,munaa,1,1,1
3,7308749,assam,khaathun,1,1,1
3,7100812,assam,khaathun,1,1,1
3,7094646,assam,bibi,1,0,0
3,8079590,assam,baburaa,1,1,1
3,7706215,assam,daas,1,1,1
3,7381825,assam,daas,1,1,1
3,8238853,assam,khaathun,1,1,1
3,8080478,assam,dekaa,1,0,1
3,7231238,assam,aahamed,1,1,1
3,6770994,assam,debanaath,1,1,1
3,7096702,assam,bibi,1,0,0
3,7672905,assam,khaathun,1,1,1
3,7695484,assam,mahanth,1,1,1
3,7029469,assam,aahamed,1,1,1
3,6864413,assam,mallik,0,0,1
3,7391748,assam,aakand,1,1,1
3,7683704,assam,daas,1,1,1
3,7511890,assam,daas,1,1,1
3,7169234,assam,khaathun,1,1,1
3,7507806,assam,khaathun,1,1,1
3,7111757,assam,bibi,1,0,0
3,7613942,assam,khaathun,1,1,1
3,7495971,assam,daas,1,1,1
3,7775461,assam,dekaa,1,0,1
3,6564789,assam,rahamaan,1,1,1
3,7027163,assam,mekh,1,1,1
3,7383467,assam,daas,1,1,1
3,8311932,assam,daas,1,1,1
3,7195131,assam,debanaath,1,1,1
3,8214354,assam,mechh,1,1,1
3,8159709,assam,koochh,1,1,1
3,7180068,assam,khaathun,1,1,1
3,7004106,assam,chouhaan,0,0,0
3,6983099,assam,laamthaachhaa,1,1,1
3,7942089,assam,daas,1,1,1
3,6684086,assam,thelee,1,0,1
3,7540727,assam,khaathun,1,1,1
3,6719990,assam,daas,1,1,1
3,7774487,assam,dekaa,1,0,1
3,6595346,assam,rahamaan,1,1,1
3,6537424,assam,daas,1,1,1
3,8045760,assam,nechaa,1,0,1
3,7619076,assam,saanyaal,1,0,1
3,6659441,assam,rahamaan,1,1,1
3,7378396,assam,bibi,1,0,0
3,7122148,assam,daas,1,1,1
3,7378350,assam,khaathun,1,1,1
3,7952412,assam,dekaa,1,0,1
3,7664914,assam,khaathun,1,1,1
3,7240393,assam,chethree,1,1,1
3,7915733,assam,dekaa,1,0,1
3,7721961,assam,daas,1,1,1
3,6847312,assam,kuki,1,1,1
3,8280431,assam,daas,1,1,1
3,8191022,assam,dekaa,1,0,1
3,7477720,assam,daas,1,1,1
3,7473377,assam,khaathun,1,1,1
3,7451519,assam,daas,1,1,1
3,7455775,assam,khaathun,1,1,1
3,7126878,assam,daas,1,1,1
3,7809939,assam,daas,1,1,1
3,8309487,assam,bhattaachaaryy,1,1,1
3,6878915,assam,daas,1,1,1
3,8263009,assam,daas,1,1,1
3,7834114,assam,daas,1,1,1
3,7077117,assam,bhoumik,1,1,1
3,8283611,assam,aahamed,1,1,1
3,7427146,assam,paathak,0,0,0
3,7182856,assam,bhoumik,1,1,1
3,7138163,assam,bibi,1,0,0
3,7794182,assam,khaathun,1,1,1
3,6840704,assam,debanaath,1,1,1
3,6660431,assam,daas,1,1,1
3,6684409,assam,daas,1,1,1
3,7726771,assam,paathak,0,0,0
3,6867197,assam,bhoumik,1,1,1
3,7597615,assam,hoochhein,1,1,1
3,7984999,assam,dekaa,1,0,1
3,6990692,assam,poomaa,1,0,0
3,6773580,assam,daas,1,1,1
3,7639527,assam,khaathun,1,1,1
3,7789219,assam,daas,1,1,1
3,8241943,assam,thagn,1,0,1
3,7761950,assam,dekaa,1,0,1
3,8280363,assam,daas,1,1,1
3,6946881,assam,daas,1,1,1
3,7051804,assam,aal,0,1,1
3,7838029,assam,aahamed,1,1,1
3,7936496,assam,dekaa,1,0,1
3,7501286,assam,daas,1,1,1
3,6629536,assam,daas,1,1,1
3,6978040,assam,daas,1,1,1
3,7221843,assam,mahammad,0,0,0
3,7008140,assam,iamlempi,0,0,1
3,7486804,assam,daas,1,1,1
3,7360964,assam,khaathun,1,1,1
3,7824021,assam,daas,1,1,1
3,7088243,assam,bibi,1,0,0
3,7974050,assam,dekaa,1,0,1
3,7872901,assam,khaathun,1,1,1
3,7687966,assam,dekaa,1,0,1
3,7900906,assam,daas,1,1,1
3,6876427,assam,majumadaar,1,1,1
3,7505091,assam,daas,1,1,1
3,7219337,assam,daas,1,1,1
3,6890279,assam,daas,1,1,1
3,7344452,assam,khaathun,1,1,1
3,7796598,assam,kachhaabee,1,1,1
3,7113100,assam,khaathun,1,1,1
3,7588257,assam,khaathun,1,1,1
3,8200202,assam,daas,1,1,1
3,6963902,assam,daas,1,1,1
3,7163898,assam,barg,1,1,1
3,7792048,assam,daas,1,1,1
3,7350610,assam,khaathun,1,1,1
3,7498410,assam,daas,1,1,1
3,6900774,assam,daas,1,1,1
3,7085838,assam,bibi,1,0,0
3,7198839,assam,bibi,1,0,0
3,7966167,assam,dekaa,1,0,1
3,8307856,assam,khaatoobaal,1,1,1
3,7682191,assam,daas,1,1,1
3,8067269,assam,dekaa,1,0,1
3,6909230,assam,khaathun,1,1,1
3,7437858,assam,dekaa,1,0,1
3,7567081,assam,khaathun,1,1,1
3,8309560,assam,dumdum,1,1,1
3,7282241,assam,bibi,1,0,0
3,8086437,assam,dekaa,1,0,1
3,8151571,assam,debanaath,1,1,1
3,7380602,assam,daas,1,1,1
3,6992012,assam,phamgaachapi,1,1,1
3,7917484,assam,daas,1,1,1
3,6952309,assam,daas,1,1,1
3,8203831,assam,daas,1,1,1
3,7542297,assam,khaathun,1,1,1
3,8243282,assam,daas,1,1,1
3,8062178,assam,dekaa,1,0,1
3,7022624,assam,aakand,1,1,1
3,7846007,assam,dekaa,1,0,1
3,7730996,assam,mithi,1,0,0
3,7704914,assam,daas,1,1,1
3,6677380,assam,daas,1,1,1
3,7060166,assam,aal,0,1,1
3,7273151,assam,daas,1,1,1
3,7864381,assam,dekaa,1,0,1
3,6691179,assam,mathin,1,0,1
3,7935546,assam,dekaa,1,0,1
3,6968055,assam,chouhaan,0,0,0
3,7200317,assam,daas,1,1,1
3,8021499,assam,chekh,1,1,1
3,7407758,assam,khaathun,1,1,1
3,8241310,assam,daas,1,1,1
3,7271343,assam,paathak,0,0,0
3,8171199,assam,daas,1,1,1
3,7049584,assam,thaamamtaa,1,1,1
3,6570286,assam,muthalib,1,1,1
3,7500687,assam,daas,1,1,1
3,8199136,assam,baarj,1,0,1
3,7110890,assam,bibi,1,0,0
3,7305214,assam,khaathun,1,1,1
3,7410637,assam,basaak,1,1,1
3,7563081,assam,khaathun,1,1,1
3,6648448,assam,deb,1,0,1
3,7773021,assam,dekaa,1,0,1
3,7258392,assam,mamin,0,0,1
3,8102960,assam,khaathun,1,1,1
3,7334309,assam,daas,1,1,1
3,7909697,assam,dekaa,1,0,1
3,7938429,assam,paathak,0,0,0
3,8245388,assam,dekaa,1,0,1
3,7297532,assam,khaathun,1,1,1
3,8089808,assam,aahamed,1,1,1
3,8107657,assam,khaathun,1,1,1
3,6825149,assam,daas,1,1,1
3,7510084,assam,khaathun,1,1,1
3,7734999,assam,bej,1,1,1
3,6864557,assam,khaathun,1,1,1
3,7376343,assam,khaathun,1,1,1
3,7289464,assam,khaathun,1,1,1
3,7064553,assam,aal,0,1,1
3,7427354,assam,daas,1,1,1
3,7352126,assam,khaathun,1,1,1
3,7196359,assam,daas,1,1,1
3,8259815,assam,aahamed,1,1,1
3,7817312,assam,bhattaachaaryy,1,1,1
3,6776268,assam,majumadaar,1,1,1
3,6655853,assam,rahamaan,1,1,1
3,7094850,assam,aahamed,1,1,1
3,7186818,assam,maardee,1,1,1
3,7311699,assam,khaathun,1,1,1
3,7824995,assam,paathak,0,0,0
3,6967856,assam,iamhi,0,1,1
3,6948158,assam,daas,1,1,1
3,7965191,assam,poorthi,1,0,1
3,6869822,assam,thaaree,1,1,1
3,7265555,assam,mallik,0,0,1
3,6784343,assam,aahamed,1,1,1
3,8095236,assam,daas,1,1,1
3,6559852,assam,khaathun,1,1,1
3,7305535,assam,nechaa,1,0,1
3,6772949,assam,majumadaar,1,1,1
3,8247388,assam,dekaa,1,0,1
3,8268643,assam,dekaa,1,0,1
3,6549422,assam,bibi,1,0,0
3,6977058,assam,bamhaampee,1,1,1
3,7445943,assam,daas,1,1,1
3,7711279,assam,daas,1,1,1
3,7287461,assam,bibi,1,0,0
3,7874460,assam,khaathun,1,1,1
3,6637863,assam,deb,1,0,1
3,7555423,assam,khaathun,1,1,1
3,6910664,assam,daas,1,1,1
3,7395370,assam,daas,1,1,1
3,7763229,assam,dekaa,1,0,1
3,6837865,assam,daas,1,1,1
3,8316458,assam,baburaa,1,1,1
3,7276376,assam,daas,1,1,1
3,7251148,assam,khaathun,1,1,1
3,7919217,assam,daas,1,1,1
3,7658673,assam,aakand,1,1,1
3,6808934,assam,daas,1,1,1
3,6788697,assam,daas,1,1,1
3,7475251,assam,daas,1,1,1
3,7380212,assam,daas,1,1,1
3,7982423,assam,dekaa,1,0,1
3,7341029,assam,khaathun,1,1,1
3,7584326,assam,khaathun,1,1,1
3,7543939,assam,khaathun,1,1,1
3,7196363,assam,daas,1,1,1
3,8005872,assam,khaathun,1,1,1
3,6967338,assam,sathanaamee,1,1,1
3,7789334,assam,daas,1,1,1
3,8276192,assam,daas,1,1,1
3,7046334,assam,khaathun,1,1,1
3,6744599,assam,bhoumik,1,1,1
3,8075802,assam,dekaa,1,0,1
3,7902030,assam,dekaa,1,0,1
3,7609509,assam,mallik,0,0,1
3,6876208,assam,majumadaar,1,1,1
3,7035754,assam,bibi,1,0,0
3,7331035,assam,khaathun,1,1,1
3,8188872,assam,daas,1,1,1
3,7283393,assam,kurmee,1,0,1
3,7089241,assam,khaathun,1,1,1
3,7286800,assam,khaathun,1,1,1
3,7328437,assam,khaathun,1,1,1
3,6632078,assam,bibi,1,0,0
3,7369157,assam,khaathun,1,1,1
3,7869506,assam,aahamed,1,1,1
3,8061835,assam,dekaa,1,0,1
3,7097635,assam,bibi,1,0,0
3,7982829,assam,dekaa,1,0,1
3,7444263,assam,daas,1,1,1
3,6783616,assam,daas,1,1,1
3,6905352,assam,daas,1,1,1
3,7896043,assam,aahamed,1,1,1
3,8178840,assam,debanaath,1,1,1
3,8132250,assam,dekaa,1,0,1
3,8003134,assam,chouhaan,0,0,0
3,7683462,assam,chethree,1,1,1
3,7275266,assam,daas,1,1,1
3,6636476,assam,aahamed,1,1,1
3,7286296,assam,bibi,1,0,0
3,7651166,assam,daas,1,1,1
3,7231427,assam,bibi,1,0,0
3,7309840,assam,khaathun,1,1,1
3,6611417,assam,deb,1,0,1
3,7890576,assam,namasudr,1,1,1
3,7034702,assam,khaathun,1,1,1
3,7299856,assam,khaathun,1,1,1
3,8165485,assam,khaathun,1,1,1
3,6789367,assam,majumadaar,1,1,1
3,6773251,assam,majumadaar,1,1,1
3,7647400,assam,khaathun,1,1,1
3,7023127,assam,bibi,1,0,0
3,8269078,assam,dekaa,1,0,1
3,7573198,assam,khaathun,1,1,1
3,7436132,assam,daas,1,1,1
3,8253923,assam,dekaa,1,0,1
3,6871620,assam,daas,1,1,1
3,7128197,assam,khaathun,1,1,1
3,8042953,assam,daas,1,1,1
3,7298869,assam,maalek,1,1,1
3,6616904,assam,daas,1,1,1
3,6842627,assam,majumadaar,1,1,1
3,7123471,assam,bibi,1,0,0
3,7074294,assam,daas,1,1,1
3,7952685,assam,daas,1,1,1
3,7512508,assam,daas,1,1,1
3,7813807,assam,daas,1,1,1
3,8148660,assam,chaahaanee,1,1,1
3,7998125,assam,chamgaamaa,1,1,1
3,8078297,assam,aahamed,1,1,1
3,7509016,assam,khaathun,1,1,1
3,6749723,assam,daas,1,1,1
3,8151462,assam,daas,1,1,1
3,7553161,assam,khaathun,1,1,1
3,8029138,assam,dekaa,1,0,1
3,7117430,assam,bibi,1,0,0
3,7237671,assam,bibi,1,0,0
3,7522150,assam,khaathun,1,1,1
3,8180524,assam,khaathun,1,1,1
3,7747206,assam,daas,1,1,1
3,8004043,assam,khaathun,1,1,1
3,8159197,assam,daas,1,1,1
3,7339750,assam,khaathun,1,1,1
3,6647279,assam,daas,1,1,1
3,7812621,assam,dekaa,1,0,1
3,8041101,assam,nechaa,1,0,1
3,8156903,assam,daas,1,1,1
3,6993173,assam,lekathe,1,0,1
3,7754521,assam,daas,1,1,1
3,7564793,assam,khaathun,1,1,1
3,6976758,assam,dekaa,1,0,1
3,8276582,assam,dekaa,1,0,1
3,6973677,assam,laamaa,1,1,1
3,8253857,assam,dekaa,1,0,1
3,7059149,assam,aal,0,1,1
3,7855163,assam,khaathun,1,1,1
3,7562668,assam,aahamed,1,1,1
3,7991730,assam,mahammad,0,0,0
3,7747614,assam,daas,1,1,1
3,6917727,assam,daas,1,1,1
3,8029605,assam,dekaa,1,0,1
3,7404365,assam,khaathun,1,1,1
3,6680201,assam,daas,1,1,1
3,7805112,assam,debanaath,1,1,1
3,7321919,assam,khaathun,1,1,1
3,7910303,assam,aahamed,1,1,1
3,6928164,assam,kraamachhaa,1,1,1
3,7669976,assam,khaathun,1,1,1
3,7436819,assam,daas,1,1,1
3,7078980,assam,bibi,1,0,0
3,7404841,assam,daas,1,1,1
3,7678542,assam,khaathun,1,1,1
3,8279626,assam,daas,1,1,1
3,6533962,assam,daas,1,1,1
3,6563729,assam,kairee,0,0,1
3,6651995,assam,daas,1,1,1
3,7365336,assam,aahamed,1,1,1
3,7475325,assam,daas,1,1,1
3,7980930,assam,daas,1,1,1
3,7643344,assam,dekaa,1,0,1
3,7651553,assam,daas,1,1,1
3,7926282,assam,dekaa,1,0,1
3,7356489,assam,khaathun,1,1,1
3,7589433,assam,khaathun,1,1,1
3,7606887,assam,dekaa,1,0,1
3,7885590,assam,mahanth,1,1,1
3,8256756,assam,daas,1,1,1
3,7762931,assam,daas,1,1,1
3,8142595,assam,koochh,1,1,1
3,7569518,assam,khaathun,1,1,1
3,7547654,assam,khaathun,1,1,1
3,7706616,assam,daas,1,1,1
3,8034510,assam,khaathun,1,1,1
3,7841170,assam,daas,1,1,1
3,7343517,assam,khaathun,1,1,1
3,6897537,assam,thaalukadaar,1,1,1
3,6995080,assam,iamhi,0,1,1
3,7020089,assam,chouhaan,0,0,0
3,7201509,assam,chouhaan,0,0,0
3,8179961,assam,debanaath,1,1,1
3,7851753,assam,dekaa,1,0,1
3,7298215,assam,khaathun,1,1,1
3,7607147,assam,chandr,0,0,1
3,6699379,assam,rahamaan,1,1,1
3,7467252,assam,khaathun,1,1,1
3,7047796,assam,koobaaichhi,1,1,1
3,8137910,assam,aal,0,1,1
3,7439522,assam,daas,1,1,1
3,6559029,assam,bibi,1,0,0
3,6580385,assam,daas,1,1,1
3,7514923,assam,khaathun,1,1,1
3,6694588,assam,daas,1,1,1
3,7403251,assam,nechaa,1,0,1
3,7845850,assam,dekaa,1,0,1
3,7717389,assam,daas,1,1,1
3,7033069,assam,khaathun,1,1,1
3,7874109,assam,khaathun,1,1,1
3,7531785,assam,khaathun,1,1,1
3,8173450,assam,mahanth,1,1,1
3,6651359,assam,daas,1,1,1
3,7128937,assam,khaathun,1,1,1
3,7881510,assam,bibi,1,0,0
3,7079030,assam,bibi,1,0,0
3,7947847,assam,daas,1,1,1
3,6700802,assam,daas,1,1,1
3,7175710,assam,khaathun,1,1,1
3,7257978,assam,daas,1,1,1
3,6923644,assam,thaalukadaar,1,1,1
3,7034245,assam,bibi,1,0,0
3,6815209,assam,lakkar,0,0,1
3,7420861,assam,daas,1,1,1
3,6561908,assam,baishnab,1,1,1
3,6563441,assam,kaapasaraa,0,0,0
3,7856240,assam,khaathun,1,1,1
3,7522483,assam,khaathun,1,1,1
3,7238308,assam,bibi,1,0,0
3,7026946,assam,ullaa,0,0,0
3,6810135,assam,kairee,0,0,1
3,6778998,assam,daas,1,1,1
3,8015854,assam,baburaa,1,1,1
3,6658358,assam,rahamaan,1,1,1
3,7203515,assam,daas,1,1,1
3,8183875,assam,daas,1,1,1
3,7929574,assam,daas,1,1,1
3,6824092,assam,daas,1,1,1
3,8012066,assam,daas,1,1,1
3,7767208,assam,dekaa,1,0,1
3,7220178,assam,daas,1,1,1
3,6730490,assam,majumadaar,1,1,1
3,8229100,assam,mahanth,1,1,1
3,7396559,assam,bam,1,1,0
3,7841636,assam,daas,1,1,1
3,7853725,assam,dekaa,1,0,1
3,7386561,assam,khaathun,1,1,1
3,6829378,assam,daas,1,1,1
3,7853685,assam,paathak,0,0,0
3,7640874,assam,nechaa,1,0,1
3,6622316,assam,debanaath,1,1,1
3,8305595,assam,daas,1,1,1
3,7712671,assam,daas,1,1,1
3,8044488,assam,aahamed,1,1,1
3,7650183,assam,aahamed,1,1,1
3,8217661,assam,sathanaamaa,1,1,1
3,7039481,assam,aal,0,1,1
3,7296688,assam,khaathun,1,1,1
3,8254283,assam,dekaa,1,0,1
3,7977371,assam,daas,1,1,1
3,7819472,assam,bibi,1,0,0
3,6858186,assam,husein,1,0,0
3,6584970,assam,daas,1,1,1
3,7813437,assam,daas,1,1,1
3,8178607,assam,khaathun,1,1,1
3,7841519,assam,daas,1,1,1
3,8286206,assam,maalek,1,1,1
3,8001179,assam,daas,1,1,1
3,6606849,assam,daas,1,1,1
3,7810347,assam,daas,1,1,1
3,6933392,assam,mechh,1,1,1
3,6587241,assam,daas,1,1,1
3,7703018,assam,daas,1,1,1
3,7774168,assam,dekaa,1,0,1
3,7195482,assam,daas,1,1,1
3,7316797,assam,khaathun,1,1,1
3,8233885,assam,dhakaal,1,1,0
3,7970766,assam,daas,1,1,1
3,6712365,assam,majumadaar,1,1,1
3,6730569,assam,thaalukadaar,1,1,1
3,8308858,assam,maahaalee,1,1,1
3,7817683,assam,aahamed,1,1,1
3,7660819,assam,basaak,1,1,1
3,6817370,assam,majumadaar,1,1,1
3,8226567,assam,daas,1,1,1
3,7162781,assam,daas,1,1,1
3,7136468,assam,bibi,1,0,0
3,8192931,assam,dekaa,1,0,1
3,7186347,assam,mubamu,1,0,0
3,7387599,assam,daas,1,1,1
3,7197858,assam,daas,1,1,1
3,7085331,assam,khaathun,1,1,1
3,7008265,assam,bampipee,1,1,1
3,6777087,assam,lakkar,0,0,1
3,7507813,assam,khaathun,1,1,1
3,7731551,assam,deb,1,0,1
3,7982731,assam,dekaa,1,0,1
3,7616290,assam,daas,1,1,1
3,7756802,assam,daas,1,1,1
3,7926072,assam,daas,1,1,1
3,8138207,assam,daas,1,1,1
3,7984681,assam,dekaa,1,0,1
3,6646152,assam,deb,1,0,1
3,7116287,assam,daas,1,1,1
3,6581514,assam,chhaalek,1,1,1
3,6552995,assam,bibi,1,0,0
3,8139062,assam,daas,1,1,1
3,7334150,assam,daas,1,1,1
3,7062663,assam,aal,0,1,1
3,7640938,assam,khaathun,1,1,1
3,6900313,assam,daas,1,1,1
3,8285319,assam,chouhaan,0,0,0
3,8214537,assam,mechh,1,1,1
3,7880938,assam,daas,1,1,1
3,7503656,assam,khaathun,1,1,1
3,7887362,assam,daas,1,1,1
3,8213133,assam,daas,1,1,1
3,8165455,assam,khaathun,1,1,1
3,8104780,assam,chouhaan,0,0,0
3,7083004,assam,bibi,1,0,0
3,7121494,assam,bibi,1,0,0
3,7319900,assam,khaathun,1,1,1
3,7115129,assam,bibi,1,0,0
3,8033184,assam,dekaa,1,0,1
3,6822348,assam,kaalindee,1,1,1
3,6844148,assam,paasee,0,0,1
3,7670839,assam,khaathun,1,1,1
3,7715942,assam,kachhaabee,1,1,1
3,6748512,assam,daas,1,1,1
3,6854817,assam,majumadaar,1,1,1
3,7218580,assam,barmaan,1,1,1
3,8293052,assam,daas,1,1,1
3,7802265,assam,daas,1,1,1
3,7774593,assam,dekaa,1,0,1
3,7893492,assam,dekaa,1,0,1
3,8246115,assam,daas,1,1,1
3,7168585,assam,daas,1,1,1
3,7837153,assam,daas,1,1,1
3,6773905,assam,daas,1,1,1
3,7942266,assam,aahamed,1,1,1
3,7790514,assam,daas,1,1,1
3,8284875,assam,kaasem,1,1,1
3,6725304,assam,enaam,0,1,1
3,7322534,assam,khaathun,1,1,1
3,7937540,assam,dekaa,1,0,1
3,7490697,assam,daas,1,1,1
3,8192302,assam,daas,1,1,1
3,7412362,assam,bibi,1,0,0
3,6986397,assam,iamhipee,1,1,1
3,7010925,assam,bamhaampee,1,1,1
3,6948388,assam,daas,1,1,1
3,7951223,assam,taproo,0,0,1
3,8287550,assam,dekaa,1,0,1
3,7683970,assam,daas,1,1,1
3,7732642,assam,aachaaryy,1,1,1
3,8300818,assam,chandr,0,0,1
3,8202865,assam,daas,1,1,1
3,8193317,assam,mechh,1,1,1
3,7446889,assam,dekaa,1,0,1
3,7265650,assam,dekaa,1,0,1
3,7731082,assam,daas,1,1,1
3,7376211,assam,khaathun,1,1,1
3,6972586,assam,daas,1,1,1
3,6660734,assam,daas,1,1,1
3,7064076,assam,aal,0,1,1
3,7347101,assam,khaathun,1,1,1
3,8172724,assam,daas,1,1,1
3,8217321,assam,koochh,1,1,1
3,7045264,assam,khaathun,1,1,1
3,6836981,assam,daas,1,1,1
3,7959627,assam,dekaa,1,0,1
3,7043772,assam,aal,0,1,1
3,7801149,assam,dekaa,1,0,1
3,7383682,assam,daas,1,1,1
3,6584157,assam,chouhaan,0,0,0
3,7609244,assam,nechaa,1,0,1
3,7713685,assam,daas,1,1,1
3,6759295,assam,daas,1,1,1
3,7832426,assam,daas,1,1,1
3,7082119,assam,bibi,1,0,0
3,7535013,assam,khaathun,1,1,1
3,7195080,assam,daas,1,1,1
3,7054269,assam,aal,0,1,1
3,7605443,assam,khaathun,1,1,1
3,7562139,assam,khaathun,1,1,1
3,7629710,assam,khaathun,1,1,1
3,7657941,assam,daas,1,1,1
3,7367836,assam,bibi,1,0,0
3,7479188,assam,daas,1,1,1
3,7677183,assam,khaathun,1,1,1
3,7402457,assam,basaak,1,1,1
3,6996759,assam,thimum,1,0,1
3,7042494,assam,kaasem,1,1,1
3,7789860,assam,dekaa,1,0,1
3,8084883,assam,dekaa,1,0,1
3,7475327,assam,daas,1,1,1
3,6562560,assam,daas,1,1,1
3,7975973,assam,bam,1,1,0
3,7964781,assam,baniyaa,0,1,1
3,7702065,assam,daas,1,1,1
3,6839389,assam,daas,1,1,1
3,8254888,assam,daas,1,1,1
3,7289532,assam,khaathun,1,1,1
3,6752624,assam,deb,1,0,1
3,7251383,assam,daas,1,1,1
3,7684041,assam,daas,1,1,1
3,7877269,assam,dekaa,1,0,1
3,6591940,assam,aahamed,1,1,1
3,7187797,assam,bibi,1,0,0
3,6887393,assam,daas,1,1,1
3,8074720,assam,dekaa,1,0,1
3,6922812,assam,bibi,1,0,0
3,7983753,assam,bibi,1,0,0
3,6903414,assam,daas,1,1,1
3,6639508,assam,daas,1,1,1
3,6992403,assam,dahal,1,0,0
3,6535999,assam,daas,1,1,1
3,7905375,assam,bibi,1,0,0
3,7364039,assam,khaathun,1,1,1
3,8196807,assam,khaathun,1,1,1
3,7170849,assam,hemabram,1,1,1
3,6915775,assam,daas,1,1,1
3,8065858,assam,dekaa,1,0,1
3,6944245,assam,daas,1,1,1
3,8098572,assam,khaathun,1,1,1
3,8164275,assam,daas,1,1,1
3,6667650,assam,daas,1,1,1
3,6824465,assam,majumadaar,1,1,1
3,7316435,assam,khaathun,1,1,1
3,7949394,assam,dekaa,1,0,1
3,8170027,assam,mahanth,1,1,1
3,7078331,assam,bibi,1,0,0
3,7689485,assam,chamgaamaa,1,1,1
3,7140023,assam,khaathun,1,1,1
3,7044210,assam,aal,0,1,1
3,8230426,assam,aahamed,1,1,1
3,7331803,assam,khaathun,1,1,1
3,7301241,assam,khaathun,1,1,1
3,8134271,assam,khaathun,1,1,1
3,6745662,assam,daas,1,1,1
3,7113618,assam,bibi,1,0,0
3,7675963,assam,paatooraabee,1,0,1
3,7101898,assam,bibi,1,0,0
3,7641752,assam,paathak,0,0,0
3,6834646,assam,bhattaachaaryy,1,1,1
3,6674272,assam,aahamed,1,1,1
3,7158151,assam,daas,1,1,1
3,7371444,assam,khaathun,1,1,1
3,8244692,assam,daas,1,1,1
3,8059493,assam,dekaa,1,0,1
3,6546070,assam,bibi,1,0,0
3,6991282,assam,aamachhi,1,1,1
3,6925099,assam,daas,1,1,1
3,7043030,assam,aal,0,1,1
3,8299368,assam,dekaa,1,0,1
3,7823799,assam,dekaa,1,0,1
3,7864751,assam,bibi,1,0,0
3,6547464,assam,daas,1,1,1
3,8151315,assam,daas,1,1,1
3,6538799,assam,daas,1,1,1
3,7773860,assam,dekaa,1,0,1
3,8075338,assam,dekaa,1,0,1
3,6736178,assam,daas,1,1,1
3,6839357,assam,daas,1,1,1
3,7771444,assam,dekaa,1,0,1
3,7724985,assam,mahanth,1,1,1
3,7078255,assam,khaathun,1,1,1
3,7215351,assam,khaathun,1,1,1
3,7025679,assam,daas,1,1,1
3,7369097,assam,bibi,1,0,0
3,6911718,assam,daas,1,1,1
3,8143707,assam,muchhaahaabaa,1,1,1
3,7257347,assam,aahamed,1,1,1
3,7489741,assam,daas,1,1,1
3,7228232,assam,daas,1,1,1
3,7586399,assam,haai,1,1,1
3,7672753,assam,khaathun,1,1,1
3,7214855,assam,aahamed,1,1,1
3,6812736,assam,saahaanee,1,1,1
3,6912566,assam,daas,1,1,1
3,7522683,assam,khaathun,1,1,1
3,7643866,assam,khaathun,1,1,1
3,7274112,assam,daas,1,1,1
3,8013077,assam,daas,1,1,1
3,8253637,assam,dekaa,1,0,1
3,6773222,assam,lakkar,0,0,1
3,6608006,assam,rahamaan,1,1,1
3,7183418,assam,debanaath,1,1,1
3,7813284,assam,bibi,1,0,0
3,8231604,assam,deb,1,0,1
3,8129288,assam,khaathun,1,1,1
3,6889537,assam,majumadaar,1,1,1
3,6597284,assam,bibi,1,0,0
3,7777348,assam,daas,1,1,1
3,7772343,assam,daas,1,1,1
3,8222387,assam,bhunjaa,1,1,1
3,7242717,assam,kachhaabee,1,1,1
3,7538446,assam,mahammad,0,0,0
3,7058266,assam,daas,1,1,1
3,7175212,assam,khaathun,1,1,1
3,7049659,assam,daas,1,1,1
3,7682737,assam,kachhaabee,1,1,1
4,18455097,bihar,kumaar,0,0,1
4,18904170,bihar,kumaar,0,0,1
4,17231427,bihar,daas,1,1,1
4,19936819,bihar,kumaar,0,0,1
4,12064168,bihar,maamjhhee,1,0,1
4,10583478,bihar,mehathaa,0,0,1
4,14082927,bihar,kumaar,0,0,1
4,18896762,bihar,kumaar,0,0,1
4,9046820,bihar,kumaar,0,0,1
4,18303825,bihar,kumaar,0,0,1
4,19824721,bihar,kumaar,0,0,1
4,19163397,bihar,maamjhhee,1,0,1
4,8698734,bihar,kumaar,0,0,1
4,12277946,bihar,kumaar,0,0,1
4,9825762,bihar,thrivedee,1,1,1
4,9311776,bihar,rousan,1,0,1
4,10061503,bihar,kumaar,0,0,1
4,16490742,bihar,kumaar,0,0,1
4,9830863,bihar,khathave,0,0,0
4,8882491,bihar,kumaar,0,0,1
4,10462620,bihar,praveen,1,0,1
4,13037758,bihar,sih,0,0,0
4,12237516,bihar,apharooj,1,1,1
4,10521679,bihar,khaathun,1,1,1
4,18480161,bihar,kumaar,0,0,1
4,16729901,bihar,kumaar,0,0,1
4,17375423,bihar,kumaar,0,0,1
4,10197478,bihar,khaathun,1,1,1
4,9035835,bihar,kumaar,0,0,1
4,10522545,bihar,khaathun,1,1,1
4,9355425,bihar,kumar,0,0,0
4,16041959,bihar,kumaar,0,0,1
4,10163506,bihar,mehathaa,0,0,1
4,11956849,bihar,kumaar,0,0,1
4,20259745,bihar,beebee,0,0,0
4,16804382,bihar,kumaar,0,0,1
4,18837579,bihar,mehathaa,0,0,1
4,16035963,bihar,kumaar,0,0,1
4,10492464,bihar,phiradoos,1,1,1
4,14253121,bihar,kumaar,0,0,1
4,14192192,bihar,kumaar,0,0,1
4,17504150,bihar,dube,0,0,1
4,12365708,bihar,kumaar,0,0,1
4,17199698,bihar,kumaar,0,0,1
4,19058723,bihar,khaathun,1,1,1
4,15646383,bihar,kumaar,0,0,1
4,15405545,bihar,maamjhhee,1,0,1
4,18388856,bihar,kumaar,0,0,1
4,18870845,bihar,kumaar,0,0,1
4,16139860,bihar,kumaar,0,0,1
4,15887174,bihar,kumaar,0,0,1
4,19243563,bihar,kumaar,0,0,1
4,18315869,bihar,khaathun,1,1,1
4,19160457,bihar,daas,1,1,1
4,10688294,bihar,sakeel,0,0,1
4,14596269,bihar,kumaar,0,0,1
4,17415590,bihar,kumaar,0,0,1
4,11490064,bihar,saeeamd,1,1,1
4,16654159,bihar,kumaar,0,0,1
4,11146676,bihar,khaathoodoon,1,1,1
4,9693322,bihar,kumaar,0,0,1
4,20177156,bihar,maamjhhee,1,0,1
4,19540332,bihar,kumaar,0,0,1
4,13266227,bihar,kumaar,0,0,1
4,11534442,bihar,praveen,1,0,1
4,17066904,bihar,kumaar,0,0,1
4,12804234,bihar,khaathun,1,1,1
4,10855840,bihar,chouhaan,0,0,0
4,16073209,bihar,kumaar,0,0,1
4,18388418,bihar,kumaar,0,0,1
4,12108403,bihar,kumaar,0,0,1
4,11896559,bihar,anavar,0,0,1
4,20163935,bihar,kumaar,0,0,1
4,8375694,bihar,chourasiyaa,1,1,1
4,9585098,bihar,khaathun,1,1,1
4,10915704,bihar,rahamaan,1,1,1
4,11078343,bihar,khaathun,1,1,1
4,13798603,bihar,kumaar,0,0,1
4,18284185,bihar,kumaar,0,0,1
4,12219331,bihar,japhar,0,0,1
4,11997595,bihar,khaathun,1,1,1
4,18270669,bihar,raviramjan,1,1,1
4,11195258,bihar,kumaar,0,0,1
4,19603992,bihar,kumaar,0,0,1
4,15247331,bihar,kumaar,0,0,1
4,17151571,bihar,kumaar,0,0,1
4,17271888,bihar,maamjhhee,1,0,1
4,16774184,bihar,svathamthr,1,0,1
4,9391455,bihar,khaathun,1,1,1
4,12933437,bihar,bhagath,1,1,1
4,15454735,bihar,praveen,1,0,1
4,18025277,bihar,kumaar,0,0,1
4,18961367,bihar,kumaar,0,0,1
4,13085780,bihar,khaathun,1,1,1
4,13507326,bihar,varmaa,0,0,0
4,15688586,bihar,maamjhhee,1,0,1
4,9257489,bihar,kumaar,0,0,1
4,11871306,bihar,kumaar,0,0,1
4,14941238,bihar,kumaar,0,0,1
4,16827036,bihar,kumaar,0,0,1
4,16610105,bihar,kumaar,0,0,1
4,13716198,bihar,patel,0,0,0
4,19198726,bihar,kumaar,0,0,1
4,19838800,bihar,kumaar,0,0,1
4,9726106,bihar,kumaar,0,0,1
4,17123709,bihar,kumaar,0,0,1
4,10911865,bihar,khaathun,1,1,1
4,12195319,bihar,khaathun,1,1,1
4,18949232,bihar,kumaar,0,0,1
4,19581514,bihar,khaathun,1,1,1
4,19624927,bihar,resamee,1,1,0
4,12329579,bihar,rahamaan,1,1,1
4,15540377,bihar,kumaar,0,0,1
4,18449964,bihar,kumaar,0,0,1
4,12239501,bihar,thivaaree,1,0,1
4,11199464,bihar,kumaar,0,0,1
4,14866532,bihar,kumaar,0,0,1
4,12145088,bihar,khaathun,1,1,1
4,11466952,bihar,rousan,1,0,1
4,15328683,bihar,kumaar,0,0,1
4,17958469,bihar,vind,0,0,0
4,16697297,bihar,aanand,0,0,0
4,17585604,bihar,thivaaree,1,0,1
4,18357832,bihar,kumaar,0,0,1
4,19772875,bihar,jaseem,0,1,1
4,8472748,bihar,varmaa,0,0,0
4,10340866,bihar,daas,1,1,1
4,17585460,bihar,kumaar,0,0,1
4,15991609,bihar,kumaar,0,0,1
4,17099229,bihar,kumaar,0,0,1
4,13279836,bihar,thripaathee,1,1,1
4,20249576,bihar,beebee,0,0,0
4,8774911,bihar,kumaar,0,0,1
4,17181634,bihar,kumaar,0,0,1
4,19858093,bihar,chouhaan,0,0,0
4,18803617,bihar,kumaar,0,0,1
4,11363659,bihar,kumaar,0,0,1
4,18636431,bihar,kumaar,0,0,1
4,17354301,bihar,kumaar,0,0,1
4,12560228,bihar,bhagath,1,1,1
4,14194701,bihar,kumaar,0,0,1
4,9643661,bihar,khaathun,1,1,1
4,19266843,bihar,maamjhhee,1,0,1
4,9973327,bihar,praveen,1,0,1
4,9139585,bihar,kumaar,0,0,1
4,10148792,bihar,kumaar,0,0,1
4,11923992,bihar,daas,1,1,1
4,18321274,bihar,kumaar,0,0,1
4,9512199,bihar,apharooj,1,1,1
4,9330681,bihar,kumaar,0,0,1
4,16520298,bihar,kumaar,0,0,1
4,9789306,bihar,saaphee,0,1,0
4,12118009,bihar,kumaar,0,0,1
4,9465521,bihar,thaajabaaboo,0,0,1
4,11318818,bihar,khaathun,1,1,1
4,14311987,bihar,praveen,1,0,1
4,18818517,bihar,kumaar,0,0,1
4,15171787,bihar,maamjee,1,1,1
4,14417677,bihar,khaathun,1,1,1
4,11171967,bihar,khaathun,1,1,1
4,12398304,bihar,kumaar,0,0,1
4,9328429,bihar,praveen,1,0,1
4,19623843,bihar,daas,1,1,1
4,12609082,bihar,thivaaree,1,0,1
4,13009767,bihar,khaathun,1,1,1
4,17091520,bihar,kumaar,0,0,1
4,15035272,bihar,kumaar,0,0,1
4,9746952,bihar,khaathun,1,1,1
4,9233717,bihar,daas,1,1,1
4,10360480,bihar,khaathun,1,1,1
4,15344647,bihar,beebee,0,0,0
4,19040672,bihar,maamjhhee,1,0,1
4,14337609,bihar,khaathun,1,1,1
4,10447318,bihar,khaathun,1,1,1
4,11949326,bihar,khaathun,1,1,1
4,13237884,bihar,saahanee,1,1,0
4,14147274,bihar,kumaar,0,0,1
4,11210289,bihar,kumaar,0,0,1
4,13536161,bihar,kumaar,0,0,1
4,13682343,bihar,kumaar,0,0,1
4,13800598,bihar,kumaar,0,0,1
4,12275747,bihar,kumaar,0,0,1
4,13457459,bihar,phiradous,1,1,1
4,18182627,bihar,khaathun,1,1,1
4,15801628,bihar,kumaar,0,0,1
4,12702345,bihar,khaathun,1,1,1
4,13254081,bihar,maamjhhee,1,0,1
4,16997366,bihar,kumaar,0,0,1
4,11980804,bihar,saahanee,1,1,0
4,16727514,bihar,kumaar,0,0,1
4,10394057,bihar,khaathun,1,1,1
4,14013306,bihar,maamjhhee,1,0,1
4,16878748,bihar,kumaar,0,0,1
4,20132821,bihar,maamjhhee,1,0,1
4,16208061,bihar,kumaar,0,0,1
4,16244983,bihar,kumaar,0,0,1
4,15061090,bihar,vaanoo,0,0,1
4,9551967,bihar,kumaar,0,0,1
4,17205733,bihar,daas,1,1,1
4,11614104,bihar,khaathun,1,1,1
4,15744068,bihar,khaathun,1,1,1
4,14258503,bihar,mallik,0,0,1
4,8830239,bihar,nivaas,1,1,1
4,14359131,bihar,praveen,1,0,1
4,15579319,bihar,kumaar,0,0,1
4,11869289,bihar,kumaar,0,0,1
4,17836708,bihar,dube,0,0,1
4,16330964,bihar,kumaar,0,0,1
4,18363523,bihar,kumaar,0,0,1
4,10544435,bihar,siddakee,1,0,1
4,16752021,bihar,bhaarathee,0,0,0
4,15312897,bihar,apharoojaa,1,1,1
4,15227416,bihar,kumaar,0,0,1
4,18786292,bihar,khaathun,1,1,1
4,14237802,bihar,bhaarathee,0,0,0
4,8345504,bihar,khaathun,1,1,1
4,15629986,bihar,kumaar,0,0,1
4,16386358,bihar,kumaar,0,0,1
4,12521988,bihar,nishaad,1,1,1
4,13638087,bihar,kumaar,0,0,1
4,11664110,bihar,laabh,0,0,0
4,9919116,bihar,kumaar,0,0,1
4,19703078,bihar,kumaar,0,0,1
4,13880200,bihar,maamjhhee,1,0,1
4,18480575,bihar,kumaar,0,0,1
4,11777391,bihar,anavar,0,0,1
4,17081888,bihar,kumaar,0,0,1
4,10832856,bihar,thivaaree,1,0,1
4,18389496,bihar,kumaar,0,0,1
4,12429709,bihar,kumaar,0,0,1
4,8469017,bihar,kumaar,0,0,1
4,13331795,bihar,phaathimaa,0,0,1
4,15267141,bihar,kumaar,0,0,1
4,10627394,bihar,kumaar,0,0,1
4,17892042,bihar,nishaad,1,1,1
4,14035791,bihar,ikabaal,0,0,0
4,17634314,bihar,kumaar,0,0,1
4,8564953,bihar,samdeep,1,1,1
4,14795417,bihar,rasthoogee,1,1,1
4,12746570,bihar,choube,0,0,0
4,9188171,bihar,kumaar,0,0,1
4,12194738,bihar,kumaar,0,0,1
4,19478898,bihar,khaathun,1,1,1
4,15187741,bihar,saalinee,1,1,1
4,11180345,bihar,mehathaa,0,0,1
4,10919567,bihar,khaathun,1,1,1
4,14274192,bihar,paathak,0,0,0
4,12748675,bihar,dube,0,0,1
4,9204399,bihar,kumaar,0,0,1
4,14493924,bihar,kumaar,0,0,1
4,17808571,bihar,thivaaree,1,0,1
4,13057877,bihar,kumaar,0,0,1
4,19524816,bihar,kumaar,0,0,1
4,12148112,bihar,khaathun,1,1,1
4,15854752,bihar,kumaar,0,0,1
4,17121841,bihar,misthree,1,0,1
4,12806931,bihar,kumaar,0,0,1
4,16270178,bihar,kumaar,0,0,1
4,11377765,bihar,kumaar,0,0,1
4,9753868,bihar,kumaar,0,0,1
4,10791306,bihar,mallik,0,0,1
4,19741000,bihar,kumaar,0,0,1
4,13646405,bihar,kumaar,0,0,1
4,19342095,bihar,sulthaanaa,0,0,1
4,18392680,bihar,vind,0,0,0
4,19660620,bihar,kumaar,0,0,1
4,20207821,bihar,khaathun,1,1,1
4,15471018,bihar,patel,0,0,0
4,17777401,bihar,choube,0,0,0
4,11513621,bihar,khaathun,1,1,1
4,9069660,bihar,mehathaa,0,0,1
4,15186582,bihar,kumaar,0,0,1
4,18388260,bihar,kumaar,0,0,1
4,13352084,bihar,sih,0,0,0
4,13545137,bihar,kumaar,0,0,1
4,17927975,bihar,kumaar,0,0,1
4,19635935,bihar,maamjhhee,1,0,1
4,9939000,bihar,mehathaa,0,0,1
4,17504611,bihar,kareem,0,0,0
4,12557640,bihar,bhagath,1,1,1
4,17897554,bihar,paasee,0,0,1
4,17949568,bihar,varmaa,0,0,0
4,16389911,bihar,kumaar,0,0,1
4,10605921,bihar,sammee,0,0,0
4,11083808,bihar,kumaar,0,0,1
4,11219946,bihar,kumaar,0,0,1
4,9093803,bihar,khaathun,1,1,1
4,8524752,bihar,dube,0,0,1
4,11019254,bihar,rajjaak,1,1,1
4,12674282,bihar,khaathun,1,1,1
4,9936652,bihar,khaathun,1,1,1
4,15024413,bihar,kumaar,0,0,1
4,18160018,bihar,kumaar,0,0,1
4,10405019,bihar,khaathun,1,1,1
4,15448817,bihar,kumaar,0,0,1
4,16711395,bihar,kumaar,0,0,1
4,14633989,bihar,kumaar,0,0,1
4,18631507,bihar,kumaar,0,0,1
4,19277491,bihar,kumaar,0,0,1
4,12042477,bihar,mamjur,1,1,1
4,17667463,bihar,kumaar,0,0,1
4,18583875,bihar,kumaar,0,0,1
4,11106316,bihar,khaathun,1,1,1
4,15533162,bihar,kumaar,0,0,1
4,12886707,bihar,praveen,1,0,1
4,12444377,bihar,kumaar,0,0,1
4,19855270,bihar,maamjhhee,1,0,1
4,14631727,bihar,kumaar,0,0,1
4,13259249,bihar,maamjhhee,1,0,1
4,15878976,bihar,kumaar,0,0,1
4,9739401,bihar,khaathun,1,1,1
4,10770670,bihar,kumaar,0,0,1
4,12898856,bihar,bhagath,1,1,1
4,15321030,bihar,daas,1,1,1
4,10615419,bihar,roobeenaa,1,1,1
4,18789197,bihar,kumaar,0,0,1
4,19517796,bihar,kumaar,0,0,1
4,15992162,bihar,kumaar,0,0,1
4,12121845,bihar,daas,1,1,1
4,12777948,bihar,kumaar,0,0,1
4,17575844,bihar,kumaar,0,0,1
4,14282442,bihar,kumaar,0,0,1
4,9499003,bihar,kumaar,0,0,1
4,20090721,bihar,kumaar,0,0,1
4,11405623,bihar,khaathun,1,1,1
4,18475903,bihar,paathak,0,0,0
4,15971913,bihar,kumaar,0,0,1
4,16120224,bihar,kumaar,0,0,1
4,13414279,bihar,kumaar,0,0,1
4,14552043,bihar,kumaar,0,0,1
4,9048288,bihar,kumaar,0,0,1
4,17682129,bihar,kumaar,0,0,1
4,16016502,bihar,maamjhhee,1,0,1
4,15261965,bihar,kumaar,0,0,1
4,19583932,bihar,kumaar,0,0,1
4,11515997,bihar,mehathaa,0,0,1
4,17936043,bihar,beebee,0,0,0
4,13901361,bihar,kumaar,0,0,1
4,13237926,bihar,kumaar,0,0,1
4,11876365,bihar,daas,1,1,1
4,17857166,bihar,kumaar,0,0,1
4,8696256,bihar,patel,0,0,0
4,17347677,bihar,kumaar,0,0,1
4,9944901,bihar,khaathun,1,1,1
4,8451755,bihar,khaathun,1,1,1
4,17785916,bihar,paathak,0,0,0
4,16511438,bihar,kumaar,0,0,1
4,9338077,bihar,kumaar,0,0,1
4,17266839,bihar,khaanapuree,1,0,0
4,13675770,bihar,kumaar,0,0,1
4,9600665,bihar,khaathun,1,1,1
4,17923856,bihar,kumaar,0,0,1
4,13069980,bihar,khaathun,1,1,1
4,17196743,bihar,kumaar,0,0,1
4,20121216,bihar,kumaar,0,0,1
4,9173398,bihar,kumaar,0,0,1
4,12006850,bihar,daas,1,1,1
4,15530032,bihar,kumaar,0,0,1
4,15283441,bihar,daas,1,1,1
4,10937266,bihar,khaathun,1,1,1
4,10001153,bihar,saaphee,0,1,0
4,10640554,bihar,kumaar,0,0,1
4,11036755,bihar,nigaar,1,0,1
4,15035691,bihar,kumaar,0,0,1
4,11860995,bihar,kumaar,0,0,1
4,13683646,bihar,kumaar,0,0,1
4,19831691,bihar,kumaar,0,0,1
4,9819457,bihar,daas,1,1,1
4,11235332,bihar,kumaar,0,0,1
4,8597005,bihar,saahanee,1,1,0
4,12199740,bihar,praveen,1,0,1
4,17224421,bihar,maamjhhee,1,0,1
4,20100960,bihar,daas,1,1,1
4,13771134,bihar,daas,1,1,1
4,15427077,bihar,kumaar,0,0,1
4,19419019,bihar,daas,1,1,1
4,9503734,bihar,kumaar,0,0,1
4,11806202,bihar,moojaahid,1,1,1
4,15206747,bihar,daas,1,1,1
4,19790979,bihar,kumaar,0,0,1
4,12647839,bihar,khaathun,1,1,1
4,20133508,bihar,kumaar,0,0,1
4,18254958,bihar,mehathaa,0,0,1
4,11004931,bihar,jaseem,0,1,1
4,13225172,bihar,patel,0,0,0
4,19199876,bihar,kumaar,0,0,1
4,13446688,bihar,kumaar,0,0,1
4,19439073,bihar,kumaar,0,0,1
4,17680766,bihar,kumaar,0,0,1
4,8343497,bihar,kusavaahaa,1,0,1
4,11599835,bihar,khaathun,1,1,1
4,13279815,bihar,sih,0,0,0
4,16096579,bihar,kumaar,0,0,1
4,9010991,bihar,praveen,1,0,1
4,10245150,bihar,khaathun,1,1,1
4,17447829,bihar,maamjhhee,1,0,1
4,18641287,bihar,maamjhhee,1,0,1
4,16904367,bihar,kumaar,0,0,1
4,9510381,bihar,khaathun,1,1,1
4,14871732,bihar,kumaar,0,0,1
4,15965935,bihar,kumaar,0,0,1
4,13423575,bihar,maamjhhee,1,0,1
4,9939890,bihar,mehathaa,0,0,1
4,13497239,bihar,kumaar,0,0,1
4,19076278,bihar,kumaar,0,0,1
4,19829157,bihar,kumaar,0,0,1
4,10732436,bihar,khaathun,1,1,1
4,16323780,bihar,vind,0,0,0
4,10875506,bihar,khaathun,1,1,1
4,13478925,bihar,chourasiyaa,1,1,1
4,13831996,bihar,kumaar,0,0,1
4,10790701,bihar,khaathun,1,1,1
4,17376937,bihar,khaathun,1,1,1
4,17677233,bihar,kumaar,0,0,1
4,13308047,bihar,kumaar,0,0,1
4,16692722,bihar,kumaar,0,0,1
4,18525634,bihar,vind,0,0,0
4,10280292,bihar,phekan,0,0,1
4,9141295,bihar,kumaar,0,0,1
4,14391377,bihar,khaathun,1,1,1
4,15804940,bihar,kumaar,0,0,1
4,15481247,bihar,kumaar,0,0,1
4,16745985,bihar,kumaar,0,0,1
4,14973663,bihar,kumaar,0,0,1
4,18443823,bihar,kumaar,0,0,1
4,9292563,bihar,rahamaan,1,1,1
4,12637473,bihar,kumaar,0,0,1
4,10000141,bihar,salaamath,0,1,1
4,15071435,bihar,kumaar,0,0,1
4,10372960,bihar,daas,1,1,1
4,17766852,bihar,beebee,0,0,0
4,11957863,bihar,thivaaree,1,0,1
4,12148360,bihar,khaathun,1,1,1
4,18039226,bihar,kumaar,0,0,1
4,17488064,bihar,thivaaree,1,0,1
4,12543211,bihar,kumaar,0,0,1
4,9315250,bihar,sakeel,0,0,1
4,11798696,bihar,kaasyap,1,0,1
4,15020314,bihar,kumaar,0,0,1
4,17899087,bihar,khaathun,1,1,1
4,19414034,bihar,kumaar,0,0,1
4,10287042,bihar,praveen,1,0,1
4,13798056,bihar,kumaar,0,0,1
4,10188566,bihar,kumaar,0,0,1
4,18539223,bihar,kumaar,0,0,1
4,16602146,bihar,kumaar,0,0,1
4,12147688,bihar,khaathun,1,1,1
4,13875300,bihar,kumaar,0,0,1
4,13119374,bihar,thivaaree,1,0,1
4,13534752,bihar,kumaar,0,0,1
4,12024784,bihar,kumaar,0,0,1
4,13118836,bihar,bhagath,1,1,1
4,18165355,bihar,kumaar,0,0,1
4,12587125,bihar,kumaar,0,0,1
4,15615829,bihar,praveen,1,0,1
4,15778019,bihar,kumaar,0,0,1
4,14009596,bihar,kumaar,0,0,1
4,14546700,bihar,kumaar,0,0,1
4,11204388,bihar,kumaar,0,0,1
4,11048025,bihar,khaathun,1,1,1
4,10794669,bihar,daas,1,1,1
4,18038140,bihar,kumaar,0,0,1
4,19019028,bihar,kumaar,0,0,1
4,16637959,bihar,kumaar,0,0,1
4,15500236,bihar,kumaar,0,0,1
4,9060536,bihar,asagar,1,0,1
4,10955097,bihar,jamased,1,1,1
4,12134413,bihar,khaathun,1,1,1
4,19485780,bihar,kumaar,0,0,1
4,9082994,bihar,mehathaa,0,0,1
4,8762251,bihar,kasyap,0,0,1
4,12798709,bihar,bhagath,1,1,1
4,8834982,bihar,patel,0,0,0
4,10117811,bihar,khaathun,1,1,1
4,19447074,bihar,kumaar,0,0,1
4,11844941,bihar,daas,1,1,1
4,17308925,bihar,misthree,1,0,1
4,12923770,bihar,chouhaan,0,0,0
4,17208827,bihar,kumaar,0,0,1
4,8632901,bihar,kusavaahaa,1,0,1
4,12101656,bihar,kumaar,0,0,1
4,9890254,bihar,kumaar,0,0,1
4,18129606,bihar,kumaar,0,0,1
4,10018422,bihar,khaathun,1,1,1
4,15415678,bihar,bhagath,1,1,1
4,18005876,bihar,kumaar,0,0,1
4,18707570,bihar,kumaar,0,0,1
4,13854398,bihar,kumaar,0,0,1
4,12772548,bihar,chouhaan,0,0,0
4,18745101,bihar,kumaar,0,0,1
4,16554107,bihar,prakaas,1,1,1
4,8788785,bihar,khaathun,1,1,1
4,15757378,bihar,chouhaan,0,0,0
4,14679014,bihar,kumaar,0,0,1
4,8720166,bihar,khaathun,1,1,1
4,10790173,bihar,daas,1,1,1
4,15399036,bihar,kumaar,0,0,1
4,16998829,bihar,kumaar,0,0,1
4,15693312,bihar,kumaar,0,0,1
4,9055751,bihar,daas,1,1,1
4,10247128,bihar,anavar,0,0,1
4,12638418,bihar,khaathun,1,1,1
4,17469659,bihar,kumaar,0,0,1
4,17421393,bihar,kumaar,0,0,1
4,12185151,bihar,ambikaa,1,0,1
4,9168805,bihar,khaathun,1,1,1
4,8337797,bihar,thivaaree,1,0,1
4,10012053,bihar,khaathun,1,1,1
4,9855205,bihar,kumaar,0,0,1
4,19138274,bihar,khaathun,1,1,1
4,17126365,bihar,kumaar,0,0,1
4,9602115,bihar,daas,1,1,1
4,10095351,bihar,rahamaan,1,1,1
4,19913476,bihar,kumaar,0,0,1
4,9908913,bihar,kumaar,0,0,1
4,19732801,bihar,kumaar,0,0,1
4,10044507,bihar,bhagath,1,1,1
4,9574351,bihar,daas,1,1,1
4,8818995,bihar,mahammad,0,0,0
4,15129390,bihar,daas,1,1,1
4,19312945,bihar,haadee,0,0,0
4,18171669,bihar,praveen,1,0,1
4,17266484,bihar,misree,0,0,1
4,16054438,bihar,kumaar,0,0,1
4,16557868,bihar,kumaar,0,0,1
4,14765252,bihar,kumaar,0,0,1
4,16911761,bihar,kumaar,0,0,1
4,18129675,bihar,hajaam,1,1,1
4,17064144,bihar,kumaar,0,0,1
4,11003566,bihar,khaathun,1,1,1
4,9550489,bihar,kaaseem,1,1,1
4,11317795,bihar,kumaar,0,0,1
4,16992100,bihar,khaathun,1,1,1
4,15482757,bihar,kumaar,0,0,1
4,9625065,bihar,khaathun,1,1,1
4,9717391,bihar,daee,0,0,1
4,16446010,bihar,kumaar,0,0,1
4,14356941,bihar,kumaar,0,0,1
4,9598494,bihar,rahamaan,1,1,1
4,17273210,bihar,kumaar,0,0,1
4,17918247,bihar,misree,0,0,1
4,17484393,bihar,kumar,0,0,0
4,15164496,bihar,vind,0,0,0
4,19485601,bihar,kumaar,0,0,1
4,10180170,bihar,khaathun,1,1,1
4,19754417,bihar,raaooth,1,1,0
4,18836427,bihar,thivaaree,1,0,1
4,17752822,bihar,thivaaree,1,0,1
4,19907728,bihar,kumaar,0,0,1
4,18933064,bihar,kumaar,0,0,1
4,11834375,bihar,daas,1,1,1
4,15403114,bihar,kumaar,0,0,1
4,11084323,bihar,kumaar,0,0,1
4,9760086,bihar,chourasiyaa,1,1,1
4,20240288,bihar,raanaa,0,0,0
4,15165303,bihar,kumaar,0,0,1
4,17965063,bihar,kumaar,0,0,1
4,19311380,bihar,maamjhhee,1,0,1
4,13318064,bihar,kumaar,0,0,1
4,11373584,bihar,kumaar,0,0,1
4,10209488,bihar,kumaar,0,0,1
4,14729362,bihar,kumaar,0,0,1
4,14648485,bihar,khaathun,1,1,1
4,8647876,bihar,khaathun,1,1,1
4,12965916,bihar,kumaar,0,0,1
4,12170011,bihar,kumaar,0,0,1
4,9628147,bihar,kumaar,0,0,1
4,11416146,bihar,praveen,1,0,1
4,9960828,bihar,mehathaa,0,0,1
4,8707288,bihar,kumaar,0,0,1
4,18842637,bihar,kumaar,0,0,1
4,15459667,bihar,kumaar,0,0,1
4,18107053,bihar,kumaar,0,0,1
4,8357863,bihar,mamjaree,1,0,1
4,20135015,bihar,kumaar,0,0,1
4,15603160,bihar,kumaar,0,0,1
4,19790467,bihar,maamjhhee,1,0,1
4,13912116,bihar,daas,1,1,1
4,9320627,bihar,daas,1,1,1
4,14761603,bihar,kumaar,0,0,1
4,17913532,bihar,kumaar,0,0,1
4,12965002,bihar,kumaar,0,0,1
4,15521378,bihar,kumaar,0,0,1
4,13809996,bihar,kumaar,0,0,1
4,14904951,bihar,kumaar,0,0,1
4,10731716,bihar,kumaar,0,0,1
4,11574650,bihar,khaathun,1,1,1
4,16697587,bihar,kumaar,0,0,1
4,10663545,bihar,beebee,0,0,0
4,16223112,bihar,kumaar,0,0,1
4,11501797,bihar,khaathun,1,1,1
4,17419989,bihar,kumaar,0,0,1
4,17788984,bihar,khaathun,1,1,1
4,18912310,bihar,kumaar,0,0,1
4,10475688,bihar,khaathun,1,1,1
4,15377407,bihar,kumaar,0,0,1
4,11958819,bihar,maamjhhee,1,0,1
4,17417372,bihar,kumaar,0,0,1
4,11083393,bihar,khaathun,1,1,1
4,15795018,bihar,kumaar,0,0,1
4,13781429,bihar,bhagath,1,1,1
4,17549992,bihar,dube,0,0,1
4,10048599,bihar,kumaar,0,0,1
4,11893831,bihar,khaathun,1,1,1
4,13894501,bihar,kumaar,0,0,1
4,19696074,bihar,kumaar,0,0,1
4,9002257,bihar,kumaar,0,0,1
4,17988544,bihar,khaathun,1,1,1
4,15823941,bihar,kumaar,0,0,1
4,11330470,bihar,daas,1,1,1
4,19179987,bihar,kumaar,0,0,1
4,18722190,bihar,misthree,1,0,1
4,17791761,bihar,kumaar,0,0,1
4,15441538,bihar,varmaa,0,0,0
4,18855755,bihar,kumaar,0,0,1
4,11316496,bihar,daas,1,1,1
4,15139581,bihar,kumaar,0,0,1
4,15186734,bihar,bhaarathee,0,0,0
4,18458889,bihar,daas,1,1,1
4,15301133,bihar,khaathun,1,1,1
4,10306805,bihar,aleem,0,1,1
4,9604513,bihar,khaathun,1,1,1
4,17514071,bihar,kumaar,0,0,1
4,9763094,bihar,khaathun,1,1,1
4,18666472,bihar,praveen,1,0,1
4,10625697,bihar,murm,0,0,1
4,19417968,bihar,kumaar,0,0,1
4,18961344,bihar,chourasiyaa,1,1,1
4,14491186,bihar,kumaar,0,0,1
4,15404778,bihar,kumaar,0,0,1
4,15758148,bihar,kumaar,0,0,1
4,17102723,bihar,kumaar,0,0,1
4,17461199,bihar,kumaar,0,0,1
4,14076674,bihar,daas,1,1,1
4,17115689,bihar,kumaar,0,0,1
4,17534091,bihar,kumaar,0,0,1
4,18944342,bihar,praveen,1,0,1
4,12790840,bihar,varmaa,0,0,0
4,17691238,bihar,choube,0,0,0
4,15095508,bihar,khaathun,1,1,1
4,14726336,bihar,kismath,1,0,1
4,14573060,bihar,kumaar,0,0,1
4,8808149,bihar,thivaaree,1,0,1
4,10197393,bihar,khaathun,1,1,1
4,16135227,bihar,kumaar,0,0,1
4,12146771,bihar,thivaaree,1,0,1
4,11070802,bihar,khaathun,1,1,1
4,13241720,bihar,kumaar,0,0,1
4,11302917,bihar,kumaar,0,0,1
4,16640302,bihar,kumaar,0,0,1
4,17763023,bihar,khaathun,1,1,1
4,14560081,bihar,kumaar,0,0,1
4,19056076,bihar,kumaar,0,0,1
4,15436476,bihar,khaathun,1,1,1
4,19665141,bihar,chouhaan,0,0,0
4,17909422,bihar,kumaar,0,0,1
4,12835716,bihar,thivaaree,1,0,1
4,20133034,bihar,maamjhhee,1,0,1
4,18740152,bihar,kumaar,0,0,1
4,8318524,bihar,kumaar,0,0,1
4,16765639,bihar,aanand,0,0,0
4,10326295,bihar,ajid,0,0,0
4,10989449,bihar,khaathun,1,1,1
4,10302252,bihar,khaathun,1,1,1
4,17502669,bihar,thivaaree,1,0,1
4,10085702,bihar,kumaar,0,0,1
4,17896247,bihar,patel,0,0,0
4,19369100,bihar,khaathun,1,1,1
4,19265587,bihar,maamjhhee,1,0,1
4,8828573,bihar,kumaar,0,0,1
4,10841369,bihar,aanand,0,0,0
4,12823494,bihar,chouhaan,0,0,0
4,10061162,bihar,sabaanaa,1,0,1
4,9034440,bihar,khaathun,1,1,1
4,16082958,bihar,kumaar,0,0,1
4,16449407,bihar,kumaar,0,0,1
4,11543930,bihar,kumaar,0,0,1
4,16879628,bihar,thivaaree,1,0,1
4,11601567,bihar,khaathun,1,1,1
4,9023363,bihar,kumaar,0,0,1
4,12125387,bihar,khaathun,1,1,1
4,19197217,bihar,praveen,1,0,1
4,8671222,bihar,kumaar,0,0,1
4,16996406,bihar,kumaar,0,0,1
4,12348607,bihar,kumaar,0,0,1
4,13227477,bihar,khaathun,1,1,1
4,14524732,bihar,kumaar,0,0,1
4,15647424,bihar,kumaar,0,0,1
4,8514806,bihar,khaathun,1,1,1
4,11701754,bihar,kumaar,0,0,1
4,13274640,bihar,kumaar,0,0,1
4,16655124,bihar,kumaar,0,0,1
4,18185974,bihar,kumaar,0,0,1
4,9764080,bihar,doomaa,0,0,1
4,9788565,bihar,kumaar,0,0,1
4,16951294,bihar,kumaar,0,0,1
4,14415732,bihar,kumaar,0,0,1
4,11612648,bihar,khaathun,1,1,1
4,16853166,bihar,jhhamvar,1,0,1
4,17821609,bihar,kumaar,0,0,1
4,10308798,bihar,jaseem,0,1,1
4,17712966,bihar,kumaar,0,0,1
4,14181130,bihar,choorasiyaa,1,1,1
4,13044161,bihar,khaathun,1,1,1
4,18233397,bihar,kumaar,0,0,1
4,19490901,bihar,kumar,0,0,0
4,18727451,bihar,vaanoo,0,0,1
4,12349501,bihar,kumaar,0,0,1
4,18705560,bihar,kumaar,0,0,1
4,12192555,bihar,kumaar,0,0,1
4,11381305,bihar,kamchan,0,0,1
4,10081196,bihar,mehathaa,0,0,1
4,14199888,bihar,anavar,0,0,1
4,10307668,bihar,praveen,1,0,1
4,16407524,bihar,daas,1,1,1
4,17544324,bihar,rahamaan,1,1,1
4,13906226,bihar,kumaar,0,0,1
4,11823463,bihar,kumaar,0,0,1
4,9525896,bihar,kumaar,0,0,1
4,12351251,bihar,kumaar,0,0,1
4,11794029,bihar,mahaaseth,1,1,1
4,15551194,bihar,kumaar,0,0,1
4,9812992,bihar,khaathun,1,1,1
4,12225846,bihar,kumaar,0,0,1
4,14799102,bihar,kumaar,0,0,1
4,18157946,bihar,bhagath,1,1,1
4,13575433,bihar,kumaar,0,0,1
4,14565652,bihar,vind,0,0,0
4,16454715,bihar,kumaar,0,0,1
4,12486786,bihar,kumaar,0,0,1
4,17001556,bihar,kumaar,0,0,1
4,12855061,bihar,kumaar,0,0,1
4,8570832,bihar,kumaar,0,0,1
4,9579303,bihar,khaathun,1,1,1
4,12839765,bihar,praveen,1,0,1
4,18872578,bihar,kumaar,0,0,1
4,11783720,bihar,saahid,0,0,0
4,11815079,bihar,kumaar,0,0,1
4,8737795,bihar,kumaar,0,0,1
4,14105221,bihar,kumaar,0,0,1
4,14624318,bihar,kumaar,0,0,1
4,15546566,bihar,kumaar,0,0,1
4,16441457,bihar,kumaar,0,0,1
4,10962076,bihar,khaathun,1,1,1
4,10422796,bihar,hebram,1,0,0
4,13238484,bihar,patel,0,0,0
4,11950833,bihar,khaathun,1,1,1
4,14291162,bihar,khaathun,1,1,1
4,8656151,bihar,khaathun,1,1,1
4,11020014,bihar,daas,1,1,1
4,10316028,bihar,latheeph,0,0,1
4,16995289,bihar,daas,1,1,1
4,19712577,bihar,rousan,1,0,1
4,19154530,bihar,kumaar,0,0,1
4,15988790,bihar,kumaar,0,0,1
4,10715452,bihar,khaathun,1,1,1
4,16852603,bihar,chouhaan,0,0,0
4,9378416,bihar,khaathun,1,1,1
4,13268792,bihar,kumaar,0,0,1
4,9258225,bihar,kumaar,0,0,1
4,11877783,bihar,sakeel,0,0,1
4,15133093,bihar,kumaar,0,0,1
4,17470377,bihar,kumaar,0,0,1
4,10817672,bihar,toodoo,1,0,1
4,14394111,bihar,kumaar,0,0,1
4,9780769,bihar,khaathun,1,1,1
4,13757364,bihar,kumaar,0,0,1
4,18336507,bihar,kumaar,0,0,1
4,8898629,bihar,kumaar,0,0,1
4,8800787,bihar,khaathun,1,1,1
4,13248665,bihar,khaathun,1,1,1
4,9132887,bihar,khaathun,1,1,1
4,20060617,bihar,kumaar,0,0,1
4,16742939,bihar,mallik,0,0,1
4,17719296,bihar,kumaar,0,0,1
4,20051026,bihar,maamjhhee,1,0,1
4,10652150,bihar,daas,1,1,1
4,15770696,bihar,kumaar,0,0,1
4,13139808,bihar,kumaar,0,0,1
4,19482293,bihar,khaathun,1,1,1
4,16349289,bihar,kumaar,0,0,1
4,8632056,bihar,patel,0,0,0
4,15819048,bihar,kumaar,0,0,1
4,16939397,bihar,kumaar,0,0,1
4,19227552,bihar,maamjhhee,1,0,1
4,18195358,bihar,althaaph,1,0,1
4,19970225,bihar,kumaar,0,0,1
4,17858932,bihar,kumaar,0,0,1
4,20051493,bihar,maamjhhee,1,0,1
4,13124981,bihar,khaathun,1,1,1
4,18444019,bihar,dube,0,0,1
4,13966321,bihar,kumaar,0,0,1
4,19763215,bihar,kumaar,0,0,1
4,15129615,bihar,praveen,1,0,1
4,12820696,bihar,paathak,0,0,0
4,14672221,bihar,apharooj,1,1,1
4,14901545,bihar,daas,1,1,1
4,10543358,bihar,praveen,1,0,1
4,12876517,bihar,kumaar,0,0,1
4,12732507,bihar,kumaar,0,0,1
4,11927592,bihar,praveen,1,0,1
4,15496132,bihar,kumaar,0,0,1
4,15586850,bihar,kumaar,0,0,1
4,19768004,bihar,chouhaan,0,0,0
4,10324797,bihar,khaathun,1,1,1
4,15668935,bihar,kumaar,0,0,1
4,9716332,bihar,praveen,1,0,1
4,11616001,bihar,khaathun,1,1,1
4,19017771,bihar,maamjhhee,1,0,1
4,15133776,bihar,kumaar,0,0,1
4,18432234,bihar,kumaar,0,0,1
4,12466421,bihar,kumaar,0,0,1
4,10698696,bihar,kumaar,0,0,1
4,14968742,bihar,daas,1,1,1
4,13534885,bihar,prakaas,1,1,1
4,17535107,bihar,paathak,0,0,0
4,13928637,bihar,khaathun,1,1,1
4,17305636,bihar,kumaar,0,0,1
4,17385568,bihar,kumaar,0,0,1
4,20069986,bihar,ikabaal,0,0,0
4,9072601,bihar,kumaar,0,0,1
4,18027338,bihar,kumaar,0,0,1
4,18326216,bihar,hajaam,1,1,1
4,17258246,bihar,kumaar,0,0,1
4,12223616,bihar,kumaar,0,0,1
4,20117001,bihar,daas,1,1,1
4,9029511,bihar,kumaar,0,0,1
4,17972802,bihar,beebee,0,0,0
4,17575049,bihar,kumaar,0,0,1
4,12745944,bihar,choube,0,0,0
4,18895134,bihar,sih,0,0,0
4,9741941,bihar,kumaar,0,0,1
4,11959979,bihar,damvee,0,1,1
4,14597319,bihar,khaathun,1,1,1
4,12430034,bihar,kumaar,0,0,1
4,14008341,bihar,kumaar,0,0,1
4,8980184,bihar,daas,1,1,1
4,16810164,bihar,kumaar,0,0,1
4,10775157,bihar,praveen,1,0,1
4,14596333,bihar,kumaar,0,0,1
4,10643380,bihar,kumaar,0,0,1
4,8679920,bihar,kumaar,0,0,1
4,9688647,bihar,rahamaan,1,1,1
4,16600808,bihar,kumaar,0,0,1
4,14808818,bihar,kumaar,0,0,1
4,16857398,bihar,praveen,1,0,1
4,16301905,bihar,misthree,1,0,1
4,19031720,bihar,kumaar,0,0,1
4,16497774,bihar,kumaar,0,0,1
4,13296638,bihar,maamjhhee,1,0,1
4,16541238,bihar,kumaar,0,0,1
4,10673090,bihar,soonoo,1,0,0
4,16958894,bihar,saahanee,1,1,0
4,8802387,bihar,daas,1,1,1
4,18104315,bihar,kumaar,0,0,1
4,12183961,bihar,chandan,1,1,0
4,16287655,bihar,kumaar,0,0,1
4,12192948,bihar,daas,1,1,1
4,10949815,bihar,kumaar,0,0,1
4,20045777,bihar,kumaar,0,0,1
4,13539808,bihar,daas,1,1,1
4,16877642,bihar,kumaar,0,0,1
4,9891976,bihar,kumaar,0,0,1
4,18817325,bihar,kumaar,0,0,1
4,16055874,bihar,kumaar,0,0,1
4,19705311,bihar,kumaar,0,0,1
4,13835612,bihar,kumaar,0,0,1
4,14602659,bihar,daas,1,1,1
4,15567882,bihar,kumaar,0,0,1
4,13277402,bihar,kumaar,0,0,1
4,16570131,bihar,thalath,0,0,0
4,15265689,bihar,daas,1,1,1
4,9840545,bihar,khaathun,1,1,1
4,14350166,bihar,praveen,1,0,1
4,12877410,bihar,varmaa,0,0,0
4,14509105,bihar,saahid,0,0,0
4,13368964,bihar,maamjhhee,1,0,1
4,12422119,bihar,kumaar,0,0,1
4,14856728,bihar,kumaar,0,0,1
4,18207177,bihar,kumaar,0,0,1
4,10971730,bihar,daas,1,1,1
4,18039808,bihar,kumaar,0,0,1
4,15253205,bihar,kumaar,0,0,1
4,14902289,bihar,kumaar,0,0,1
4,15889527,bihar,maamjhhee,1,0,1
4,9381272,bihar,ullaah,1,1,1
4,18173284,bihar,kumaar,0,0,1
4,17335132,bihar,kumaar,0,0,1
4,10506047,bihar,karmakar,1,0,1
4,19701849,bihar,maamjhhee,1,0,1
4,13808272,bihar,kumaar,0,0,1
4,13614219,bihar,khaathun,1,1,1
4,13680478,bihar,kumaar,0,0,1
4,17184908,bihar,kumaar,0,0,1
4,14399574,bihar,kumaar,0,0,1
4,10384182,bihar,ganes,0,0,0
4,12764273,bihar,thivaaree,1,0,1
4,11356145,bihar,kumaar,0,0,1
4,18029625,bihar,kumaar,0,0,1
4,8961787,bihar,kumaar,0,0,1
4,11049523,bihar,kumaar,0,0,1
4,13222239,bihar,maamjhhee,1,0,1
4,17433420,bihar,kumaar,0,0,1
4,19830315,bihar,kumaar,0,0,1
4,9528178,bihar,naayak,1,1,1
4,12182473,bihar,maamjhhee,1,0,1
4,10957792,bihar,khaathun,1,1,1
4,14579160,bihar,rasthoogee,1,1,1
4,15347298,bihar,pujhhaar,1,0,1
4,13658532,bihar,kumaar,0,0,1
4,11856207,bihar,kumaar,0,0,1
4,13650028,bihar,kumaar,0,0,1
4,16320550,bihar,kumaar,0,0,1
4,18244116,bihar,kumaar,0,0,1
4,15394293,bihar,kumaar,0,0,1
4,18817444,bihar,kumaar,0,0,1
4,14025409,bihar,kumaar,0,0,1
4,13031244,bihar,maamjhhee,1,0,1
4,19892843,bihar,kumaar,0,0,1
4,17963281,bihar,choube,0,0,0
4,13414892,bihar,kumaar,0,0,1
4,11474197,bihar,kumaar,0,0,1
4,8487558,bihar,kumaar,0,0,1
4,11518478,bihar,khaathun,1,1,1
4,17960035,bihar,sih,0,0,0
4,10156114,bihar,khaathun,1,1,1
4,19241345,bihar,maamjhhee,1,0,1
4,8670283,bihar,khaathun,1,1,1
4,11547163,bihar,kumaar,0,0,1
4,16018530,bihar,maalee,0,0,0
4,14601156,bihar,kumaar,0,0,1
4,16950973,bihar,kumaar,0,0,1
4,13401674,bihar,khaathun,1,1,1
4,16539295,bihar,kumaar,0,0,1
4,9910111,bihar,bhaarathee,0,0,0
4,9299427,bihar,kumaar,0,0,1
4,11195187,bihar,kumaar,0,0,1
4,8956804,bihar,bhagath,1,1,1
4,17045450,bihar,maamjhhee,1,0,1
4,17008751,bihar,kumaar,0,0,1
4,10195889,bihar,khaathun,1,1,1
4,9330691,bihar,daas,1,1,1
4,14534584,bihar,kumaar,0,0,1
4,11418893,bihar,khaathun,1,1,1
4,14448533,bihar,khaathun,1,1,1
4,12371261,bihar,kumaar,0,0,1
4,11955458,bihar,khaathun,1,1,1
4,13896603,bihar,maamjhhee,1,0,1
4,9007510,bihar,uday,0,0,0
4,14538669,bihar,kumaar,0,0,1
4,14686878,bihar,khaathun,1,1,1
4,8815532,bihar,patel,0,0,0
4,19790834,bihar,kumaar,0,0,1
4,10018887,bihar,kumaar,0,0,1
4,11903018,bihar,phul,0,0,0
4,15012621,bihar,kumaar,0,0,1
4,9530162,bihar,bhagath,1,1,1
4,10760858,bihar,kumaar,0,0,1
4,12401881,bihar,kumaar,0,0,1
4,9537101,bihar,bhaarathee,0,0,0
4,9655260,bihar,praveen,1,0,1
4,17292125,bihar,kumaar,0,0,1
4,15868720,bihar,kumaar,0,0,1
4,14001185,bihar,apharooj,1,1,1
4,14778317,bihar,kumaar,0,0,1
4,8512448,bihar,kumaar,0,0,1
4,8584840,bihar,lais,0,0,0
4,15672273,bihar,kumaar,0,0,1
4,17911084,bihar,beebee,0,0,0
4,10374697,bihar,praveen,1,0,1
4,16375021,bihar,kumaar,0,0,1
4,12230985,bihar,saahanee,1,1,0
4,10168557,bihar,kumaar,0,0,1
4,18154463,bihar,kumaar,0,0,1
4,10164662,bihar,khaathun,1,1,1
4,12141874,bihar,thrivedee,1,1,1
4,10835410,bihar,aanad,0,0,1
4,16761874,bihar,kumaar,0,0,1
4,12875958,bihar,praveen,1,0,1
4,16167467,bihar,maamjhhee,1,0,1
4,15618030,bihar,maamjhhee,1,0,1
4,9403739,bihar,chhootoo,0,0,1
4,10388355,bihar,kumaar,0,0,1
4,11158361,bihar,bhaarathee,0,0,0
4,17933356,bihar,kumaar,0,0,1
4,13913859,bihar,kumaar,0,0,1
4,12405737,bihar,maamjhhee,1,0,1
4,11269277,bihar,kumaar,0,0,1
4,18479608,bihar,kumaar,0,0,1
4,13279291,bihar,kumaar,0,0,1
4,10841338,bihar,resamee,1,1,0
4,13201257,bihar,thivaaree,1,0,1
4,14857320,bihar,kumaar,0,0,1
4,16865815,bihar,kumaar,0,0,1
4,14154013,bihar,khaathun,1,1,1
4,12418385,bihar,sih,0,0,0
4,16447337,bihar,misthree,1,0,1
4,16759030,bihar,kumaar,0,0,1
4,11408676,bihar,kumaar,0,0,1
4,11033967,bihar,khaathun,1,1,1
5,20340178,chandigarh,daas,1,1,1
5,20332819,chandigarh,vinood,1,0,1
5,20290351,chandigarh,joooulee,0,0,1
5,20303069,chandigarh,kumaar,0,0,1
5,20297916,chandigarh,kumaar,0,0,1
5,20266482,chandigarh,kumaar,0,0,1
5,20277509,chandigarh,kumaar,0,0,1
5,20288676,chandigarh,kumaar,0,0,1
5,20296571,chandigarh,kumaar,0,0,1
5,20365895,chandigarh,kumaar,0,0,1
5,20285612,chandigarh,jeesee,1,1,0
5,20367900,chandigarh,kumaar,0,0,1
5,20265950,chandigarh,kumaar,0,0,1
5,20283865,chandigarh,kumaar,0,0,1
5,20269293,chandigarh,kumaar,0,0,1
5,20369062,chandigarh,kumaar,0,0,1
5,20268369,chandigarh,kumaar,0,0,1
5,20266413,chandigarh,misthree,1,0,1
5,20328112,chandigarh,kumaar,0,0,1
5,20323662,chandigarh,kumaar,0,0,1
5,20291417,chandigarh,kasyap,0,0,1
5,20357606,chandigarh,raanaa,0,0,0
5,20303465,chandigarh,kumaar,0,0,1
5,20378659,chandigarh,kumaar,0,0,1
5,20365220,chandigarh,chouhaan,0,0,0
5,20348994,chandigarh,silooree,1,1,1
5,20353686,chandigarh,kumaar,0,0,1
5,20322266,chandigarh,kumaar,0,0,1
5,20330675,chandigarh,kalasan,1,1,1
5,20270597,chandigarh,kumaar,0,0,1
5,20331369,chandigarh,varmaa,0,0,0
5,20271801,chandigarh,kumaar,0,0,1
5,20337705,chandigarh,kumaar,0,0,1
5,20377889,chandigarh,kumaar,0,0,1
5,20287891,chandigarh,mahaajan,1,1,1
5,20283428,chandigarh,nares,0,0,1
5,20303185,chandigarh,kumaar,0,0,1
5,20329482,chandigarh,kapoor,1,1,1
5,20374924,chandigarh,kumaar,0,0,1
5,20335435,chandigarh,chamdel,0,0,1
5,20280362,chandigarh,gil,0,0,0
5,20350376,chandigarh,kumaar,0,0,1
5,20299463,chandigarh,kumaar,0,0,1
5,20264547,chandigarh,kumaar,0,0,1
5,20352258,chandigarh,kumaar,0,0,1
5,20323808,chandigarh,kumaar,0,0,1
5,20346148,chandigarh,kumaar,0,0,1
5,20289430,chandigarh,kumaar,0,0,1
5,20342586,chandigarh,daas,1,1,1
5,20341561,chandigarh,kumaar,0,0,1
5,20350196,chandigarh,kumaar,0,0,1
5,20267254,chandigarh,kumaar,0,0,1
5,20265230,chandigarh,kumaar,0,0,1
5,20276049,chandigarh,kumaar,0,0,1
5,20306963,chandigarh,jasavaal,1,1,1
5,20332602,chandigarh,amar,0,0,0
5,20373916,chandigarh,kumaar,0,0,1
5,20381455,chandigarh,kumaar,0,0,1
5,20271387,chandigarh,kumaar,0,0,1
5,20306432,chandigarh,kumaar,0,0,1
5,20362947,chandigarh,kumaar,0,0,1
5,20355841,chandigarh,kumaar,0,0,1
5,20264300,chandigarh,kumaar,0,0,1
5,20355774,chandigarh,kumaar,0,0,1
5,20284081,chandigarh,raanaa,0,0,0
5,20265969,chandigarh,kumaar,0,0,1
5,20346706,chandigarh,joonasan,1,1,0
5,20381570,chandigarh,kumaar,0,0,1
5,20299881,chandigarh,jeeth,1,1,1
5,20374660,chandigarh,kumaar,0,0,1
5,20262393,chandigarh,sain,0,0,1
5,20281531,chandigarh,sathiyaa,1,1,1
5,20361924,chandigarh,kumaar,0,0,1
5,20313905,chandigarh,kumaar,0,0,1
5,20338137,chandigarh,kumaar,0,0,1
5,20373389,chandigarh,kumaar,0,0,1
5,20318666,chandigarh,kumaar,0,0,1
5,20338740,chandigarh,chouhaan,0,0,0
5,20304768,chandigarh,kumaar,0,0,1
5,20282811,chandigarh,bajaaj,1,1,1
5,20284564,chandigarh,kapoor,1,1,1
5,20285844,chandigarh,malavaee,1,0,1
5,20361504,chandigarh,diyaa,1,1,1
5,20322758,chandigarh,dube,0,0,1
5,20278021,chandigarh,kumaar,0,0,1
5,20273889,chandigarh,kumaar,0,0,1
5,20325924,chandigarh,kumaar,0,0,1
5,20265299,chandigarh,kumaar,0,0,1
5,20300261,chandigarh,prakaas,1,1,1
5,20357099,chandigarh,kumaar,0,0,1
5,20380647,chandigarh,kumaar,0,0,1
5,20327087,chandigarh,kanoojiyaa,1,1,1
5,20311493,chandigarh,kumaar,0,0,1
5,20360764,chandigarh,kumaar,0,0,1
5,20334143,chandigarh,kumaar,0,0,1
5,20325397,chandigarh,kanoojiyaa,1,1,1
5,20314703,chandigarh,kumaar,0,0,1
5,20310141,chandigarh,kumaar,0,0,1
5,20374137,chandigarh,varmaa,0,0,0
5,20286214,chandigarh,paasee,0,0,1
5,20379679,chandigarh,kumaar,0,0,1
5,20348656,chandigarh,kumaar,0,0,1
5,20339388,chandigarh,sumdar,1,0,1
5,20270426,chandigarh,kumaar,0,0,1
5,20304652,chandigarh,simgalaa,1,1,1
5,20331200,chandigarh,thukaraal,1,1,1
5,20312445,chandigarh,kumaar,0,0,1
5,20380198,chandigarh,kumaar,0,0,1
5,20334796,chandigarh,varmaa,0,0,0
5,20319216,chandigarh,simgalaa,1,1,1
5,20320942,chandigarh,kumaar,0,0,1
5,20328838,chandigarh,kumaar,0,0,1
5,20334379,chandigarh,thivaaree,1,0,1
5,20286995,chandigarh,gaamdhee,0,0,1
5,20264230,chandigarh,kumaar,0,0,1
5,20261440,chandigarh,kumaar,0,0,1
5,20374224,chandigarh,kumaar,0,0,1
5,20265564,chandigarh,kumaar,0,0,1
5,20289333,chandigarh,kumaar,0,0,1
5,20316759,chandigarh,sachadevaa,0,0,1
5,20261913,chandigarh,kumaar,0,0,1
5,20299825,chandigarh,kumaar,0,0,1
5,20370501,chandigarh,simgalaa,1,1,1
5,20370248,chandigarh,bhagath,1,1,1
5,20291816,chandigarh,kumaar,0,0,1
5,20350685,chandigarh,kumaar,0,0,1
5,20313724,chandigarh,kumaar,0,0,1
5,20357179,chandigarh,kumaar,0,0,1
5,20300243,chandigarh,kumaar,0,0,1
5,20377556,chandigarh,kumaar,0,0,1
5,20284383,chandigarh,kumaar,0,0,1
5,20379364,chandigarh,kumaar,0,0,1
5,20337485,chandigarh,kumaar,0,0,1
5,20275333,chandigarh,hasain,0,0,1
5,20317262,chandigarh,saahanee,1,1,0
5,20306556,chandigarh,prakaas,1,1,1
5,20265598,chandigarh,varmaa,0,0,0
5,20353179,chandigarh,kumaar,0,0,1
5,20309423,chandigarh,kumaar,0,0,1
5,20261309,chandigarh,kumaar,0,0,1
5,20283278,chandigarh,kumaar,0,0,1
5,20375384,chandigarh,kumaar,0,0,1
5,20290873,chandigarh,chaavalaa,1,1,1
5,20313982,chandigarh,kumaar,0,0,1
5,20269565,chandigarh,kumaar,0,0,1
5,20273732,chandigarh,prakaas,1,1,1
5,20288509,chandigarh,ninjajhhaavan,1,1,1
5,20342824,chandigarh,kumaar,0,0,1
5,20289727,chandigarh,sidhu,0,0,0
5,20319553,chandigarh,kumaar,0,0,1
5,20381641,chandigarh,kumaar,0,0,1
5,20278998,chandigarh,kumaar,0,0,1
5,20325443,chandigarh,kumaar,0,0,1
5,20277573,chandigarh,kumaar,0,0,1
5,20376367,chandigarh,syaam,0,0,1
5,20269638,chandigarh,charan,0,0,0
5,20290304,chandigarh,kumaar,0,0,1
5,20306420,chandigarh,kumaar,0,0,1
5,20316738,chandigarh,sachadevaa,0,0,1
5,20330287,chandigarh,miththal,1,0,1
5,20372171,chandigarh,bahal,0,0,1
5,20347472,chandigarh,chaavalaa,1,1,1
5,20346502,chandigarh,sachadevaa,0,0,1
5,20331582,chandigarh,prakaas,1,1,1
5,20347431,chandigarh,daththaa,0,0,0
5,20268363,chandigarh,mehathaa,0,0,1
5,20364381,chandigarh,paathak,0,0,0
5,20261506,chandigarh,varmaa,0,0,0
5,20373589,chandigarh,kasyap,0,0,1
5,20367320,chandigarh,kumaar,0,0,1
5,20339382,chandigarh,varmaa,0,0,0
5,20299836,chandigarh,kumaar,0,0,1
5,20270120,chandigarh,kumaar,0,0,1
5,20378854,chandigarh,krisan,1,0,1
5,20298778,chandigarh,kumaar,0,0,1
5,20370906,chandigarh,saahanee,1,1,0
5,20314020,chandigarh,kumaar,0,0,1
5,20367910,chandigarh,kumaar,0,0,1
5,20353077,chandigarh,kumaar,0,0,1
5,20354951,chandigarh,rahamaan,1,1,1
5,20341557,chandigarh,kumaar,0,0,1
5,20295271,chandigarh,prabhaakar,1,0,1
5,20322593,chandigarh,chaavalaa,1,1,1
5,20319722,chandigarh,kumaar,0,0,1
5,20381337,chandigarh,kumaar,0,0,1
5,20375794,chandigarh,maalee,0,0,0
5,20345530,chandigarh,prakaas,1,1,1
5,20292689,chandigarh,bharadvaaj,1,0,1
5,20286619,chandigarh,kumaar,0,0,1
5,20346439,chandigarh,bathraa,1,0,1
5,20342058,chandigarh,kapoor,1,1,1
5,20281721,chandigarh,thamaan,0,1,1
5,20273566,chandigarh,kumaar,0,0,1
5,20365603,chandigarh,charan,0,0,0
5,20318409,chandigarh,kumaar,0,0,1
5,20339524,chandigarh,kumaar,0,0,1
5,20283302,chandigarh,kumaar,0,0,1
5,20265026,chandigarh,kumaar,0,0,1
5,20336582,chandigarh,kumaar,0,0,1
5,20359572,chandigarh,kumaar,0,0,1
5,20299628,chandigarh,kumaar,0,0,1
5,20350058,chandigarh,sumdar,1,0,1
5,20372227,chandigarh,arooraa,0,0,0
5,20329086,chandigarh,vyaas,1,0,1
5,20325893,chandigarh,kumaar,0,0,1
5,20264676,chandigarh,kumaar,0,0,1
5,20346942,chandigarh,kumaar,0,0,1
5,20343814,chandigarh,kumaar,0,0,1
5,20350755,chandigarh,kumaar,0,0,1
5,20289649,chandigarh,kumaar,0,0,1
5,20304770,chandigarh,chandr,0,0,1
5,20311333,chandigarh,kumaar,0,0,1
5,20326276,chandigarh,meharaa,0,0,1
5,20297010,chandigarh,kumaar,0,0,1
5,20364999,chandigarh,prakaas,1,1,1
5,20314976,chandigarh,kumaar,0,0,1
5,20339398,chandigarh,kumaar,0,0,1
5,20342487,chandigarh,chandr,0,0,1
5,20340111,chandigarh,prakaas,1,1,1
5,20324386,chandigarh,kumaar,0,0,1
5,20331216,chandigarh,baavaa,1,1,1
5,20318193,chandigarh,kumaar,0,0,1
5,20334705,chandigarh,kumaar,0,0,1
5,20346266,chandigarh,kumaar,0,0,1
5,20326099,chandigarh,kumaar,0,0,1
5,20309964,chandigarh,kumaar,0,0,1
5,20264088,chandigarh,kumaar,0,0,1
5,20327738,chandigarh,kumaar,0,0,1
5,20305789,chandigarh,kumaar,0,0,1
5,20368156,chandigarh,kumaar,0,0,1
5,20316510,chandigarh,kumaar,0,0,1
5,20269553,chandigarh,kumaar,0,0,1
5,20369529,chandigarh,kumaar,0,0,1
5,20321576,chandigarh,kumaar,0,0,1
5,20270191,chandigarh,rathan,0,1,0
5,20279503,chandigarh,kumaar,0,0,1
5,20304740,chandigarh,kasyap,0,0,1
5,20366904,chandigarh,kumaar,0,0,1
5,20370560,chandigarh,prakaas,1,1,1
5,20381978,chandigarh,kumaar,0,0,1
5,20290240,chandigarh,kumaar,0,0,1
5,20352324,chandigarh,kumaar,0,0,1
5,20286570,chandigarh,kumaar,0,0,1
5,20374004,chandigarh,kumaar,0,0,1
5,20350398,chandigarh,hasain,0,0,1
5,20278756,chandigarh,kumaar,0,0,1
5,20347817,chandigarh,kumaar,0,0,1
5,20342846,chandigarh,kumaar,0,0,1
5,20367831,chandigarh,kumaar,0,0,1
5,20351378,chandigarh,kumaar,0,0,1
5,20294025,chandigarh,kumaar,0,0,1
5,20293109,chandigarh,kumaar,0,0,1
5,20276520,chandigarh,kumaar,0,0,1
5,20345532,chandigarh,kumaar,0,0,1
5,20282573,chandigarh,sarooj,0,0,1
5,20325703,chandigarh,kumaar,0,0,1
5,20305909,chandigarh,kumaar,0,0,1
5,20291042,chandigarh,kumaar,0,0,1
5,20290892,chandigarh,arooraa,0,0,0
5,20331489,chandigarh,kumaar,0,0,1
5,20295520,chandigarh,kumaar,0,0,1
5,20327584,chandigarh,mehathaa,0,0,1
5,20325820,chandigarh,kumaar,0,0,1
5,20328087,chandigarh,jasavaal,1,1,1
5,20303365,chandigarh,prakaas,1,1,1
5,20319679,chandigarh,jhhaamb,0,0,1
5,20322213,chandigarh,kumaar,0,0,1
5,20337240,chandigarh,vaid,1,1,1
5,20291398,chandigarh,simgalaa,1,1,1
5,20331209,chandigarh,miththal,1,0,1
5,20265966,chandigarh,kumaar,0,0,1
5,20285290,chandigarh,kumaar,0,0,1
5,20375967,chandigarh,paathak,0,0,0
5,20342719,chandigarh,kumaar,0,0,1
5,20374504,chandigarh,kumaar,0,0,1
5,20314485,chandigarh,mithal,1,1,1
5,20330122,chandigarh,chandr,0,0,1
5,20300774,chandigarh,kumaar,0,0,1
5,20374978,chandigarh,kumaar,0,0,1
5,20379354,chandigarh,kumaar,0,0,1
5,20276145,chandigarh,yunus,1,0,1
5,20261707,chandigarh,kumaar,0,0,1
5,20306862,chandigarh,mahaajan,1,1,1
5,20281491,chandigarh,kumaar,0,0,1
5,20319348,chandigarh,varmaa,0,0,0
5,20299111,chandigarh,kumaar,0,0,1
5,20358173,chandigarh,kumaar,0,0,1
5,20286033,chandigarh,kumaar,0,0,1
5,20334290,chandigarh,raanaa,0,0,0
5,20340606,chandigarh,mehathaa,0,0,1
5,20292102,chandigarh,duggaa,1,0,0
5,20310396,chandigarh,kumaar,0,0,1
5,20266742,chandigarh,kumaar,0,0,1
5,20318248,chandigarh,kumaar,0,0,1
5,20343713,chandigarh,prakaas,1,1,1
5,20324580,chandigarh,kumaar,0,0,1
5,20273414,chandigarh,kumaar,0,0,1
5,20293793,chandigarh,kapoor,1,1,1
5,20328584,chandigarh,kumaar,0,0,1
5,20361462,chandigarh,kumaar,0,0,1
5,20263845,chandigarh,chamdel,0,0,1
5,20272253,chandigarh,kumaar,0,0,1
5,20339830,chandigarh,suree,1,1,1
5,20373784,chandigarh,kumaar,0,0,1
5,20355723,chandigarh,kumaar,0,0,1
5,20318211,chandigarh,kumaar,0,0,1
5,20304916,chandigarh,simgalaa,1,1,1
5,20270226,chandigarh,kumaar,0,0,1
5,20276758,chandigarh,daas,1,1,1
5,20277970,chandigarh,kumaar,0,0,1
5,20273862,chandigarh,kumaar,0,0,1
5,20346353,chandigarh,kapoor,1,1,1
5,20375149,chandigarh,kumaar,0,0,1
5,20311804,chandigarh,kumaar,0,0,1
5,20343312,chandigarh,kumaar,0,0,1
5,20356671,chandigarh,kumaar,0,0,1
5,20381067,chandigarh,phulaaraa,1,1,1
5,20366309,chandigarh,kumaar,0,0,1
5,20315469,chandigarh,kumaar,0,0,1
5,20261369,chandigarh,kumaar,0,0,1
5,20377439,chandigarh,kumaar,0,0,1
5,20314386,chandigarh,daas,1,1,1
5,20324279,chandigarh,kumaar,0,0,1
5,20371299,chandigarh,gavaree,1,1,0
5,20296104,chandigarh,kumaar,0,0,1
5,20283859,chandigarh,charan,0,0,0
5,20311916,chandigarh,daas,1,1,1
5,20261164,chandigarh,kumaar,0,0,1
5,20366537,chandigarh,kumaar,0,0,1
5,20318761,chandigarh,mahaajan,1,1,1
5,20285766,chandigarh,bisat,0,0,1
5,20299510,chandigarh,kumaar,0,0,1
5,20372666,chandigarh,patel,0,0,0
5,20340042,chandigarh,kumaar,0,0,1
5,20306530,chandigarh,kumaar,0,0,1
5,20307136,chandigarh,raanaa,0,0,0
5,20334393,chandigarh,kumaar,0,0,1
5,20366591,chandigarh,kumaar,0,0,1
5,20289618,chandigarh,kumaar,0,0,1
5,20336674,chandigarh,simmaa,0,0,0
5,20311430,chandigarh,kumaar,0,0,1
5,20328788,chandigarh,kumaar,0,0,1
5,20305556,chandigarh,kumaar,0,0,1
5,20276613,chandigarh,kumaar,0,0,1
5,20296037,chandigarh,kumaar,0,0,1
5,20266896,chandigarh,kumaar,0,0,1
5,20325250,chandigarh,raanaa,0,0,0
5,20374938,chandigarh,kumaar,0,0,1
5,20374420,chandigarh,kumaar,0,0,1
5,20344572,chandigarh,beebee,0,0,0
5,20370654,chandigarh,bathraa,1,0,1
5,20357999,chandigarh,kumaar,0,0,1
5,20305923,chandigarh,kumaar,0,0,1
5,20300029,chandigarh,saheed,0,0,0
5,20343286,chandigarh,chouhaan,0,0,0
5,20300552,chandigarh,nivaas,1,1,1
5,20300243,chandigarh,kumaar,0,0,1
5,20357645,chandigarh,meharaa,0,0,1
5,20346099,chandigarh,simgalaa,1,1,1
5,20273023,chandigarh,kumaar,0,0,1
5,20307131,chandigarh,kumaar,0,0,1
5,20271587,chandigarh,kumaar,0,0,1
5,20381620,chandigarh,kumaar,0,0,1
5,20328306,chandigarh,mukheejaa,0,0,1
5,20380763,chandigarh,daas,1,1,1
5,20294171,chandigarh,kumaar,0,0,1
5,20320186,chandigarh,kumaar,0,0,1
5,20361517,chandigarh,kumaar,0,0,1
5,20329435,chandigarh,kumaar,0,0,1
5,20314383,chandigarh,daas,1,1,1
5,20345135,chandigarh,mahaajan,1,1,1
5,20364357,chandigarh,varmaa,0,0,0
5,20293258,chandigarh,kumaar,0,0,1
5,20303334,chandigarh,kumaar,0,0,1
5,20348238,chandigarh,kumaar,0,0,1
5,20372466,chandigarh,maasoon,1,1,1
5,20375007,chandigarh,thivaaree,1,0,1
5,20269511,chandigarh,kumaar,0,0,1
5,20295058,chandigarh,kumaar,0,0,1
5,20340759,chandigarh,kumaar,0,0,1
5,20287924,chandigarh,kumaar,0,0,1
5,20293741,chandigarh,kumaar,0,0,1
5,20381381,chandigarh,bhaatee,0,0,0
5,20269942,chandigarh,kumaar,0,0,1
5,20315314,chandigarh,sih,0,0,0
5,20289143,chandigarh,kumaar,0,0,1
5,20280901,chandigarh,chouhaan,0,0,0
5,20329209,chandigarh,miththal,1,0,1
5,20363102,chandigarh,kumaar,0,0,1
5,20337212,chandigarh,mahaajan,1,1,1
5,20341837,chandigarh,kumaar,0,0,1
5,20291983,chandigarh,kumaar,0,0,1
5,20333292,chandigarh,bajaaj,1,1,1
5,20301866,chandigarh,avamr,1,0,1
5,20283734,chandigarh,kumaar,0,0,1
5,20304235,chandigarh,baruaa,0,0,1
5,20295080,chandigarh,kumaar,0,0,1
5,20274938,chandigarh,kumaar,0,0,1
5,20378978,chandigarh,kumaar,0,0,1
5,20279369,chandigarh,kumaar,0,0,1
5,20261698,chandigarh,thivaaree,1,0,1
5,20319893,chandigarh,kumaar,0,0,1
5,20284819,chandigarh,daas,1,1,1
5,20269876,chandigarh,kumaar,0,0,1
5,20328749,chandigarh,kumaar,0,0,1
5,20342501,chandigarh,daas,1,1,1
5,20331095,chandigarh,kumaar,0,0,1
5,20291375,chandigarh,kusavaahaa,1,0,1
5,20320147,chandigarh,gil,0,0,0
5,20287285,chandigarh,kumaar,0,0,1
5,20293661,chandigarh,kumaar,0,0,1
5,20316808,chandigarh,meharaa,0,0,1
5,20274232,chandigarh,daas,1,1,1
5,20356097,chandigarh,kumaar,0,0,1
5,20363498,chandigarh,kumaar,0,0,1
5,20335101,chandigarh,kumaar,0,0,1
5,20375488,chandigarh,raanaa,0,0,0
5,20360550,chandigarh,kumaar,0,0,1
5,20380470,chandigarh,raanaa,0,0,0
5,20295028,chandigarh,simgalaa,1,1,1
5,20334740,chandigarh,chaavalaa,1,1,1
5,20341873,chandigarh,kumaar,0,0,1
5,20361261,chandigarh,prakaas,1,1,1
5,20357953,chandigarh,sarooj,0,0,1
5,20309621,chandigarh,prakaas,1,1,1
5,20287773,chandigarh,kumaar,0,0,1
5,20350068,chandigarh,kumaar,0,0,1
5,20380978,chandigarh,kumaar,0,0,1
5,20357241,chandigarh,jasavaal,1,1,1
5,20321996,chandigarh,kumaar,0,0,1
5,20367004,chandigarh,kumaar,0,0,1
5,20333618,chandigarh,daththaa,0,0,0
5,20373502,chandigarh,looyal,1,0,1
5,20326811,chandigarh,kaasim,1,1,0
5,20350870,chandigarh,kumaar,0,0,1
5,20276745,chandigarh,kumaar,0,0,1
5,20324463,chandigarh,prakaas,1,1,1
5,20378368,chandigarh,thivaaree,1,0,1
5,20290842,chandigarh,daas,1,1,1
5,20358772,chandigarh,sumdar,1,0,1
5,20328511,chandigarh,dube,0,0,1
5,20272746,chandigarh,kumaar,0,0,1
5,20306761,chandigarh,kumaar,0,0,1
5,20266734,chandigarh,nares,0,0,1
5,20332571,chandigarh,raanaa,0,0,0
5,20370746,chandigarh,maaravaah,1,1,0
5,20363048,chandigarh,thripaathee,1,1,1
5,20304279,chandigarh,kumaar,0,0,1
5,20322117,chandigarh,kumaar,0,0,1
5,20303598,chandigarh,muththu,1,0,0
5,20301169,chandigarh,kalasee,1,0,1
5,20310877,chandigarh,kumaar,0,0,1
5,20322962,chandigarh,mahaajan,1,1,1
5,20306623,chandigarh,gharaa,1,0,1
5,20355163,chandigarh,charan,0,0,0
5,20312809,chandigarh,daas,1,1,1
5,20279950,chandigarh,baruaa,0,0,1
5,20341967,chandigarh,kumaar,0,0,1
5,20379944,chandigarh,kumaar,0,0,1
5,20263552,chandigarh,kumaar,0,0,1
5,20381151,chandigarh,kumaar,0,0,1
5,20313424,chandigarh,kumaar,0,0,1
5,20368847,chandigarh,kumaar,0,0,1
5,20352357,chandigarh,bhaarathee,0,0,0
5,20289385,chandigarh,kumaar,0,0,1
5,20362755,chandigarh,kumaar,0,0,1
5,20344789,chandigarh,kumaar,0,0,1
5,20321360,chandigarh,kumaar,0,0,1
5,20292298,chandigarh,mahaajan,1,1,1
5,20381255,chandigarh,daas,1,1,1
5,20327253,chandigarh,kumaar,0,0,1
5,20300047,chandigarh,alagh,1,0,1
5,20313216,chandigarh,bharoose,1,1,1
5,20349848,chandigarh,daas,1,1,1
5,20279677,chandigarh,beravaal,1,1,0
5,20365175,chandigarh,kumaar,0,0,1
5,20334103,chandigarh,kumaar,0,0,1
5,20349875,chandigarh,kumaar,0,0,1
5,20281245,chandigarh,varmaa,0,0,0
5,20265545,chandigarh,kumaar,0,0,1
5,20364169,chandigarh,kumaar,0,0,1
5,20344355,chandigarh,baagaraa,1,1,1
5,20342875,chandigarh,kumaar,0,0,1
5,20371870,chandigarh,kumaar,0,0,1
5,20322800,chandigarh,meharaa,0,0,1
5,20293157,chandigarh,jasavaal,1,1,1
5,20359955,chandigarh,kumaar,0,0,1
5,20340634,chandigarh,kumaar,0,0,1
5,20290990,chandigarh,syaal,1,1,1
5,20262179,chandigarh,praveen,1,0,1
5,20316788,chandigarh,thaayal,1,1,1
5,20302639,chandigarh,jeeth,1,1,1
5,20376751,chandigarh,daas,1,1,1
5,20362267,chandigarh,kumaar,0,0,1
5,20351388,chandigarh,sivaa,0,0,0
5,20347517,chandigarh,kumaar,0,0,1
5,20293462,chandigarh,seloopaal,0,1,0
5,20334554,chandigarh,varmaa,0,0,0
5,20354984,chandigarh,kumaar,0,0,1
5,20298518,chandigarh,kumaar,0,0,1
5,20307074,chandigarh,kumaar,0,0,1
5,20331586,chandigarh,kumaar,0,0,1
5,20291339,chandigarh,sidhu,0,0,0
5,20328280,chandigarh,jasavaal,1,1,1
5,20314064,chandigarh,sumdar,1,0,1
5,20372468,chandigarh,kumaar,0,0,1
5,20260226,chandigarh,raanaa,0,0,0
5,20291542,chandigarh,kumaar,0,0,1
5,20339404,chandigarh,kumaar,0,0,1
5,20334036,chandigarh,kumaar,0,0,1
5,20341651,chandigarh,mehathaa,0,0,1
5,20316013,chandigarh,miththal,1,0,1
5,20347965,chandigarh,kumaar,0,0,1
5,20339926,chandigarh,kumaar,0,0,1
5,20286174,chandigarh,prakaas,1,1,1
5,20264826,chandigarh,varmaa,0,0,0
5,20290266,chandigarh,kumaar,0,0,1
5,20344006,chandigarh,varmaa,0,0,0
5,20286546,chandigarh,kumaar,0,0,1
5,20300504,chandigarh,kumaar,0,0,1
5,20371906,chandigarh,kumaar,0,0,1
5,20350141,chandigarh,varmaa,0,0,0
5,20310711,chandigarh,varmaa,0,0,0
5,20260617,chandigarh,kumaar,0,0,1
5,20359548,chandigarh,chouhaan,0,0,0
5,20264565,chandigarh,kumaar,0,0,1
5,20356144,chandigarh,kumaar,0,0,1
5,20366109,chandigarh,kumaar,0,0,1
5,20277659,chandigarh,chouhaan,0,0,0
5,20286863,chandigarh,mahaajan,1,1,1
5,20365230,chandigarh,kumaar,0,0,1
5,20289750,chandigarh,kumaar,0,0,1
5,20306399,chandigarh,kumaar,0,0,1
5,20362288,chandigarh,kumaar,0,0,1
5,20366924,chandigarh,kumaar,0,0,1
5,20349008,chandigarh,hasain,0,0,1
5,20312373,chandigarh,kumaar,0,0,1
5,20363124,chandigarh,kumaar,0,0,1
5,20381023,chandigarh,daas,1,1,1
5,20310033,chandigarh,raanaa,0,0,0
5,20270769,chandigarh,kumaar,0,0,1
5,20306141,chandigarh,bhaarathee,0,0,0
5,20381135,chandigarh,kumaar,0,0,1
5,20283664,chandigarh,kumaar,0,0,1
5,20334056,chandigarh,kumaar,0,0,1
5,20314288,chandigarh,kumaar,0,0,1
5,20336044,chandigarh,mehathaa,0,0,1
5,20326976,chandigarh,kumaar,0,0,1
5,20298475,chandigarh,mattoo,1,0,1
5,20307068,chandigarh,kumaar,0,0,1
5,20334601,chandigarh,mahaajan,1,1,1
5,20353005,chandigarh,syaam,0,0,1
5,20266536,chandigarh,kumaar,0,0,1
5,20375370,chandigarh,bajaaj,1,1,1
5,20356132,chandigarh,kumaar,0,0,1
5,20325639,chandigarh,baksee,0,0,0
5,20356860,chandigarh,kumaar,0,0,1
5,20326153,chandigarh,varmaa,0,0,0
5,20376483,chandigarh,kumaar,0,0,1
5,20322986,chandigarh,bajaaj,1,1,1
5,20374244,chandigarh,prakaas,1,1,1
5,20291366,chandigarh,varaich,1,0,1
5,20289402,chandigarh,thanejaa,1,1,1
5,20280381,chandigarh,simgalaa,1,1,1
5,20326952,chandigarh,kumaar,0,0,1
5,20269309,chandigarh,kumaar,0,0,1
5,20337645,chandigarh,kumaar,0,0,1
5,20376461,chandigarh,daas,1,1,1
5,20285528,chandigarh,thyaagee,1,1,1
5,20331960,chandigarh,khular,1,0,0
5,20314745,chandigarh,krisan,1,0,1
5,20272639,chandigarh,kumaar,0,0,1
5,20348497,chandigarh,kumaar,0,0,1
5,20312540,chandigarh,kumaar,0,0,1
5,20324520,chandigarh,naasaree,1,1,0
5,20289065,chandigarh,sih,0,0,0
5,20299019,chandigarh,daas,1,1,1
5,20375704,chandigarh,kumaar,0,0,1
5,20261603,chandigarh,kumaar,0,0,1
5,20325933,chandigarh,daas,1,1,1
5,20278322,chandigarh,kumaar,0,0,1
5,20270091,chandigarh,kumaar,0,0,1
5,20312452,chandigarh,chandr,0,0,1
5,20275819,chandigarh,kumaar,0,0,1
5,20289576,chandigarh,kapoor,1,1,1
5,20359355,chandigarh,kumaar,0,0,1
5,20268783,chandigarh,kumaar,0,0,1
5,20380044,chandigarh,kumaar,0,0,1
5,20320090,chandigarh,kumaar,0,0,1
5,20309553,chandigarh,kumaar,0,0,1
5,20326871,chandigarh,kumaar,0,0,1
5,20267788,chandigarh,kumaar,0,0,1
5,20341737,chandigarh,kumaar,0,0,1
5,20327513,chandigarh,kumaar,0,0,1
5,20370629,chandigarh,simgalaa,1,1,1
5,20346962,chandigarh,kumaar,0,0,1
5,20260024,chandigarh,kumaar,0,0,1
5,20319660,chandigarh,krisan,1,0,1
5,20291682,chandigarh,bakshee,0,1,0
5,20263786,chandigarh,kumaar,0,0,1
5,20312046,chandigarh,kumaar,0,0,1
5,20344486,chandigarh,kumaar,0,0,1
5,20298871,chandigarh,kumaar,0,0,1
5,20269637,chandigarh,daas,1,1,1
5,20329502,chandigarh,kaak,1,1,1
5,20363728,chandigarh,kumaar,0,0,1
5,20303504,chandigarh,kumaar,0,0,1
5,20261932,chandigarh,kumaar,0,0,1
5,20300400,chandigarh,kumaar,0,0,1
5,20355994,chandigarh,kumaar,0,0,1
5,20332729,chandigarh,gukhar,1,0,1
5,20277825,chandigarh,samooj,1,0,1
5,20373632,chandigarh,kumaar,0,0,1
5,20300629,chandigarh,kumaar,0,0,1
5,20316756,chandigarh,sachadevaa,0,0,1
5,20306849,chandigarh,kumaar,0,0,1
5,20354981,chandigarh,kumaar,0,0,1
5,20276603,chandigarh,chouhaan,0,0,0
5,20339804,chandigarh,kumaar,0,0,1
5,20364638,chandigarh,kumaar,0,0,1
5,20379280,chandigarh,kumaar,0,0,1
5,20334375,chandigarh,kumaar,0,0,1
5,20274895,chandigarh,kumaar,0,0,1
5,20315600,chandigarh,raanaa,0,0,0
5,20334775,chandigarh,kapoor,1,1,1
5,20300114,chandigarh,mithal,1,1,1
5,20267828,chandigarh,kumaar,0,0,1
5,20260392,chandigarh,kumaar,0,0,1
5,20361892,chandigarh,kumaar,0,0,1
5,20377701,chandigarh,mahaajan,1,1,1
5,20269841,chandigarh,nivaas,1,1,1
5,20331674,chandigarh,chaavalaa,1,1,1
5,20328322,chandigarh,bhaarathee,0,0,0
5,20268825,chandigarh,prakaas,1,1,1
5,20324653,chandigarh,kumaar,0,0,1
5,20307159,chandigarh,kumaar,0,0,1
5,20283634,chandigarh,prakaas,1,1,1
5,20369819,chandigarh,makeen,0,0,1
5,20347593,chandigarh,kumaar,0,0,1
5,20291653,chandigarh,kumaar,0,0,1
5,20263354,chandigarh,kumaar,0,0,1
5,20282752,chandigarh,kumaar,0,0,1
5,20339078,chandigarh,kumaar,0,0,1
5,20285001,chandigarh,simgalaa,1,1,1
5,20369165,chandigarh,kumaar,0,0,1
5,20268783,chandigarh,kumaar,0,0,1
5,20297995,chandigarh,kumaar,0,0,1
5,20375040,chandigarh,kumaar,0,0,1
5,20377050,chandigarh,kumaar,0,0,1
5,20341196,chandigarh,kumaar,0,0,1
5,20327191,chandigarh,mehathaa,0,0,1
5,20360709,chandigarh,kumaar,0,0,1
5,20283582,chandigarh,kumaar,0,0,1
5,20299712,chandigarh,kumaar,0,0,1
5,20282054,chandigarh,mal,0,0,0
5,20312592,chandigarh,kumaar,0,0,1
5,20303933,chandigarh,kalasee,1,0,1
5,20265187,chandigarh,kumaar,0,0,1
5,20280970,chandigarh,kumaar,0,0,1
5,20272558,chandigarh,kumaar,0,0,1
5,20277108,chandigarh,kumaar,0,0,1
5,20283108,chandigarh,chouhaan,0,0,0
5,20284221,chandigarh,kumaar,0,0,1
5,20315861,chandigarh,buddharaaj,1,1,1
5,20325133,chandigarh,varmaa,0,0,0
5,20350159,chandigarh,kumaar,0,0,1
5,20362989,chandigarh,prakaas,1,1,1
5,20287911,chandigarh,kumaar,0,0,1
5,20326986,chandigarh,kumaar,0,0,1
5,20299969,chandigarh,kumaar,0,0,1
5,20331610,chandigarh,mahaajan,1,1,1
5,20339747,chandigarh,kumaar,0,0,1
5,20268401,chandigarh,kumaar,0,0,1
5,20276815,chandigarh,kumaar,0,0,1
5,20339260,chandigarh,kumaar,0,0,1
5,20315934,chandigarh,gil,0,0,0
5,20280722,chandigarh,raanaa,0,0,0
5,20304619,chandigarh,kumaar,0,0,1
5,20375079,chandigarh,kumaar,0,0,1
5,20298429,chandigarh,kumaar,0,0,1
5,20361841,chandigarh,kumaar,0,0,1
5,20322737,chandigarh,kumaar,0,0,1
5,20335783,chandigarh,prakaas,1,1,1
5,20372173,chandigarh,bahal,0,0,1
5,20337022,chandigarh,kumaar,0,0,1
5,20315229,chandigarh,raamapaal,1,1,1
5,20273233,chandigarh,raanaa,0,0,0
5,20342970,chandigarh,kumaar,0,0,1
5,20344293,chandigarh,naasir,1,0,1
5,20307466,chandigarh,kumaar,0,0,1
5,20338302,chandigarh,kalasee,1,0,1
5,20276789,chandigarh,kumaar,0,0,1
5,20275615,chandigarh,daas,1,1,1
5,20286783,chandigarh,kapoor,1,1,1
5,20305537,chandigarh,prakaas,1,1,1
5,20371645,chandigarh,jeeth,1,1,1
5,20348105,chandigarh,kumaar,0,0,1
5,20315529,chandigarh,kumaar,0,0,1
5,20359633,chandigarh,kumaar,0,0,1
5,20265218,chandigarh,kumaar,0,0,1
5,20300870,chandigarh,vaarshney,1,0,1
5,20340346,chandigarh,jeeth,1,1,1
5,20380999,chandigarh,kumaar,0,0,1
5,20311580,chandigarh,kumaar,0,0,1
5,20323933,chandigarh,kumaar,0,0,1
5,20381546,chandigarh,kalasee,1,0,1
5,20277195,chandigarh,kumaar,0,0,1
5,20360887,chandigarh,kumaar,0,0,1
5,20330513,chandigarh,kumaar,0,0,1
5,20268087,chandigarh,kumaar,0,0,1
5,20297604,chandigarh,prakaas,1,1,1
5,20355994,chandigarh,kumaar,0,0,1
5,20296289,chandigarh,kumaar,0,0,1
5,20292606,chandigarh,kumaar,0,0,1
5,20340023,chandigarh,kumaar,0,0,1
5,20289739,chandigarh,kumaar,0,0,1
5,20367324,chandigarh,kumaar,0,0,1
5,20344267,chandigarh,kumaar,0,0,1
5,20270191,chandigarh,rathan,0,1,0
5,20308217,chandigarh,kumaar,0,0,1
5,20348667,chandigarh,kumaar,0,0,1
5,20332539,chandigarh,mahaajan,1,1,1
5,20268153,chandigarh,naayak,1,1,1
5,20367818,chandigarh,kumaar,0,0,1
5,20363926,chandigarh,kumaar,0,0,1
5,20282635,chandigarh,aanand,0,0,0
5,20301061,chandigarh,kumaar,0,0,1
5,20323689,chandigarh,kapoor,1,1,1
5,20315407,chandigarh,vadhaavan,1,1,1
5,20348086,chandigarh,kumaar,0,0,1
5,20280141,chandigarh,kumaar,0,0,1
5,20339300,chandigarh,kumaar,0,0,1
5,20317337,chandigarh,gil,0,0,0
5,20381325,chandigarh,kumaar,0,0,1
5,20298830,chandigarh,kumaar,0,0,1
5,20291556,chandigarh,dheemgaraa,1,0,1
5,20326181,chandigarh,kumaar,0,0,1
5,20367087,chandigarh,kumaar,0,0,1
5,20285016,chandigarh,kapoor,1,1,1
5,20362852,chandigarh,kumaar,0,0,1
5,20355185,chandigarh,gil,0,0,0
5,20343099,chandigarh,nares,0,0,1
5,20278226,chandigarh,kumaar,0,0,1
5,20305314,chandigarh,simgalaa,1,1,1
5,20347926,chandigarh,kumaar,0,0,1
5,20363751,chandigarh,kumaar,0,0,1
5,20280987,chandigarh,mehathaa,0,0,1
5,20366169,chandigarh,kumaar,0,0,1
5,20356977,chandigarh,iridarees,1,1,1
5,20367935,chandigarh,bharadvaaj,1,0,1
5,20277571,chandigarh,kumaar,0,0,1
5,20342391,chandigarh,kumaar,0,0,1
5,20303758,chandigarh,kumaar,0,0,1
5,20271666,chandigarh,kumaar,0,0,1
5,20302199,chandigarh,kumaar,0,0,1
5,20306365,chandigarh,keval,0,0,0
5,20295331,chandigarh,prakaas,1,1,1
5,20304868,chandigarh,varmaa,0,0,0
5,20323530,chandigarh,kumaar,0,0,1
5,20274749,chandigarh,kumaar,0,0,1
5,20300913,chandigarh,kumaar,0,0,1
5,20275261,chandigarh,patel,0,0,0
5,20317676,chandigarh,laath,1,1,1
5,20270241,chandigarh,kumaar,0,0,1
5,20307119,chandigarh,kumaar,0,0,1
5,20379591,chandigarh,mahaajan,1,1,1
5,20355711,chandigarh,naik,0,0,0
5,20367175,chandigarh,kumaar,0,0,1
5,20275540,chandigarh,kumaar,0,0,1
5,20355298,chandigarh,kumaar,0,0,1
5,20381012,chandigarh,chouhaan,0,0,0
5,20337765,chandigarh,prakaas,1,1,1
5,20276282,chandigarh,chandr,0,0,1
5,20364105,chandigarh,kumaar,0,0,1
5,20333122,chandigarh,gil,0,0,0
5,20283175,chandigarh,prakaas,1,1,1
5,20301448,chandigarh,kumaar,0,0,1
5,20298496,chandigarh,kumaar,0,0,1
5,20308965,chandigarh,varmaa,0,0,0
5,20348621,chandigarh,kumaar,0,0,1
5,20341024,chandigarh,daas,1,1,1
5,20347357,chandigarh,kumaar,0,0,1
5,20306118,chandigarh,varmaa,0,0,0
5,20338640,chandigarh,kumaar,0,0,1
5,20369521,chandigarh,kumaar,0,0,1
5,20362706,chandigarh,kumaar,0,0,1
5,20276164,chandigarh,nares,0,0,1
5,20286783,chandigarh,kapoor,1,1,1
5,20357840,chandigarh,kumaar,0,0,1
5,20377935,chandigarh,kumaar,0,0,1
5,20307691,chandigarh,kumaar,0,0,1
5,20312311,chandigarh,dube,0,0,1
5,20329903,chandigarh,manoochaa,1,1,1
5,20306036,chandigarh,kumaar,0,0,1
5,20336367,chandigarh,simgalaa,1,1,1
5,20289544,chandigarh,kumaar,0,0,1
5,20322272,chandigarh,kumaar,0,0,1
5,20291166,chandigarh,kumaar,0,0,1
5,20269237,chandigarh,kumaar,0,0,1
5,20366121,chandigarh,sabare,1,0,0
5,20266776,chandigarh,kumaar,0,0,1
5,20317539,chandigarh,simgalaa,1,1,1
5,20379809,chandigarh,kumaar,0,0,1
5,20334173,chandigarh,aanand,0,0,0
5,20334178,chandigarh,chouhaan,0,0,0
5,20370355,chandigarh,chanadook,0,0,1
5,20261092,chandigarh,kumaar,0,0,1
5,20264786,chandigarh,kumaar,0,0,1
5,20266424,chandigarh,kumaar,0,0,1
5,20297889,chandigarh,kumaar,0,0,1
5,20375041,chandigarh,kumaar,0,0,1
5,20304066,chandigarh,kapoor,1,1,1
5,20364734,chandigarh,chouhaan,0,0,0
5,20373065,chandigarh,chaavalaa,1,1,1
5,20373208,chandigarh,kumaar,0,0,1
5,20311457,chandigarh,kumaar,0,0,1
5,20344479,chandigarh,kumaar,0,0,1
5,20279835,chandigarh,mehathaa,0,0,1
5,20279351,chandigarh,kumaar,0,0,1
5,20304240,chandigarh,kumaar,0,0,1
5,20272245,chandigarh,kumaar,0,0,1
5,20270317,chandigarh,daas,1,1,1
5,20268710,chandigarh,kumaar,0,0,1
5,20351407,chandigarh,ajum,0,1,1
5,20330684,chandigarh,prakaas,1,1,1
5,20323452,chandigarh,bahal,0,0,1
5,20260849,chandigarh,kumaar,0,0,1
5,20339584,chandigarh,kumaar,0,0,1
5,20273585,chandigarh,kumaar,0,0,1
5,20290182,chandigarh,kumaar,0,0,1
5,20343331,chandigarh,kumaar,0,0,1
5,20267591,chandigarh,kumaar,0,0,1
5,20279806,chandigarh,kumaar,0,0,1
5,20302703,chandigarh,kumaar,0,0,1
5,20366725,chandigarh,kumaar,0,0,1
5,20312309,chandigarh,kumaar,0,0,1
5,20304229,chandigarh,kumaar,0,0,1
5,20323800,chandigarh,liyoo,0,0,0
5,20298189,chandigarh,kumaar,0,0,1
5,20290594,chandigarh,mahaajan,1,1,1
5,20319496,chandigarh,kapoor,1,1,1
5,20298537,chandigarh,kumaar,0,0,1
5,20345404,chandigarh,kumaar,0,0,1
5,20326991,chandigarh,kumaar,0,0,1
5,20280421,chandigarh,aanand,0,0,0
5,20350330,chandigarh,kumaar,0,0,1
5,20286331,chandigarh,kumaar,0,0,1
5,20266387,chandigarh,mahaajan,1,1,1
5,20274041,chandigarh,kumaar,0,0,1
5,20379520,chandigarh,kumaar,0,0,1
5,20334531,chandigarh,gurud,1,0,0
5,20297949,chandigarh,kumaar,0,0,1
5,20276416,chandigarh,kanoojiyaa,1,1,1
5,20340894,chandigarh,kumaar,0,0,1
5,20292396,chandigarh,kumaar,0,0,1
5,20350033,chandigarh,misthree,1,0,1
5,20265692,chandigarh,kumaar,0,0,1
5,20346301,chandigarh,kumaar,0,0,1
5,20268768,chandigarh,dhasamaanaa,1,0,1
5,20289884,chandigarh,kumaar,0,0,1
5,20282711,chandigarh,kumaar,0,0,1
5,20368399,chandigarh,kumaar,0,0,1
5,20278477,chandigarh,kumaar,0,0,1
5,20306965,chandigarh,kumaar,0,0,1
5,20319774,chandigarh,galhoothraa,1,1,1
5,20360581,chandigarh,kumaar,0,0,1
5,20272648,chandigarh,kumaar,0,0,1
5,20322220,chandigarh,kumaar,0,0,1
5,20359875,chandigarh,kumaar,0,0,1
5,20338799,chandigarh,kumaar,0,0,1
5,20303756,chandigarh,daas,1,1,1
5,20308156,chandigarh,thripaathee,1,1,1
5,20276292,chandigarh,svaroop,1,1,1
5,20330091,chandigarh,saahanee,1,1,0
5,20264374,chandigarh,sumdar,1,0,1
5,20302532,chandigarh,kumaar,0,0,1
5,20318464,chandigarh,kumaar,0,0,1
5,20292503,chandigarh,chaavalaa,1,1,1
5,20311744,chandigarh,kumaar,0,0,1
5,20331146,chandigarh,gil,0,0,0
5,20381956,chandigarh,kumaar,0,0,1
5,20337818,chandigarh,chandr,0,0,1
5,20281567,chandigarh,kumaar,0,0,1
5,20274949,chandigarh,kumaar,0,0,1
5,20314056,chandigarh,kumaar,0,0,1
5,20276588,chandigarh,kumaar,0,0,1
5,20380135,chandigarh,kumaar,0,0,1
5,20362539,chandigarh,paathak,0,0,0
5,20280909,chandigarh,kumaar,0,0,1
5,20303349,chandigarh,kumaar,0,0,1
5,20286724,chandigarh,kumaar,0,0,1
5,20348398,chandigarh,kumaar,0,0,1
5,20290483,chandigarh,simgalaa,1,1,1
5,20346075,chandigarh,raamapaal,1,1,1
5,20319011,chandigarh,aanand,0,0,0
5,20314523,chandigarh,simgalaa,1,1,1
5,20314851,chandigarh,miththal,1,0,1
5,20271328,chandigarh,kumaar,0,0,1
5,20361190,chandigarh,kumaar,0,0,1
5,20265939,chandigarh,chouhaan,0,0,0
5,20370870,chandigarh,mahaajan,1,1,1
5,20317863,chandigarh,kumaar,0,0,1
5,20267140,chandigarh,kumaar,0,0,1
5,20328882,chandigarh,kumaar,0,0,1
5,20303170,chandigarh,kumaar,0,0,1
5,20318511,chandigarh,kumaar,0,0,1
5,20373547,chandigarh,sain,0,0,1
5,20310400,chandigarh,kumaar,0,0,1
5,20269224,chandigarh,kumaar,0,0,1
5,20308020,chandigarh,varmaa,0,0,0
5,20368644,chandigarh,raanaa,0,0,0
5,20316361,chandigarh,kumaar,0,0,1
5,20296232,chandigarh,kumaar,0,0,1
5,20314267,chandigarh,kumaar,0,0,1
5,20328726,chandigarh,kumaar,0,0,1
5,20292776,chandigarh,kumaar,0,0,1
5,20375902,chandigarh,kumaar,0,0,1
5,20335799,chandigarh,sachadevaa,0,0,1
5,20295718,chandigarh,mouyaa,1,1,1
5,20289794,chandigarh,kumaar,0,0,1
5,20303700,chandigarh,rahamaan,1,1,1
5,20379192,chandigarh,kumaar,0,0,1
5,20380802,chandigarh,phaathimaa,0,0,1
5,20265668,chandigarh,kumaar,0,0,1
5,20316593,chandigarh,likhaaree,1,1,1
5,20278702,chandigarh,kumaar,0,0,1
5,20262600,chandigarh,kumaar,0,0,1
5,20353318,chandigarh,kumaar,0,0,1
5,20279126,chandigarh,kumaar,0,0,1
5,20329583,chandigarh,kumaar,0,0,1
5,20326001,chandigarh,raanaa,0,0,0
5,20378113,chandigarh,kumaar,0,0,1
5,20360146,chandigarh,subhamg,1,1,1
5,20307001,chandigarh,kumaar,0,0,1
5,20374714,chandigarh,kumaar,0,0,1
5,20279390,chandigarh,kumaar,0,0,1
5,20267123,chandigarh,kumaar,0,0,1
5,20273552,chandigarh,sumer,1,1,0
5,20330419,chandigarh,kumaar,0,0,1
5,20377707,chandigarh,kumaar,0,0,1
5,20282608,chandigarh,kumaar,0,0,1
5,20354435,chandigarh,kumaar,0,0,1
5,20304481,chandigarh,kumaar,0,0,1
5,20327201,chandigarh,kumaar,0,0,1
5,20379659,chandigarh,kumaar,0,0,1
5,20332699,chandigarh,thukaraal,1,1,1
5,20297272,chandigarh,kumaar,0,0,1
5,20292449,chandigarh,meharaa,0,0,1
5,20367592,chandigarh,kumaar,0,0,1
5,20363283,chandigarh,kumaar,0,0,1
5,20302487,chandigarh,kumaar,0,0,1
5,20315435,chandigarh,jasavaal,1,1,1
5,20364360,chandigarh,kumaar,0,0,1
5,20358837,chandigarh,kumaar,0,0,1
5,20312358,chandigarh,syaam,0,0,1
5,20358924,chandigarh,kumaar,0,0,1
5,20374024,chandigarh,saayamaa,0,0,0
5,20296030,chandigarh,kumaar,0,0,1
5,20339561,chandigarh,kumaar,0,0,1
5,20336947,chandigarh,chaavalaa,1,1,1
5,20287865,chandigarh,kapoor,1,1,1
5,20276595,chandigarh,kumaar,0,0,1
5,20294233,chandigarh,kumaar,0,0,1
5,20357203,chandigarh,kumaar,0,0,1
5,20268776,chandigarh,kumaar,0,0,1
5,20305482,chandigarh,raanaa,0,0,0
5,20367729,chandigarh,kumaar,0,0,1
5,20319558,chandigarh,kumaar,0,0,1
5,20321980,chandigarh,kumaar,0,0,1
5,20381821,chandigarh,kumaar,0,0,1
5,20348685,chandigarh,kumaar,0,0,1
5,20323181,chandigarh,kumaar,0,0,1
5,20280588,chandigarh,kumaar,0,0,1
5,20276487,chandigarh,prakaas,1,1,1
5,20356100,chandigarh,kumaar,0,0,1
5,20281372,chandigarh,thyaagee,1,1,1
5,20278582,chandigarh,kumaar,0,0,1
5,20303831,chandigarh,kumaar,0,0,1
5,20345913,chandigarh,vaadhaavaa,1,0,1
5,20377142,chandigarh,kumaar,0,0,1
5,20338790,chandigarh,prakaas,1,1,1
5,20265756,chandigarh,kumaar,0,0,1
5,20301190,chandigarh,prakaas,1,1,1
5,20328878,chandigarh,daas,1,1,1
5,20303403,chandigarh,prakaas,1,1,1
5,20284530,chandigarh,daththaa,0,0,0
5,20375161,chandigarh,kumaar,0,0,1
5,20295221,chandigarh,kumaar,0,0,1
5,20375015,chandigarh,bhagath,1,1,1
5,20339295,chandigarh,varmaa,0,0,0
5,20308786,chandigarh,kumaar,0,0,1
5,20268155,chandigarh,naayak,1,1,1
5,20336609,chandigarh,kumaar,0,0,1
5,20322848,chandigarh,aanand,0,0,0
5,20331180,chandigarh,kumaar,0,0,1
5,20344244,chandigarh,sahajaad,1,1,1
5,20382072,chandigarh,chouhaan,0,0,0
5,20367701,chandigarh,kumaar,0,0,1
5,20281215,chandigarh,thivaaree,1,0,1
5,20350984,chandigarh,kumaar,0,0,1
6,225649,dadra,dineshbhai,1,1,1
6,217529,dadra,navinbhai,1,1,1
6,218544,dadra,kumar,0,0,0
6,201394,dadra,chandan,1,1,0
6,218440,dadra,pradhan,1,0,1
6,212700,dadra,ajitbhai,1,1,1
6,201768,dadra,gangiben,1,1,1
6,199720,dadra,mathiben,1,1,1
6,196155,dadra,yadav,0,0,0
6,226059,dadra,kumar,0,0,0
6,220907,dadra,dilip,0,0,1
6,196249,dadra,jamsu,1,1,1
6,208473,dadra,dharmeshbhai,1,1,1
6,205686,dadra,jatruben,1,1,1
6,213674,dadra,sushila,1,1,1
6,207169,dadra,patel,0,0,0
6,208882,dadra,manjulaben,1,1,1
6,213131,dadra,mayna,1,0,1
6,194203,dadra,jethiyabhai,1,1,1
6,199857,dadra,rupjibhai,1,1,1
6,216020,dadra,sitaben,1,1,1
6,219764,dadra,manishaben,1,1,1
6,197963,dadra,meenaben,1,1,1
6,213888,dadra,bijliben,1,1,1
6,210969,dadra,urmiladevi,1,1,1
6,204577,dadra,ritaben,1,1,1
6,203032,dadra,dharmeshbhai,1,1,1
6,199661,dadra,somli,0,0,1
6,200677,dadra,kamuben,1,1,1
6,210220,dadra,singh,0,0,0
6,226307,dadra,kamuben,1,1,1
6,212845,dadra,pappu,1,1,0
6,203530,dadra,singh,0,0,0
6,204078,dadra,panwala,0,0,1
6,213179,dadra,baynuben,1,1,1
6,216898,dadra,gulabbhai,1,1,1
6,223609,dadra,pravinbhai,1,1,1
6,216284,dadra,ashaben,1,1,1
6,210457,dadra,laxmiben,1,1,1
6,219559,dadra,manoj,0,0,1
6,220480,dadra,mahji,1,1,1
6,199214,dadra,kumar,0,0,0
6,201844,dadra,abdulkadir,1,1,1
6,211979,dadra,ram,1,0,0
6,214476,dadra,santi,1,1,1
6,209565,dadra,motuben,1,1,1
6,211845,dadra,yogesh,0,0,1
6,205561,dadra,babubhai,1,1,1
6,225157,dadra,rakesh,1,0,1
6,196572,dadra,vandna,1,1,1
6,226407,dadra,sarvan,1,0,0
6,215404,dadra,prasad,1,0,0
6,202684,dadra,rupjibhai,1,1,1
6,203023,dadra,vinodbhai,1,1,1
6,220575,dadra,vinodbhai,1,1,1
6,212155,dadra,singh,0,0,0
6,205085,dadra,budhiyabhai,1,1,1
6,197952,dadra,vijeshbhai,1,1,1
6,215797,dadra,niruben,1,1,1
6,196720,dadra,ujwala,1,0,1
6,198888,dadra,laxmiben,1,1,1
6,215337,dadra,pramod,1,0,1
6,224937,dadra,vilas,0,0,0
6,193980,dadra,tapliben,1,1,1
6,215089,dadra,siduben,1,1,1
6,209299,dadra,ankitkumar,1,1,1
6,200262,dadra,vinodbhai,1,1,1
6,214965,dadra,mahendrabhai,1,1,1
6,212943,dadra,alpana,1,1,1
6,212602,dadra,sitaben,1,1,1
6,201952,dadra,hardikkumar,1,1,1
6,211290,dadra,kumar,0,0,0
6,201951,dadra,pareshkumar,1,1,1
6,207520,dadra,natvarlal,1,0,1
6,216560,dadra,sayvanbhai,1,1,1
6,196124,dadra,ashvinbhai,1,1,1
6,209380,dadra,navinbhai,1,1,1
6,212740,dadra,nisha,0,0,0
6,211562,dadra,dilip,0,0,1
6,205374,dadra,laxmiben,1,1,1
6,204654,dadra,deviben,1,1,1
6,222080,dadra,sunil,1,1,0
6,226052,dadra,kumar,0,0,0
6,225267,dadra,devluben,1,1,1
6,198193,dadra,janabhai,1,1,1
6,213371,dadra,faruk,1,0,0
6,221832,dadra,vaslu,1,0,1
6,201886,dadra,manishaben,1,1,1
6,208766,dadra,nagina,1,0,1
6,205809,dadra,kumar,0,0,0
6,221294,dadra,niraj,0,0,0
6,199248,dadra,niruben,1,1,1
6,226832,dadra,sitaben,1,1,1
6,220794,dadra,prasad,1,0,0
6,204119,dadra,rajubhai,1,1,1
6,224545,dadra,sarita,1,1,1
6,196084,dadra,kuldeep,0,0,1
6,210140,dadra,patel,0,0,0
6,202275,dadra,devliben,1,1,1
6,218947,dadra,rabindrakumar,1,1,1
6,200704,dadra,bhimjibhai,1,1,1
6,210741,dadra,parvatiben,1,1,1
6,213015,dadra,manishkumar,1,1,1
6,201631,dadra,pravinbhai,1,1,1
6,200001,dadra,jayvantbhai,1,1,1
6,197830,dadra,kakduben,1,1,1
6,219703,dadra,laxmiben,1,1,1
6,210917,dadra,vijayshankar,1,1,1
6,193279,dadra,damlabhai,1,1,1
6,204165,dadra,sarita,1,1,1
6,199167,dadra,apeksha,0,0,1
6,221665,dadra,rupjibhai,1,1,1
6,217503,dadra,sonubhai,1,1,1
6,224637,dadra,mal,0,0,0
6,224487,dadra,manishkumar,1,1,1
6,219377,dadra,vinodbhai,1,1,1
6,196550,dadra,devluben,1,1,1
6,205056,dadra,havabibi,1,1,0
6,206061,dadra,vinodbhai,1,1,1
6,202937,dadra,kumar,0,0,0
6,211152,dadra,valand,0,0,0
6,208048,dadra,devli,1,1,1
6,201032,dadra,rizwan,1,0,1
6,217371,dadra,amita,1,1,1
6,219294,dadra,pramod,1,0,1
6,203105,dadra,nitinbhai,1,1,1
6,224847,dadra,santi,1,1,1
6,210890,dadra,nurjaha,0,0,1
6,202927,dadra,satyendra,1,1,1
6,224738,dadra,biradar,1,1,0
6,201165,dadra,meenaben,1,1,1
6,221942,dadra,harikesh,1,1,1
6,198505,dadra,vilash,1,1,1
6,199028,dadra,yadav,0,0,0
6,213470,dadra,ramabhai,1,1,1
6,201547,dadra,subhash,0,0,1
6,217154,dadra,dhansukhbhai,1,1,1
6,221022,dadra,ansuyaben,1,1,1
6,224091,dadra,mathiben,1,1,1
6,196698,dadra,baliyabhai,1,1,1
6,218975,dadra,kumari,0,0,1
6,226582,dadra,dhavjibhai,1,1,1
6,203769,dadra,singh,0,0,0
6,206282,dadra,nurjaha,0,0,1
6,202447,dadra,pramodbhai,1,1,1
6,208210,dadra,navinbhai,1,1,1
6,209462,dadra,santaram,1,1,0
6,220732,dadra,kumar,0,0,0
6,208263,dadra,rajeshbhai,1,1,1
6,193474,dadra,prasad,1,0,0
6,195746,dadra,rajubhai,1,1,1
6,223263,dadra,dineshbhai,1,1,1
6,203684,dadra,ram,1,0,0
6,203374,dadra,devkuben,1,1,1
6,204356,dadra,ashvinbhai,1,1,1
6,195672,dadra,meenaben,1,1,1
6,208739,dadra,shrivastav,1,1,1
6,223952,dadra,mridula,1,1,1
6,199182,dadra,prasad,1,0,0
6,209618,dadra,navinbhai,1,1,1
6,214542,dadra,kakduben,1,1,1
6,196853,dadra,shukriben,1,1,1
6,199535,dadra,shitalben,1,1,1
6,195303,dadra,poonam,0,0,0
6,214970,dadra,ashaben,1,1,1
6,203979,dadra,kavita,1,1,1
6,215107,dadra,shardaben,1,1,1
6,226959,dadra,sakvarben,1,1,1
6,208768,dadra,kakduben,1,1,1
6,221660,dadra,munna,1,0,0
6,226678,dadra,jitubhai,1,1,1
6,225803,dadra,vandana,1,1,1
6,219095,dadra,dhavjibhai,1,1,1
6,214765,dadra,kumar,0,0,0
6,223032,dadra,pravinbhai,1,1,1
6,213924,dadra,devlu,1,0,1
6,195157,dadra,shitalben,1,1,1
6,199822,dadra,kakduben,1,1,1
6,224284,dadra,sitarambhai,1,1,1
6,200742,dadra,sonubhai,1,1,1
6,222506,dadra,patel,0,0,0
6,213347,dadra,pravinbhai,1,1,1
6,206786,dadra,bharatbhai,1,1,1
6,212683,dadra,kumar,0,0,0
6,223493,dadra,kaushikaben,1,1,1
6,207048,dadra,navshabhai,1,1,1
6,222416,dadra,surendrakumar,1,1,1
6,197565,dadra,rupjibhai,1,1,1
6,195456,dadra,kamlesh,1,0,1
6,216492,dadra,sarita,1,1,1
6,217811,dadra,manishaben,1,1,1
6,195881,dadra,kasuben,1,1,1
6,216961,dadra,laxmiben,1,1,1
6,212364,dadra,rayjiben,1,1,1
6,219925,dadra,usha,0,0,1
6,209962,dadra,kumar,0,0,0
6,217129,dadra,kamuben,1,1,1
6,206775,dadra,bangali,1,1,1
6,195759,dadra,sarita,1,1,1
6,195555,dadra,surendrasinh,1,1,1
6,221164,dadra,babliben,1,1,1
6,214754,dadra,kusum,0,0,0
6,200637,dadra,dasma,0,0,0
6,199783,dadra,rajubhai,1,1,1
6,212357,dadra,gangiben,1,1,1
6,195532,dadra,ishwar,1,1,1
6,206438,dadra,patel,0,0,0
6,198280,dadra,kalavatiben,1,1,1
6,218412,dadra,manoj,0,0,1
6,219067,dadra,kakduben,1,1,1
6,204808,dadra,subhash,0,0,1
6,194256,dadra,vinodbhai,1,1,1
6,208699,dadra,kumar,0,0,0
6,219381,dadra,rajeshbhai,1,1,1
6,201862,dadra,alka,0,0,1
6,224938,dadra,amita,1,1,1
6,193945,dadra,devliben,1,1,1
6,198722,dadra,sumaben,1,1,1
6,204437,dadra,gangiben,1,1,1
6,222727,dadra,pramod,1,0,1
6,210750,dadra,nirmalaben,1,1,1
6,195804,dadra,jatruben,1,1,1
6,212217,dadra,pravinbhai,1,1,1
6,222261,dadra,mhatre,1,1,1
6,213072,dadra,vandana,1,1,1
6,198108,dadra,jasodaben,1,1,1
6,223112,dadra,maganbhai,1,1,1
6,197444,dadra,anand,1,1,0
6,219602,dadra,hemaxiben,1,1,1
6,214977,dadra,kisanbhai,1,1,1
6,204726,dadra,meraben,1,1,1
6,214141,dadra,rajeshbhai,1,1,1
6,196414,dadra,pappy,1,0,0
6,222831,dadra,chandrani,1,1,1
6,208512,dadra,navshabhai,1,1,1
6,214831,dadra,chimanbhai,1,1,1
6,219967,dadra,manishaben,1,1,1
6,197215,dadra,rama,0,0,1
6,213987,dadra,vandna,1,1,1
6,208120,dadra,ravjibhai,1,1,1
6,219586,dadra,babubhai,1,1,1
6,195805,dadra,rupjibhai,1,1,1
6,212079,dadra,vasanbhai,1,1,1
6,227025,dadra,niruben,1,1,1
6,200479,dadra,meenaben,1,1,1
6,214593,dadra,khan,0,0,1
6,205746,dadra,vikyabhai,1,1,1
6,209675,dadra,manjulaben,1,1,1
6,196962,dadra,yashwantiben,1,1,1
6,201195,dadra,pravinbhai,1,1,1
6,212363,dadra,yashodaben,1,1,1
6,195602,dadra,anand,1,1,0
6,224407,dadra,sunil,1,1,0
6,197625,dadra,vasluben,1,1,1
6,226809,dadra,virendra,1,1,1
6,195208,dadra,sukhlabhai,1,1,1
6,214742,dadra,rambabu,1,1,1
6,225932,dadra,avinashbhai,1,1,1
6,223903,dadra,joshi,0,0,0
6,219858,dadra,kumar,0,0,0
6,213352,dadra,laxmiben,1,1,1
6,203513,dadra,dhavjibhai,1,1,1
6,219838,dadra,yogesh,0,0,1
6,194383,dadra,devkuben,1,1,1
6,212103,dadra,narayan,1,0,1
6,193723,dadra,dattubhai,1,1,1
6,198724,dadra,rajeshbhai,1,1,1
6,226009,dadra,sitaben,1,1,1
6,215162,dadra,patel,0,0,0
6,196891,dadra,jethiyabhai,1,1,1
6,222666,dadra,prasad,1,0,0
6,221064,dadra,gulabbhai,1,1,1
6,193391,dadra,jarina,1,0,0
6,196361,dadra,kumar,0,0,0
6,201845,dadra,jitubhai,1,1,1
6,212477,dadra,rajeshbhai,1,1,1
6,210454,dadra,shitalben,1,1,1
6,219218,dadra,babliben,1,1,1
6,208749,dadra,upadhyay,1,0,1
6,219951,dadra,hasmukbhai,1,1,1
6,217544,dadra,lachhiben,1,1,1
6,218687,dadra,sonubhai,1,1,1
6,203466,dadra,kakduben,1,1,1
6,199157,dadra,narayan,1,0,1
6,202418,dadra,kumar,0,0,0
6,211828,dadra,archnaben,1,1,1
6,196698,dadra,baliyabhai,1,1,1
6,213025,dadra,jashvantbhai,1,1,1
6,226685,dadra,rajeshbhai,1,1,1
6,220575,dadra,vinodbhai,1,1,1
6,226439,dadra,lakhabhai,1,1,1
6,211790,dadra,devjibhai,1,1,1
6,197347,dadra,niruben,1,1,1
6,194390,dadra,anjana,0,1,1
6,225397,dadra,rasmaiben,1,1,1
6,201515,dadra,jethiyabhai,1,1,1
6,224090,dadra,rupjibhai,1,1,1
6,221052,dadra,sudhakar,0,0,0
6,195913,dadra,rajeshbhai,1,1,1
6,202126,dadra,kakduben,1,1,1
6,194258,dadra,rajeshbhai,1,1,1
6,221677,dadra,meenaben,1,1,1
6,199770,dadra,smitaben,1,1,1
6,193462,dadra,shivaji,1,1,1
6,217521,dadra,manjulaben,1,1,1
6,194705,dadra,ismabhai,1,1,1
6,202501,dadra,kiranbhai,1,1,1
6,219822,dadra,rajni,1,1,1
6,215205,dadra,nimaben,1,1,1
6,193825,dadra,ajaybhai,1,1,1
6,196250,dadra,kamuben,1,1,1
6,217916,dadra,kisanbhai,1,1,1
6,214098,dadra,divya,0,1,1
6,214109,dadra,patel,0,0,0
6,203080,dadra,bharatbhai,1,1,1
6,194331,dadra,babliben,1,1,1
6,219451,dadra,rupliben,1,1,1
6,223981,dadra,nilaben,1,1,1
6,220888,dadra,kumar,0,0,0
6,219474,dadra,mayuri,1,1,1
6,194845,dadra,ikbal,1,0,1
6,207460,dadra,kumar,0,0,0
6,223880,dadra,malaram,1,0,1
6,217331,dadra,rambabu,1,1,1
6,215110,dadra,gulabbhai,1,1,1
6,198100,dadra,laxmiben,1,1,1
6,208297,dadra,mahyabhai,1,1,1
6,209335,dadra,pramod,1,0,1
6,217068,dadra,paliben,1,1,1
6,200725,dadra,litubhai,1,1,1
6,198263,dadra,singh,0,0,0
6,215840,dadra,rajubhai,1,1,1
6,202114,dadra,rajubhai,1,1,1
6,207514,dadra,faruk,1,0,0
6,198394,dadra,pravinbhai,1,1,1
6,211342,dadra,jayashree,0,0,1
6,211167,dadra,dilip,0,0,1
6,200841,dadra,rajubhai,1,1,1
6,216610,dadra,meenaben,1,1,1
6,217523,dadra,niruben,1,1,1
6,194626,dadra,devliben,1,1,1
6,201630,dadra,rajkumari,0,1,1
6,223531,dadra,bharatbhai,1,1,1
6,199130,dadra,hasmukbhai,1,1,1
6,210995,dadra,dharmeshbhai,1,1,1
6,213167,dadra,rajeshbhai,1,1,1
6,200711,dadra,kakduben,1,1,1
6,201467,dadra,gulabbhai,1,1,1
6,224436,dadra,kumar,0,0,0
6,196052,dadra,bharatbhai,1,1,1
6,194040,dadra,chunilal,1,0,1
6,216374,dadra,mathiben,1,1,1
6,196333,dadra,verma,1,0,1
6,221038,dadra,sohanlal,1,0,0
6,223911,dadra,kumar,0,0,0
6,226041,dadra,navshabhai,1,1,1
6,226052,dadra,kumar,0,0,0
6,199058,dadra,kamlesh,1,0,1
6,223669,dadra,kalavatiben,1,1,1
6,200077,dadra,raju,0,1,0
6,197366,dadra,parvatiben,1,1,1
6,218126,dadra,patel,0,0,0
6,223684,dadra,bharatbhai,1,1,1
6,210453,dadra,babliben,1,1,1
6,206429,dadra,babliben,1,1,1
6,202328,dadra,rakesh,1,0,1
6,225432,dadra,saviben,1,1,1
6,226628,dadra,kumar,0,0,0
6,201848,dadra,meenaben,1,1,1
6,217141,dadra,babliben,1,1,1
6,209698,dadra,kumar,0,0,0
6,200966,dadra,prasad,1,0,0
6,218823,dadra,prasad,1,0,0
6,208446,dadra,gajubhai,1,1,1
6,224880,dadra,barkya,0,0,0
6,214593,dadra,khan,0,0,1
6,224338,dadra,manoj,0,0,1
6,207448,dadra,gavli,1,1,1
6,211549,dadra,surekha,0,0,1
6,195528,dadra,shyamnarayan,1,0,1
6,206601,dadra,rajubhai,1,1,1
6,193656,dadra,gulabbhai,1,1,1
6,214249,dadra,dilip,0,0,1
6,215783,dadra,meenaben,1,1,1
6,214363,dadra,lahnubhai,1,1,1
6,216463,dadra,ashaben,1,1,1
6,218116,dadra,yashwantiben,1,1,1
6,201754,dadra,saki,0,0,0
6,226962,dadra,laxmiben,1,1,1
6,218121,dadra,dharmeshbhai,1,1,1
6,213796,dadra,rajeshbhai,1,1,1
6,218981,dadra,amrendra,1,1,1
6,225027,dadra,salubhai,1,1,1
6,194654,dadra,sharavanbhai,1,1,1
6,212141,dadra,virendra,1,1,1
6,222362,dadra,hiralal,1,0,1
6,220102,dadra,manjulaben,1,1,1
6,213468,dadra,dattubhai,1,1,1
6,193709,dadra,laxmiben,1,1,1
6,216575,dadra,lahnubhai,1,1,1
6,207600,dadra,kumar,0,0,0
6,225179,dadra,dineshbhai,1,1,1
6,215667,dadra,patel,0,0,0
6,205819,dadra,premjibhai,1,1,1
6,224021,dadra,hansa,1,1,1
6,219104,dadra,devliben,1,1,1
6,200137,dadra,ghutiya,0,0,0
6,202442,dadra,patel,0,0,0
6,224356,dadra,kusum,0,0,0
6,216808,dadra,pravin,0,0,1
6,223843,dadra,madan,0,0,0
6,222109,dadra,kanti,0,0,1
6,207633,dadra,shambhu,1,1,1
6,210910,dadra,mangal,0,0,1
6,202369,dadra,kumar,0,0,0
6,198210,dadra,singh,0,0,0
6,220731,dadra,rajeshbhai,1,1,1
6,226426,dadra,babliben,1,1,1
6,199563,dadra,rajubhai,1,1,1
6,225471,dadra,devranghbhai,1,1,1
6,198791,dadra,deviben,1,1,1
6,222114,dadra,singh,0,0,0
6,222183,dadra,shah,0,0,0
6,193602,dadra,navinbhai,1,1,1
6,209394,dadra,vinodbhai,1,1,1
6,214415,dadra,sitarambhai,1,1,1
6,208861,dadra,mithailal,0,0,0
6,209286,dadra,shitalben,1,1,1
6,212737,dadra,kaluram,1,0,1
6,218908,dadra,anvar,0,0,0
6,205130,dadra,siduben,1,1,1
6,215776,dadra,kintuben,1,1,1
6,204314,dadra,manjulaben,1,1,1
6,197694,dadra,jethiyabhai,1,1,1
6,194071,dadra,elga,0,0,0
6,221823,dadra,shakhru,1,1,1
6,199294,dadra,maglabhai,1,1,1
6,213054,dadra,pratap,0,0,0
6,219079,dadra,pravinbhai,1,1,1
6,197610,dadra,kamuben,1,1,1
6,205177,dadra,priyankaben,1,1,1
6,199395,dadra,hemlataben,1,1,1
6,223610,dadra,hasmukhbhai,1,1,1
6,223434,dadra,devkuben,1,1,1
6,193816,dadra,laxmiben,1,1,1
6,196342,dadra,amit,0,0,0
6,220876,dadra,kumar,0,0,0
6,209117,dadra,birendar,0,0,1
6,194009,dadra,gulabbhai,1,1,1
6,207685,dadra,kailash,1,0,1
6,212960,dadra,kumar,0,0,0
6,200291,dadra,minaxi,0,1,1
6,196119,dadra,babubhai,1,1,1
6,225352,dadra,chandr,0,0,1
6,199073,dadra,babubhai,1,1,1
6,217122,dadra,gajubhai,1,1,1
6,204566,dadra,kusum,0,0,0
6,211616,dadra,subash,0,0,1
6,210700,dadra,ramkrishna,1,1,1
6,217918,dadra,vajya,1,1,1
6,198809,dadra,ashaben,1,1,1
6,199356,dadra,mahendrabhai,1,1,1
6,202883,dadra,singh,0,0,0
6,222833,dadra,manoj,0,0,1
6,219764,dadra,manishaben,1,1,1
6,210678,dadra,kusum,0,0,0
6,202491,dadra,santoshkumar,1,0,1
6,212040,dadra,prasad,1,0,0
6,227261,dadra,pravinbhai,1,1,1
6,201039,dadra,gulabbhai,1,1,1
6,205118,dadra,sonkiben,1,1,1
6,196776,dadra,chiati,0,1,0
6,214634,dadra,narayan,1,0,1
6,197868,dadra,vandana,1,1,1
6,211897,dadra,kanubhai,1,1,1
6,213124,dadra,shanuben,1,1,1
6,213540,dadra,priyatama,1,1,1
6,222872,dadra,rakesh,1,0,1
6,209972,dadra,shashi,1,0,1
6,208625,dadra,kumar,0,0,0
6,227002,dadra,siluben,1,1,1
6,215050,dadra,vinodbhai,1,1,1
6,194250,dadra,ushman,1,1,1
6,226530,dadra,devjibhai,1,1,1
6,208559,dadra,kumar,0,0,0
6,225114,dadra,anjuben,1,1,1
6,198734,dadra,patel,0,0,0
6,194208,dadra,vinodbhai,1,1,1
6,194140,dadra,kumar,0,0,0
6,217003,dadra,rajeshbhai,1,1,1
6,196371,dadra,kushwaha,1,0,1
6,213082,dadra,hemlataben,1,1,1
6,225603,dadra,jaykant,1,1,1
6,213733,dadra,dubey,1,0,1
6,214200,dadra,pravinbhai,1,1,1
6,219929,dadra,rambabu,1,1,1
6,208297,dadra,mahyabhai,1,1,1
6,215999,dadra,kumar,0,0,0
6,196796,dadra,gulbiben,1,1,1
6,211642,dadra,jainul,1,1,1
6,226633,dadra,manishaben,1,1,1
6,202193,dadra,pravinbhai,1,1,1
6,209221,dadra,manjulaben,1,1,1
6,198980,dadra,rajubhai,1,1,1
6,214283,dadra,jamnabhai,1,1,1
6,204340,dadra,paliben,1,1,1
6,227210,dadra,kakduben,1,1,1
6,203554,dadra,kumar,0,0,0
6,200878,dadra,gambhirsinh,1,1,1
6,210751,dadra,asha,0,0,1
6,221738,dadra,ratna,1,0,1
6,206093,dadra,ashvinbhai,1,1,1
6,198434,dadra,charan,0,0,0
6,204836,dadra,indiraben,1,1,1
6,225655,dadra,nirmalaben,1,1,1
6,202460,dadra,kanubhai,1,1,1
6,202827,dadra,deviben,1,1,1
6,227340,dadra,bhangu,1,0,0
6,220834,dadra,manishaben,1,1,1
6,209400,dadra,sunil,1,1,0
6,218719,dadra,rajubhai,1,1,1
6,213292,dadra,hadal,0,0,1
6,222408,dadra,pravinsinh,1,1,1
6,214418,dadra,laxmiben,1,1,1
6,226547,dadra,lahnubhai,1,1,1
6,215736,dadra,paliben,1,1,1
6,198175,dadra,jankiben,1,1,1
6,211670,dadra,pratap,0,0,0
6,215692,dadra,baynuben,1,1,1
6,226936,dadra,lahnubhai,1,1,1
6,214119,dadra,singh,0,0,0
6,206004,dadra,arunaben,1,1,1
6,214164,dadra,kalavatiben,1,1,1
6,226779,dadra,salini,0,1,0
6,199321,dadra,kakduben,1,1,1
6,209586,dadra,kamriben,1,1,1
6,203588,dadra,satyendra,1,1,1
6,226329,dadra,kumar,0,0,0
6,220808,dadra,alpaben,1,1,1
6,202583,dadra,bharatbhai,1,1,1
6,215539,dadra,truptiben,1,1,1
6,227054,dadra,sitabhai,1,1,1
6,199918,dadra,maganbhai,1,1,1
6,212867,dadra,sakvarben,1,1,1
6,207211,dadra,bablu,0,1,1
6,206831,dadra,lilavati,1,1,1
6,195788,dadra,ishwatiben,1,1,1
6,221072,dadra,dhavjibhai,1,1,1
6,210366,dadra,babliben,1,1,1
6,202795,dadra,manishaben,1,1,1
6,217802,dadra,sunil,1,1,0
6,214556,dadra,kamlesh,1,0,1
6,224966,dadra,manishaben,1,1,1
6,209029,dadra,laxmiben,1,1,1
6,213754,dadra,kamlesh,1,0,1
6,195965,dadra,vinodbhai,1,1,1
6,221338,dadra,gulabbhai,1,1,1
6,201675,dadra,kumar,0,0,0
6,206082,dadra,kumar,0,0,0
6,199981,dadra,gulabbhai,1,1,1
6,218634,dadra,gulbiben,1,1,1
6,197510,dadra,ashaben,1,1,1
6,203291,dadra,prashant,1,1,1
6,208617,dadra,lalit,0,0,1
6,196686,dadra,lahnu,1,1,1
6,214834,dadra,vaishali,1,1,1
6,205750,dadra,kalpana,1,1,0
6,213563,dadra,hansha,1,0,0
6,217349,dadra,dineshkumar,1,1,1
6,221336,dadra,kumar,0,0,0
6,219710,dadra,rajeshbhai,1,1,1
6,226702,dadra,ritaben,1,1,1
6,201698,dadra,khan,0,0,1
6,197029,dadra,natthubhai,1,1,1
6,209083,dadra,dharmendrakumar,1,1,1
6,198281,dadra,dineshbhai,1,1,1
6,206033,dadra,kamuben,1,1,1
6,226529,dadra,vasluben,1,1,1
6,194801,dadra,bhikal,0,0,1
6,224800,dadra,shardaben,1,1,1
6,208954,dadra,parvati,1,1,1
6,195548,dadra,kumar,0,0,0
6,214334,dadra,kiranbhai,1,1,1
6,214137,dadra,litubhai,1,1,1
6,224829,dadra,babubhai,1,1,1
6,210183,dadra,sitabhai,1,1,1
6,217043,dadra,jagdishbhai,1,1,1
6,207109,dadra,jayshreeben,1,1,1
6,215925,dadra,devjibhai,1,1,1
6,213561,dadra,kalpana,1,1,0
6,222442,dadra,singh,0,0,0
6,224488,dadra,ramkumar,1,0,1
6,213189,dadra,laxmiben,1,1,1
6,207927,dadra,ramchandra,1,1,1
6,224555,dadra,patel,0,0,0
6,222463,dadra,pratap,0,0,0
6,224522,dadra,anjli,1,1,1
6,211650,dadra,kamriben,1,1,1
6,218100,dadra,devjibhai,1,1,1
6,222800,dadra,shivaji,1,1,1
6,219719,dadra,ram,1,0,0
6,223051,dadra,virendra,1,1,1
6,214854,dadra,kumar,0,0,0
6,205238,dadra,kumar,0,0,0
6,195119,dadra,kamlesh,1,0,1
6,209629,dadra,khalpabhai,1,1,1
6,213336,dadra,niruben,1,1,1
6,225181,dadra,sapta,1,0,1
6,208807,dadra,manishaben,1,1,1
6,198503,dadra,dilip,0,0,1
6,208078,dadra,jatruben,1,1,1
6,201527,dadra,meenaben,1,1,1
6,194499,dadra,mahendrabhai,1,1,1
6,226766,dadra,ishwar,1,1,1
6,199773,dadra,ratnalal,1,0,1
6,203021,dadra,vinodbhai,1,1,1
6,202112,dadra,meraben,1,1,1
6,209466,dadra,pramod,1,0,1
6,217782,dadra,gajulbhai,1,1,1
6,214491,dadra,ramabhai,1,1,1
6,222684,dadra,kamlesh,1,0,1
6,195227,dadra,ritaben,1,1,1
6,226439,dadra,lakhabhai,1,1,1
6,198188,dadra,pravinbhai,1,1,1
6,204178,dadra,saviben,1,1,1
6,214626,dadra,kumar,0,0,0
6,199261,dadra,kanubhai,1,1,1
6,220255,dadra,kakdiben,1,1,1
6,195329,dadra,naliniben,1,1,1
6,220009,dadra,lalit,0,0,1
6,219793,dadra,budhiyabhai,1,1,1
6,207144,dadra,arunaben,1,1,1
6,201505,dadra,bharatbhai,1,1,1
6,194450,dadra,kamuben,1,1,1
6,226618,dadra,singh,0,0,0
6,195734,dadra,rajubhai,1,1,1
6,221112,dadra,laxmiben,1,1,1
6,201021,dadra,kumar,0,0,0
6,194918,dadra,ashvinbhai,1,1,1
6,220509,dadra,dhindha,0,1,1
6,194276,dadra,manjibhai,1,1,1
6,226457,dadra,motaiben,1,1,1
6,219163,dadra,gulabbhai,1,1,1
6,225191,dadra,babubhai,1,1,1
6,207309,dadra,jagdishbhai,1,1,1
6,216785,dadra,ganpathbhai,1,1,1
6,214329,dadra,kumar,0,0,0
6,222240,dadra,yogesh,0,0,1
6,195477,dadra,kumar,0,0,0
6,198018,dadra,laxmiben,1,1,1
6,204876,dadra,shyam,1,0,1
6,227102,dadra,kamuben,1,1,1
6,206112,dadra,kanubhai,1,1,1
6,207787,dadra,kumar,0,0,0
6,195596,dadra,kumar,0,0,0
6,201511,dadra,gulabbhai,1,1,1
6,201155,dadra,jankaiben,1,1,1
6,221272,dadra,patel,0,0,0
6,216250,dadra,patel,0,0,0
6,210196,dadra,sharavanbhai,1,1,1
6,200849,dadra,sunil,1,1,0
6,226837,dadra,dineshbhai,1,1,1
6,224873,dadra,pravin,0,0,1
6,201025,dadra,priyankaben,1,1,1
6,209411,dadra,bhagwan,1,1,1
6,196563,dadra,sankar,0,0,0
6,196282,dadra,dilip,0,0,1
6,214698,dadra,nadaben,1,1,1
6,213795,dadra,dharmeshbhai,1,1,1
6,221755,dadra,meenaben,1,1,1
6,202850,dadra,arunaben,1,1,1
6,214510,dadra,navshyabhai,1,1,1
6,195915,dadra,jankaiben,1,1,1
6,196994,dadra,ketnaben,1,1,1
6,216841,dadra,lahnubhai,1,1,1
6,209017,dadra,dolat,1,1,1
6,218995,dadra,ram,1,0,0
6,200153,dadra,sunil,1,1,0
6,225516,dadra,rajubhai,1,1,1
6,200271,dadra,aslam,0,0,1
6,214370,dadra,babliben,1,1,1
6,218403,dadra,nenaram,1,0,1
6,196332,dadra,verma,1,0,1
6,222182,dadra,shah,0,0,0
6,195017,dadra,meenaben,1,1,1
6,221256,dadra,hasmukbhai,1,1,1
6,200560,dadra,satya,0,1,0
6,194131,dadra,subhash,0,0,1
6,218314,dadra,bimladevi,1,1,1
6,193683,dadra,sheelaben,1,1,1
6,196767,dadra,dhavalya,0,0,0
6,205326,dadra,meenaben,1,1,1
6,207412,dadra,sahkuntalaben,1,1,1
6,226425,dadra,shidvabhai,1,1,1
6,227097,dadra,kakduben,1,1,1
6,201156,dadra,paliben,1,1,1
6,210867,dadra,kumar,0,0,0
6,216179,dadra,rajnikant,1,1,1
6,198517,dadra,livingston,0,1,1
6,219988,dadra,chandradevi,1,1,1
6,202017,dadra,ravjibhai,1,1,1
6,199974,dadra,sainiben,1,1,1
6,202419,dadra,asha,0,0,1
6,218484,dadra,biswal,1,1,1
6,214957,dadra,devkuben,1,1,1
6,201806,dadra,rambhuben,1,1,1
6,206877,dadra,kumar,0,0,0
6,202280,dadra,rajeshbhai,1,1,1
6,199755,dadra,kakduben,1,1,1
6,196608,dadra,vandana,1,1,1
6,203032,dadra,dharmeshbhai,1,1,1
6,226578,dadra,samubhai,1,1,1
6,201431,dadra,pravin,0,0,1
6,203568,dadra,prasad,1,0,0
6,226510,dadra,jatruben,1,1,1
6,194052,dadra,amit,0,0,0
6,201093,dadra,gajubhai,1,1,1
6,205585,dadra,kakduben,1,1,1
6,215534,dadra,shah,0,0,0
6,208072,dadra,dhavjibhai,1,1,1
6,213580,dadra,kavita,1,1,1
6,216260,dadra,rangliben,1,1,1
6,201309,dadra,jankiben,1,1,1
6,208063,dadra,gulabbhai,1,1,1
6,202401,dadra,kumar,0,0,0
6,220552,dadra,kakduben,1,1,1
6,224757,dadra,seema,0,0,1
6,195188,dadra,meenaben,1,1,1
6,201734,dadra,nitinbhai,1,1,1
6,196762,dadra,laxmiben,1,1,1
6,218615,dadra,kumar,0,0,0
6,216662,dadra,vinodbhai,1,1,1
6,210993,dadra,kamlesh,1,0,1
6,209693,dadra,manishaben,1,1,1
6,212586,dadra,chimanbhai,1,1,1
6,221622,dadra,kamlesh,1,0,1
6,206054,dadra,shardaben,1,1,1
6,201252,dadra,rajeshbhai,1,1,1
6,210640,dadra,punaji,1,1,1
6,225593,dadra,niyaz,0,1,0
6,200316,dadra,meenaben,1,1,1
6,223846,dadra,manoj,0,0,1
6,194672,dadra,meenaben,1,1,1
6,208715,dadra,surekha,0,0,1
6,209109,dadra,vilas,0,0,0
6,196587,dadra,ishwar,1,1,1
6,225636,dadra,patel,0,0,0
6,200601,dadra,gajri,1,0,0
6,225147,dadra,ajitbhai,1,1,1
6,199209,dadra,kumar,0,0,0
6,222311,dadra,narayan,1,0,1
6,205956,dadra,anand,1,1,0
6,222692,dadra,pankajbhai,1,1,1
6,207542,dadra,singh,0,0,0
6,222089,dadra,dilip,0,0,1
6,221036,dadra,brijesh,1,1,1
6,209644,dadra,pravinbhai,1,1,1
6,198064,dadra,maglabhai,1,1,1
6,212669,dadra,pinkiben,1,1,1
6,214787,dadra,asha,0,0,1
6,208964,dadra,kailash,1,0,1
6,219356,dadra,pravinbhai,1,1,1
6,196849,dadra,raju,0,1,0
6,207737,dadra,madan,0,0,0
6,225535,dadra,niruben,1,1,1
6,195292,dadra,alpesh,1,0,1
6,224164,dadra,miruben,1,1,1
6,225222,dadra,dharmeshbhai,1,1,1
6,224805,dadra,kumar,0,0,0
6,222945,dadra,jitubhai,1,1,1
6,210053,dadra,nisha,0,0,0
6,223444,dadra,arti,0,0,0
6,219056,dadra,meenaben,1,1,1
6,204185,dadra,navshabhai,1,1,1
6,220733,dadra,kumar,0,0,0
6,198523,dadra,kumar,0,0,0
6,207260,dadra,pravinbhai,1,1,1
6,198337,dadra,devjibhai,1,1,1
6,204503,dadra,rupjibhai,1,1,1
6,201010,dadra,choudhary,0,1,0
6,226190,dadra,kumar,0,0,0
6,224790,dadra,ganpat,1,1,1
6,216666,dadra,dhavjibhai,1,1,1
6,218153,dadra,mahji,1,1,1
6,198020,dadra,bhurkud,0,0,0
6,220379,dadra,parsu,0,1,1
6,209224,dadra,rasmaiben,1,1,1
6,224317,dadra,akshay,0,0,1
6,213699,dadra,navinbhai,1,1,1
6,205052,dadra,nurjaha,0,0,1
6,197581,dadra,shravan,1,1,1
6,221109,dadra,dineshbhai,1,1,1
6,224167,dadra,jabar,0,0,0
6,194502,dadra,manishaben,1,1,1
6,222207,dadra,jagdishbhai,1,1,1
6,205803,dadra,prasad,1,0,0
6,213102,dadra,kumar,0,0,0
6,209677,dadra,navinbhai,1,1,1
6,214103,dadra,sonaram,1,0,1
6,217452,dadra,kakduben,1,1,1
6,204720,dadra,arunaben,1,1,1
6,212501,dadra,dineshbhai,1,1,1
6,194089,dadra,mayuriben,1,1,1
6,204996,dadra,jitubhai,1,1,1
6,215509,dadra,jaykantbhai,1,1,1
6,204167,dadra,gangiben,1,1,1
6,216083,dadra,gulbiben,1,1,1
6,226565,dadra,mahyabhai,1,1,1
6,203686,dadra,pravin,0,0,1
6,203020,dadra,ruxmaniben,1,1,1
6,207049,dadra,kamuben,1,1,1
6,204547,dadra,kakduben,1,1,1
6,208912,dadra,dilipkumar,1,1,1
6,203923,dadra,jamnabhai,1,1,1
6,226283,dadra,gulbiben,1,1,1
6,201582,dadra,sheelaben,1,1,1
6,225615,dadra,babliben,1,1,1
6,204485,dadra,kavita,1,1,1
6,204997,dadra,dineshkumar,1,1,1
6,199455,dadra,dineshbhai,1,1,1
6,219625,dadra,jagdishbhai,1,1,1
6,222516,dadra,patel,0,0,0
6,222901,dadra,minalben,1,1,1
6,195020,dadra,subhash,0,0,1
6,197453,dadra,chimanbhai,1,1,1
6,214533,dadra,gulbiben,1,1,1
6,208845,dadra,rasmaiben,1,1,1
6,225847,dadra,priyankaben,1,1,1
6,195774,dadra,rajubhai,1,1,1
6,206908,dadra,sudhakar,0,0,0
6,201693,dadra,krishnakant,1,1,1
6,194046,dadra,nazmin,0,1,1
6,196992,dadra,parvatiben,1,1,1
6,223139,dadra,kamriben,1,1,1
6,204057,dadra,piyushkumar,1,1,1
6,200245,dadra,manjulaben,1,1,1
6,196193,dadra,ramabhai,1,1,1
6,218841,dadra,manishaben,1,1,1
6,197744,dadra,dineshbhai,1,1,1
6,224297,dadra,jadhav,1,0,1
6,198413,dadra,rajeshbhai,1,1,1
6,210164,dadra,singh,0,0,0
6,205635,dadra,gajubhai,1,1,1
6,203641,dadra,salauddin,1,0,1
6,203068,dadra,pravinbhai,1,1,1
6,209734,dadra,vasanbhai,1,1,1
6,206904,dadra,meenaben,1,1,1
6,196746,dadra,gopi,0,0,0
6,223026,dadra,surekha,0,0,1
6,204262,dadra,kumar,0,0,0
6,195276,dadra,rachna,1,1,1
6,221508,dadra,gajubhai,1,1,1
6,221550,dadra,raju,0,1,0
6,217749,dadra,indrajeet,1,1,0
6,204202,dadra,sunandaben,1,1,1
6,211387,dadra,iyer,0,0,1
6,221863,dadra,ritaben,1,1,1
6,203956,dadra,ankushbhai,1,1,1
6,221816,dadra,gajri,1,0,0
6,217023,dadra,gulabbhai,1,1,1
6,226286,dadra,sapta,1,0,1
6,195486,dadra,ramkumar,1,0,1
6,225224,dadra,ashvinbhai,1,1,1
6,211046,dadra,devjibhai,1,1,1
6,221832,dadra,vaslu,1,0,1
6,224676,dadra,kumar,0,0,0
6,216645,dadra,rajubhai,1,1,1
6,214914,dadra,dora,0,1,1
6,202387,dadra,virendra,1,1,1
6,219297,dadra,jagdishbhai,1,1,1
6,217202,dadra,mahendrabhai,1,1,1
6,212855,dadra,mistry,1,1,1
6,196191,dadra,sakriben,1,1,1
6,212776,dadra,kumar,0,0,0
6,204653,dadra,ashaben,1,1,1
6,217588,dadra,devliben,1,1,1
6,203275,dadra,rajkumar,1,0,1
6,218804,dadra,alkeshbhai,1,1,1
6,219678,dadra,meenaben,1,1,1
6,204716,dadra,parvatiben,1,1,1
6,198306,dadra,aablubhai,1,1,1
6,224174,dadra,gajubhai,1,1,1
6,225796,dadra,kumar,0,0,0
6,214333,dadra,vinodbhai,1,1,1
6,208952,dadra,bhanumati,1,1,1
6,210353,dadra,kalpana,1,1,0
6,222895,dadra,manoj,0,0,1
6,226514,dadra,maryabhai,1,1,1
6,208499,dadra,ashaben,1,1,1
6,226391,dadra,singh,0,0,0
6,200688,dadra,meenaben,1,1,1
6,218371,dadra,patel,0,0,0
6,193634,dadra,makanbhai,1,1,1
6,222237,dadra,vandana,1,1,1
6,213881,dadra,jankiben,1,1,1
6,210850,dadra,hansa,1,1,1
6,224632,dadra,yadav,0,0,0
6,206238,dadra,rajkumar,1,0,1
6,210017,dadra,kumar,0,0,0
6,218412,dadra,manoj,0,0,1
6,193487,dadra,vandana,1,1,1
6,206246,dadra,tayyaba,1,0,1
6,226216,dadra,ishwar,1,1,1
6,215959,dadra,manoj,0,0,1
6,205925,dadra,kumar,0,0,0
6,198373,dadra,vasanbhai,1,1,1
6,225492,dadra,navinbhai,1,1,1
6,194551,dadra,ramabhai,1,1,1
6,203183,dadra,paliben,1,1,1
6,197113,dadra,renukaben,1,1,1
6,225683,dadra,hari,0,0,0
6,199955,dadra,lahnubhai,1,1,1
6,217950,dadra,sakru,1,0,1
6,219633,dadra,prasad,1,0,0
6,223907,dadra,sudhakar,0,0,0
6,202319,dadra,kumar,0,0,0
6,196198,dadra,devliben,1,1,1
6,215896,dadra,raju,0,1,0
6,224904,dadra,tanhi,0,0,0
6,206577,dadra,budhiyabhai,1,1,1
6,197851,dadra,kanubhai,1,1,1
6,213973,dadra,shravan,1,1,1
6,205327,dadra,pravinbhai,1,1,1
6,203753,dadra,navinbhai,1,1,1
6,217843,dadra,kumar,0,0,0
6,221191,dadra,rajeshbhai,1,1,1
6,218475,dadra,nagender,1,1,1
6,221924,dadra,premila,1,1,1
6,222540,dadra,pramodbhai,1,1,1
6,203600,dadra,aarti,0,1,1
6,199024,dadra,kavita,1,1,1
6,194921,dadra,amitbhai,1,1,1
6,222206,dadra,poonam,0,0,0
6,217969,dadra,shakarambhai,1,1,1
6,210385,dadra,gulabbhai,1,1,1
6,201129,dadra,shardaben,1,1,1
6,208761,dadra,navlabhai,1,1,1
6,198902,dadra,dineshbhai,1,1,1
6,215853,dadra,chandan,1,1,0
6,198216,dadra,hemanshu,1,0,1
6,206899,dadra,deviben,1,1,1
6,197282,dadra,vinodbhai,1,1,1
6,218038,dadra,devli,1,1,1
6,214540,dadra,taiben,1,1,1
6,209843,dadra,kumar,0,0,0
6,204051,dadra,pratapsingh,1,1,1
6,195699,dadra,ravjibhai,1,1,1
6,200964,dadra,sarita,1,1,1
6,195773,dadra,rajeshbhai,1,1,1
6,199169,dadra,meenaben,1,1,1
6,209754,dadra,vikalbhai,1,1,1
6,227069,dadra,kakduben,1,1,1
6,195335,dadra,amresh,1,1,1
6,199536,dadra,manjulaben,1,1,1
6,223809,dadra,gulbiben,1,1,1
6,210803,dadra,usha,0,0,1
6,213104,dadra,kalavatiben,1,1,1
6,196622,dadra,vilas,0,0,0
6,197124,dadra,manoj,0,0,1
6,223365,dadra,kamuben,1,1,1
6,202210,dadra,lahnubhai,1,1,1
6,213566,dadra,bhola,1,0,1
6,221560,dadra,sunil,1,1,0
6,219444,dadra,lakshmi,0,1,1
6,215484,dadra,ajitbhai,1,1,1
6,203348,dadra,kamlesh,1,0,1
6,203499,dadra,yashodaben,1,1,1
6,198665,dadra,sumaben,1,1,1
6,214073,dadra,asha,0,0,1
6,219724,dadra,shitalben,1,1,1
6,219319,dadra,jamsu,1,1,1
6,217681,dadra,jayni,1,0,1
6,206939,dadra,ram,1,0,0
6,222013,dadra,vaishali,1,1,1
6,195550,dadra,prasad,1,0,0
6,212749,dadra,madankumar,1,1,1
6,219801,dadra,kamuben,1,1,1
6,214407,dadra,pravinbhai,1,1,1
6,220376,dadra,manishaben,1,1,1
6,206766,dadra,singh,0,0,0
6,218744,dadra,rajubhai,1,1,1
6,207077,dadra,parkashbhai,1,1,1
6,198950,dadra,niruben,1,1,1
6,219401,dadra,ritaben,1,1,1
6,214840,dadra,manoj,0,0,1
6,219377,dadra,vinodbhai,1,1,1
6,218032,dadra,jaswanti,0,1,1
6,220486,dadra,paliben,1,1,1
6,203313,dadra,kumar,0,0,0
6,225758,dadra,parvati,1,1,1
6,213076,dadra,anand,1,1,0
6,194712,dadra,yenu,0,0,0
6,218587,dadra,prasad,1,0,0
6,225294,dadra,gajubhai,1,1,1
6,224721,dadra,omkar,1,0,1
6,214723,dadra,lila,0,0,0
6,200149,dadra,santi,1,1,1
6,194807,dadra,rama,0,0,1
6,221095,dadra,rupjibhai,1,1,1
6,218664,dadra,parvatiben,1,1,1
7,251645,daman,kumar,0,0,0
7,230546,daman,patel,0,0,0
7,233725,daman,patel,0,0,0
7,243653,daman,chhotalal,1,0,1
7,227636,daman,pravinbhai,1,1,1
7,231359,daman,babubhai,1,1,1
7,234976,daman,patel,0,0,0
7,228574,daman,dubey,1,0,1
7,233423,daman,nanji,1,1,1
7,255518,daman,yogesh,0,0,1
7,255110,daman,mansuri,1,0,1
7,227837,daman,givo,0,0,1
7,246206,daman,naran,0,0,0
7,227396,daman,hirachand,1,1,0
7,230179,daman,remedios,1,0,1
7,253324,daman,dayalbhai,1,1,1
7,235304,daman,pravin,0,0,1
7,243405,daman,raja,0,1,0
7,245484,daman,jadhav,1,0,1
7,241039,daman,saiyed,0,0,1
7,235243,daman,subhash,0,0,1
7,240196,daman,soma,0,0,0
7,239275,daman,singh,0,0,0
7,243012,daman,fakirbhai,1,1,1
7,236141,daman,ramji,1,1,1
7,232337,daman,manishkumar,1,1,1
7,245053,daman,singh,0,0,0
7,234093,daman,rama,0,0,1
7,236230,daman,rama,0,0,1
7,247286,daman,sunil,1,1,0
7,245565,daman,gulabbhai,1,1,1
7,250192,daman,singh,0,0,0
7,230576,daman,sain,0,0,1
7,243605,daman,ashwinkumar,1,1,1
7,254694,daman,jagjivan,0,1,0
7,227539,daman,dilip,0,0,1
7,237766,daman,vishram,1,1,1
7,253747,daman,yadav,0,0,0
7,246159,daman,mangu,0,0,1
7,234973,daman,kesubhai,1,1,1
7,249791,daman,bhagwan,1,1,1
7,237073,daman,patel,0,0,0
7,246074,daman,bose,0,0,0
7,255386,daman,choudhary,0,1,0
7,239596,daman,ramkrishna,1,1,1
7,233441,daman,ramji,1,1,1
7,233307,daman,raja,0,1,0
7,231252,daman,patel,0,0,0
7,243695,daman,chunilal,1,0,1
7,235753,daman,rama,0,0,1
7,247275,daman,shah,0,0,0
7,240601,daman,jadhav,1,0,1
7,254730,daman,rama,0,0,1
7,234721,daman,jamnadas,1,1,0
7,231745,daman,soma,0,0,0
7,246013,daman,moan,1,0,1
7,253744,daman,prasad,1,0,0
7,234927,daman,vasant,1,1,1
7,246855,daman,dhoriya,1,1,1
7,234489,daman,harji,1,1,1
7,238887,daman,pawar,1,1,1
7,241739,daman,patel,0,0,0
7,230847,daman,dilipkumar,1,1,1
7,241028,daman,salim,0,0,1
7,233122,daman,ramji,1,1,1
7,250040,daman,dutta,0,1,1
7,254081,daman,patel,0,0,0
7,236998,daman,soma,0,0,0
7,245559,daman,madhusudan,1,0,1
7,232774,daman,chaudhari,1,1,0
7,254972,daman,chaurasiya,1,0,1
7,251993,daman,ramji,1,1,1
7,228048,daman,mania,1,1,1
7,255694,daman,makwana,1,1,1
7,241791,daman,bica,0,1,1
7,231320,daman,ramabhai,1,1,1
7,253259,daman,vallabhbhai,1,1,1
7,242868,daman,yadav,0,0,0
7,235611,daman,ramji,1,1,1
7,246928,daman,yogesh,0,0,1
7,229261,daman,ahmed,1,0,0
7,240526,daman,raja,0,1,0
7,254812,daman,patel,0,0,0
7,241403,daman,rajbhar,1,1,1
7,233338,daman,ramji,1,1,1
7,240644,daman,sukar,0,0,0
7,243820,daman,upadhyay,1,0,1
7,252671,daman,bhure,1,0,1
7,237577,daman,patel,0,0,0
7,248500,daman,shitalben,1,1,1
7,235378,daman,bhagwan,1,1,1
7,242251,daman,gandabhai,1,1,1
7,242364,daman,narayan,1,0,1
7,252441,daman,patel,0,0,0
7,248644,daman,kumar,0,0,0
7,249597,daman,vasant,1,1,1
7,239677,daman,salve,1,1,1
7,232798,daman,patel,0,0,0
7,255671,daman,jivani,1,1,1
7,234561,daman,dilipkumar,1,1,1
7,239103,daman,kumar,0,0,0
7,240087,daman,singh,0,0,0
7,254493,daman,ramji,1,1,1
7,241285,daman,dilip,0,0,1
7,253312,daman,babubhai,1,1,1
7,248111,daman,patel,0,0,0
7,229417,daman,jamnadas,1,1,0
7,247874,daman,rama,0,0,1
7,253073,daman,mangal,0,0,1
7,242442,daman,patel,0,0,0
7,246441,daman,patel,0,0,0
7,230016,daman,kushwaha,1,0,1
7,243180,daman,patel,0,0,0
7,236846,daman,naran,0,0,0
7,230986,daman,sukar,0,0,0
7,233790,daman,nanji,1,1,1
7,247451,daman,gajubhai,1,1,1
7,253774,daman,patel,0,0,0
7,228278,daman,gopal,0,1,1
7,229338,daman,patel,0,0,0
7,238044,daman,rajpurohit,1,1,1
7,255611,daman,ajaybhai,1,1,1
7,243444,daman,maniram,1,1,1
7,235164,daman,prasad,1,0,0
7,242123,daman,patel,0,0,0
7,241897,daman,dineshbhai,1,1,1
7,233822,daman,bica,0,1,1
7,232080,daman,ramji,1,1,1
7,241529,daman,chaurasiya,1,0,1
7,231816,daman,bhagwan,1,1,1
7,247979,daman,pramod,1,0,1
7,231348,daman,gopal,0,1,1
7,241542,daman,yadav,0,0,0
7,245562,daman,khan,0,0,1
7,247855,daman,ramji,1,1,1
7,242673,daman,dirajlal,1,1,1
7,235978,daman,kumar,0,0,0
7,236980,daman,chunilal,1,0,1
7,232673,daman,gorai,1,1,0
7,246394,daman,narayan,1,0,1
7,239370,daman,mangar,0,1,0
7,228017,daman,ghosh,1,1,1
7,235641,daman,bawa,1,1,1
7,235494,daman,virji,1,1,1
7,232813,daman,patel,0,0,0
7,240746,daman,janak,0,0,0
7,255631,daman,babubhai,1,1,1
7,247298,daman,gulab,0,1,1
7,239547,daman,bhatia,1,0,1
7,250212,daman,gouttam,0,0,0
7,234552,daman,pravin,0,0,1
7,235540,daman,mayurkumar,1,1,1
7,254839,daman,manchhabhai,1,1,1
7,234159,daman,rama,0,0,1
7,235769,daman,lakhman,0,1,1
7,231085,daman,jagdishchandra,1,1,1
7,233562,daman,patel,0,0,0
7,239469,daman,lalu,0,1,0
7,255629,daman,babubhai,1,1,1
7,253836,daman,patel,0,0,0
7,242524,daman,bai,0,0,0
7,237733,daman,fakirbhai,1,1,1
7,252793,daman,kambli,1,1,1
7,249883,daman,chandrarekha,0,0,0
7,243357,daman,mangal,0,0,1
7,228259,daman,sukar,0,0,0
7,251292,daman,harji,1,1,1
7,233662,daman,nadvi,1,1,0
7,247651,daman,bhandari,1,1,1
7,249500,daman,pinkiben,1,1,1
7,239484,daman,chetankumar,1,0,1
7,232753,daman,patel,0,0,0
7,247345,daman,pravin,0,0,1
7,243901,daman,yadav,0,0,0
7,232553,daman,khan,0,0,1
7,239160,daman,patel,0,0,0
7,245596,daman,nirmalaben,1,1,1
7,242705,daman,rajbhar,1,1,1
7,253906,daman,gulab,0,1,1
7,242513,daman,khalpa,0,0,0
7,246719,daman,lakhman,0,1,1
7,255752,daman,mistry,1,1,1
7,242915,daman,bhandari,1,1,1
7,251264,daman,harji,1,1,1
7,239215,daman,patel,0,0,0
7,254626,daman,soma,0,0,0
7,236994,daman,nanji,1,1,1
7,243454,daman,verma,1,0,1
7,247609,daman,goan,1,0,1
7,228135,daman,patel,0,0,0
7,228493,daman,ahmed,1,0,0
7,254241,daman,patel,0,0,0
7,234934,daman,singh,0,0,0
7,227380,daman,dilipkumar,1,1,1
7,244780,daman,rama,0,0,1
7,241567,daman,yadav,0,0,0
7,245242,daman,patel,0,0,0
7,243550,daman,mangal,0,0,1
7,245896,daman,vasanji,1,0,1
7,231022,daman,budia,1,0,1
7,227381,daman,gopal,0,1,1
7,247680,daman,patel,0,0,0
7,249184,daman,mistry,1,1,1
7,250156,daman,santi,1,1,1
7,234155,daman,dilip,0,0,1
7,250692,daman,jamnadas,1,1,0
7,241445,daman,balvantbhai,1,1,1
7,232068,daman,mangi,0,0,1
7,227908,daman,pithabhai,1,1,1
7,237202,daman,prasad,1,0,0
7,244053,daman,patel,0,0,0
7,227550,daman,premjibhai,1,1,1
7,235158,daman,saw,1,1,1
7,233547,daman,patel,0,0,0
7,236083,daman,padmane,1,0,1
7,251236,daman,raja,0,1,0
7,228550,daman,mardi,1,0,1
7,241174,daman,dilip,0,0,1
7,246351,daman,dubey,1,0,1
7,234142,daman,lakhman,0,1,1
7,230340,daman,assan,1,1,1
7,233323,daman,lakhman,0,1,1
7,231206,daman,patel,0,0,0
7,247804,daman,mandan,1,1,1
7,254249,daman,patel,0,0,0
7,241135,daman,patel,0,0,0
7,254065,daman,gorai,1,1,0
7,233191,daman,lakhman,0,1,1
7,239397,daman,fakirbhai,1,1,1
7,244195,daman,dilip,0,0,1
7,250665,daman,gamit,1,1,1
7,245912,daman,gopal,0,1,1
7,255300,daman,chunilal,1,0,1
7,238580,daman,bai,0,0,0
7,247305,daman,jaykant,1,1,1
7,239443,daman,dulobo,0,0,1
7,235750,daman,bica,0,1,1
7,237461,daman,danji,1,1,1
7,232873,daman,ramani,0,0,0
7,228053,daman,patel,0,0,0
7,251945,daman,manji,1,1,1
7,241762,daman,patel,0,0,0
7,251015,daman,chunilal,1,0,1
7,245865,daman,mamodrafic,1,1,1
7,228256,daman,soma,0,0,0
7,244014,daman,patel,0,0,0
7,231012,daman,budhiyabhai,1,1,1
7,247384,daman,soma,0,0,0
7,233831,daman,chunilal,1,0,1
7,244257,daman,poonam,0,0,0
7,230346,daman,kureshi,1,1,1
7,232595,daman,nayak,0,0,0
7,245831,daman,dangi,0,1,0
7,240613,daman,khan,0,0,1
7,229602,daman,naran,0,0,0
7,232967,daman,chimanbhai,1,1,1
7,234006,daman,lakhman,0,1,1
7,250294,daman,ram,1,0,0
7,234635,daman,lalit,0,0,1
7,231006,daman,irabai,1,1,0
7,255476,daman,singh,0,0,0
7,254306,daman,bhikabhai,1,1,1
7,242896,daman,hussai,0,0,1
7,250326,daman,chhanabhai,1,1,1
7,247582,daman,vallabhbhai,1,1,1
7,254324,daman,soma,0,0,0
7,252001,daman,ramji,1,1,1
7,233578,daman,patel,0,0,0
7,251059,daman,nanji,1,1,1
7,255198,daman,khan,0,0,1
7,249332,daman,patel,0,0,0
7,255654,daman,maganbhai,1,1,1
7,228664,daman,pradhan,1,0,1
7,232138,daman,ramji,1,1,1
7,232797,daman,shilubhai,1,1,1
7,250624,daman,trivedi,1,1,1
7,245672,daman,budhiyabhai,1,1,1
7,244269,daman,gajubhai,1,1,1
7,251857,daman,ramji,1,1,1
7,241698,daman,pravinbhai,1,1,1
7,230370,daman,sahani,1,1,1
7,231434,daman,yogesh,0,0,1
7,234322,daman,yadav,0,0,0
7,229649,daman,ram,1,0,0
7,232676,daman,narayan,1,0,1
7,229439,daman,patel,0,0,0
7,240066,daman,yadav,0,0,0
7,240988,daman,patel,0,0,0
7,236720,daman,soma,0,0,0
7,236412,daman,arif,1,1,0
7,244865,daman,yadav,0,0,0
7,241114,daman,kumar,0,0,0
7,230228,daman,rajpurohit,1,1,1
7,236342,daman,hiralal,1,0,1
7,247154,daman,ashraf,0,1,1
7,249931,daman,singh,0,0,0
7,230103,daman,pramodbhai,1,1,1
7,255558,daman,shahenaz,1,0,1
7,246927,daman,bhikhu,1,0,1
7,246181,daman,bhandari,1,1,1
7,253056,daman,pravin,0,0,1
7,231506,daman,jangid,1,1,1
7,232819,daman,parmar,0,1,1
7,251430,daman,gandabhai,1,1,1
7,244612,daman,saiyed,0,0,1
7,234987,daman,mithalabhai,1,1,1
7,237983,daman,jamnadas,1,1,0
7,239432,daman,patel,0,0,0
7,234813,daman,premjibhai,1,1,1
7,228874,daman,manchha,0,0,1
7,236143,daman,ramji,1,1,1
7,235607,daman,ramji,1,1,1
7,235817,daman,dangi,0,1,0
7,231388,daman,noronha,0,0,1
7,227762,daman,bica,0,1,1
7,229015,daman,patel,0,0,0
7,230579,daman,patel,0,0,0
7,237599,daman,prasad,1,0,0
7,240090,daman,singh,0,0,0
7,244819,daman,dulobo,0,0,1
7,240366,daman,ramji,1,1,1
7,252224,daman,patel,0,0,0
7,236479,daman,gopal,0,1,1
7,240066,daman,yadav,0,0,0
7,237389,daman,manoj,0,0,1
7,244627,daman,khan,0,0,1
7,227370,daman,ramji,1,1,1
7,252317,daman,yadav,0,0,0
7,245396,daman,patel,0,0,0
7,253607,daman,salim,0,0,1
7,236294,daman,rama,0,0,1
7,250177,daman,patel,0,0,0
7,248268,daman,patel,0,0,0
7,254032,daman,nishad,1,0,1
7,247024,daman,dayalbhai,1,1,1
7,230158,daman,mathai,0,0,1
7,231570,daman,khan,0,0,1
7,233437,daman,lakhman,0,1,1
7,252889,daman,patel,0,0,0
7,232142,daman,dilip,0,0,1
7,239628,daman,parsotomo,1,0,1
7,250981,daman,harji,1,1,1
7,250938,daman,babubhai,1,1,1
7,248180,daman,patel,0,0,0
7,236091,daman,ramji,1,1,1
7,234940,daman,bhana,1,0,1
7,255804,daman,vazirani,1,1,1
7,242403,daman,gandabhai,1,1,1
7,236792,daman,mandan,1,1,1
7,236386,daman,khan,0,0,1
7,251189,daman,soma,0,0,0
7,245345,daman,patel,0,0,0
7,244407,daman,patel,0,0,0
7,252765,daman,madhusudan,1,0,1
7,248318,daman,yadav,0,0,0
7,238008,daman,rajeshbhai,1,1,1
7,253515,daman,sudarshan,0,0,1
7,228317,daman,vasant,1,1,1
7,247405,daman,singh,0,0,0
7,253329,daman,maganbhai,1,1,1
7,245704,daman,nishad,1,0,1
7,238954,daman,babubhai,1,1,1
7,250731,daman,jamnadas,1,1,0
7,248008,daman,dhanshukhbhai,1,1,1
7,231488,daman,bhanushali,1,0,1
7,243674,daman,dineshkumar,1,1,1
7,244413,daman,patel,0,0,0
7,236611,daman,parvati,1,1,1
7,236759,daman,jamnadas,1,1,0
7,233134,daman,bai,0,0,0
7,242798,daman,patel,0,0,0
7,246652,daman,rama,0,0,1
7,246469,daman,kura,0,0,0
7,252592,daman,singh,0,0,0
7,228717,daman,kumar,0,0,0
7,228420,daman,yadav,0,0,0
7,243938,daman,patel,0,0,0
7,231429,daman,bhandari,1,1,1
7,250498,daman,bhana,1,0,1
7,242844,daman,singh,0,0,0
7,245007,daman,singh,0,0,0
7,231089,daman,jagdishbhai,1,1,1
7,241393,daman,singh,0,0,0
7,249921,daman,singh,0,0,0
7,245385,daman,patel,0,0,0
7,243224,daman,patel,0,0,0
7,227874,daman,rama,0,0,1
7,253668,daman,ramniklal,1,1,1
7,232426,daman,babubhai,1,1,1
7,253799,daman,dineshbhai,1,1,1
7,242621,daman,naran,0,0,0
7,238373,daman,gilani,1,1,1
7,250543,daman,patel,0,0,0
7,228219,daman,babubhai,1,1,1
7,237529,daman,kalpana,1,1,0
7,245713,daman,macan,1,1,1
7,255638,daman,bhagwan,1,1,1
7,235067,daman,binu,0,0,0
7,229706,daman,manoj,0,0,1
7,228070,daman,patel,0,0,0
7,246392,daman,patel,0,0,0
7,231731,daman,raja,0,1,0
7,241686,daman,kiranbhai,1,1,1
7,231672,daman,abdulkadir,1,1,1
7,235797,daman,rama,0,0,1
7,236662,daman,kalpana,1,1,0
7,248646,daman,pravinkumar,1,1,1
7,237248,daman,yadav,0,0,0
7,241660,daman,jogui,0,0,0
7,233169,daman,ramji,1,1,1
7,228430,daman,singh,0,0,0
7,241680,daman,rajeshbhai,1,1,1
7,227818,daman,hira,0,0,1
7,237993,daman,gulabbhai,1,1,1
7,255898,daman,patel,0,0,0
7,236774,daman,jamnadas,1,1,0
7,231654,daman,zahir,1,1,1
7,237527,daman,pradhan,1,0,1
7,248446,daman,sudhirbhai,1,1,1
7,229994,daman,bhandari,1,1,1
7,237312,daman,colaco,1,1,1
7,248439,daman,bhandari,1,1,1
7,229008,daman,shanu,0,0,0
7,229127,daman,vinodbhai,1,1,1
7,234192,daman,yadav,0,0,0
7,234626,daman,natvarlal,1,0,1
7,239206,daman,singh,0,0,0
7,246429,daman,patel,0,0,0
7,247464,daman,bipin,1,1,1
7,252000,daman,ramji,1,1,1
7,240813,daman,ikbal,1,0,1
7,232993,daman,singh,0,0,0
7,228755,daman,singh,0,0,0
7,239983,daman,priyankaben,1,1,1
7,255126,daman,khan,0,0,1
7,245880,daman,bica,0,1,1
7,241335,daman,naran,0,0,0
7,252020,daman,halapti,0,0,0
7,236425,daman,fakirbhai,1,1,1
7,253958,daman,kushawaha,1,1,1
7,230028,daman,dadrewala,1,0,0
7,252395,daman,khan,0,0,1
7,233410,daman,bica,0,1,1
7,237572,daman,vinodbhai,1,1,1
7,253275,daman,patel,0,0,0
7,228577,daman,koli,0,0,1
7,253060,daman,bai,0,0,0
7,251822,daman,rama,0,0,1
7,251383,daman,navinbhai,1,1,1
7,236691,daman,bai,0,0,0
7,254436,daman,falgunan,1,1,1
7,245109,daman,navinbhai,1,1,1
7,243520,daman,mangar,0,1,0
7,228130,daman,rajubhai,1,1,1
7,254437,daman,singh,0,0,0
7,254757,daman,pravin,0,0,1
7,227957,daman,dharmin,1,1,0
7,249419,daman,patel,0,0,0
7,245792,daman,arjan,1,1,0
7,255348,daman,macan,1,1,1
7,228315,daman,kiranbhai,1,1,1
7,239752,daman,cumar,1,1,0
7,231070,daman,jashvantbhai,1,1,1
7,240332,daman,kanti,0,0,1
7,234975,daman,kesubhai,1,1,1
7,233756,daman,khan,0,0,1
7,242248,daman,dhansukhbhai,1,1,1
7,235080,daman,gandhi,0,0,0
7,249758,daman,ramji,1,1,1
7,232282,daman,patel,0,0,0
7,247776,daman,sidi,1,0,0
7,231231,daman,patel,0,0,0
7,252676,daman,mahendrabhai,1,1,1
7,244766,daman,soma,0,0,0
7,238475,daman,gulab,0,1,1
7,230468,daman,singh,0,0,0
7,255589,daman,chimanbhai,1,1,1
7,243324,daman,ramji,1,1,1
7,228763,daman,singh,0,0,0
7,233895,daman,soma,0,0,0
7,248634,daman,thakur,1,1,1
7,244389,daman,maganlal,1,1,1
7,227587,daman,babubhai,1,1,1
7,251137,daman,ramji,1,1,1
7,245574,daman,upadhyay,1,0,1
7,228436,daman,kumar,0,0,0
7,249754,daman,ramji,1,1,1
7,233549,daman,akhkhubhai,1,1,1
7,229470,daman,maganbhai,1,1,1
7,245983,daman,fakirbhai,1,1,1
7,232125,daman,hirachand,1,1,0
7,240410,daman,rama,0,0,1
7,255226,daman,jangir,0,0,1
7,231167,daman,ghosh,1,1,1
7,239473,daman,budhiyabhai,1,1,1
7,229789,daman,ramniklal,1,1,1
7,250017,daman,ram,1,0,0
7,253236,daman,bica,0,1,1
7,243407,daman,raja,0,1,0
7,227946,daman,patel,0,0,0
7,238422,daman,noronha,0,0,1
7,249530,daman,patel,0,0,0
7,242264,daman,sukar,0,0,0
7,231828,daman,soma,0,0,0
7,233218,daman,rama,0,0,1
7,231776,daman,pravin,0,0,1
7,254441,daman,balvantgiri,1,0,0
7,247194,daman,rama,0,0,1
7,250667,daman,gamit,1,1,1
7,243581,daman,ramabhai,1,1,1
7,240748,daman,khan,0,0,1
7,231171,daman,shahane,1,0,0
7,255381,daman,singh,0,0,0
7,235901,daman,yadav,0,0,0
7,238255,daman,mayuriben,1,1,1
7,235439,daman,bawa,1,1,1
7,231730,daman,dilip,0,0,1
7,249570,daman,mahendrabhai,1,1,1
7,229014,daman,kanti,0,0,1
7,251896,daman,harji,1,1,1
7,229024,daman,mathur,0,0,0
7,245822,daman,jamnadas,1,1,0
7,253492,daman,biswas,1,1,1
7,234908,daman,swamy,1,1,1
7,232147,daman,khalik,0,0,0
7,236740,daman,jamnadas,1,1,0
7,254526,daman,ramji,1,1,1
7,228414,daman,sahoo,0,0,0
7,241313,daman,manji,1,1,1
7,247813,daman,bhaydas,1,0,1
7,252918,daman,hirachand,1,1,0
7,250840,daman,singh,0,0,0
7,230345,daman,kureshi,1,1,1
7,245751,daman,rama,0,0,1
7,228841,daman,pardikar,1,1,1
7,246740,daman,pillai,1,0,0
7,253522,daman,kumar,0,0,0
7,228057,daman,patel,0,0,0
7,242161,daman,patel,0,0,0
7,227403,daman,dilip,0,0,1
7,249630,daman,patel,0,0,0
7,230234,daman,khan,0,0,1
7,229419,daman,vallabhbhai,1,1,1
7,241742,daman,patel,0,0,0
7,230212,daman,attar,1,1,1
7,255202,daman,chaurasiya,1,0,1
7,251686,daman,patel,0,0,0
7,231081,daman,mangal,0,0,1
7,233861,daman,sidi,1,0,0
7,233407,daman,rama,0,0,1
7,241674,daman,patel,0,0,0
7,242619,daman,ramji,1,1,1
7,236454,daman,babubhai,1,1,1
7,253325,daman,dayalbhai,1,1,1
7,233816,daman,jamnadas,1,1,0
7,247447,daman,rama,0,0,1
7,240966,daman,kureshi,1,1,1
7,245158,daman,jana,0,1,0
7,235868,daman,chaudhari,1,1,0
7,228620,daman,yadav,0,0,0
7,253060,daman,bai,0,0,0
7,248667,daman,bhandari,1,1,1
7,237345,daman,madhusudan,1,0,1
7,229176,daman,patel,0,0,0
7,231257,daman,ramji,1,1,1
7,231820,daman,harji,1,1,1
7,232616,daman,patel,0,0,0
7,255855,daman,pravinbhai,1,1,1
7,241197,daman,vanmali,1,1,1
7,228315,daman,kiranbhai,1,1,1
7,255588,daman,jaffar,1,0,1
7,227432,daman,ibramo,1,0,1
7,235765,daman,lakhman,0,1,1
7,244663,daman,gulamnabi,1,1,1
7,248771,daman,babubhai,1,1,1
7,234791,daman,hardas,1,1,0
7,246114,daman,yogesh,0,0,1
7,227699,daman,dineshbhai,1,1,1
7,253736,daman,singh,0,0,0
7,238205,daman,patel,0,0,0
7,248496,daman,patel,0,0,0
7,230987,daman,sukar,0,0,0
7,233303,daman,nanji,1,1,1
7,239555,daman,canti,1,0,1
7,235544,daman,pravinkumar,1,1,1
7,238017,daman,narayan,1,0,1
7,240188,daman,soma,0,0,0
7,246690,daman,ramji,1,1,1
7,254273,daman,dayalbhai,1,1,1
7,233814,daman,chunilal,1,0,1
7,229272,daman,khan,0,0,1
7,251973,daman,babubhai,1,1,1
7,249799,daman,ravjibhai,1,1,1
7,247415,daman,rajpurohit,1,1,1
7,246188,daman,singh,0,0,0
7,254816,daman,khalpabhai,1,1,1
7,253070,daman,raju,0,1,0
7,243304,daman,nanji,1,1,1
7,244489,daman,gulamhusen,0,0,0
7,241848,daman,mandan,1,1,1
7,244152,daman,sidi,1,0,0
7,243715,daman,kumar,0,0,0
7,255175,daman,ratna,1,0,1
7,252151,daman,chibu,0,0,1
7,244739,daman,soma,0,0,0
7,228295,daman,verma,1,0,1
7,239601,daman,shah,0,0,0
7,255632,daman,fakirbhai,1,1,1
7,229012,daman,vaishali,1,1,1
7,240282,daman,soma,0,0,0
7,235190,daman,patel,0,0,0
7,253178,daman,bica,0,1,1
7,240864,daman,avinash,1,1,1
7,240737,daman,maganbhai,1,1,1
7,235238,daman,patel,0,0,0
7,243199,daman,rajubhai,1,1,1
7,247235,daman,navinchandra,1,0,1
7,238279,daman,halapti,0,0,0
7,249758,daman,ramji,1,1,1
7,248063,daman,goan,1,0,1
7,232263,daman,bhanushali,1,0,1
7,238405,daman,colaco,1,1,1
7,229510,daman,nanji,1,1,1
7,243296,daman,rama,0,0,1
7,238197,daman,patel,0,0,0
7,233432,daman,rama,0,0,1
7,234703,daman,bica,0,1,1
7,233563,daman,ramabhai,1,1,1
7,231912,daman,soma,0,0,0
7,240493,daman,chunilal,1,0,1
7,245963,daman,fakirbhai,1,1,1
7,245811,daman,rama,0,0,1
7,236692,daman,rama,0,0,1
7,230920,daman,bai,0,0,0
7,250814,daman,bhanushali,1,0,1
7,240403,daman,ramji,1,1,1
7,239771,daman,sudhakar,0,0,0
7,244667,daman,kureshi,1,1,1
7,233783,daman,damji,1,1,1
7,228633,daman,dubey,1,0,1
7,238262,daman,mithalabhai,1,1,1
7,237417,daman,mahadev,1,1,1
7,254923,daman,singh,0,0,0
7,251203,daman,chunilal,1,0,1
7,251819,daman,rama,0,0,1
7,230067,daman,manchhabhai,1,1,1
7,242181,daman,gulab,0,1,1
7,230765,daman,gopal,0,1,1
7,228119,daman,patel,0,0,0
7,242801,daman,ram,1,0,0
7,235430,daman,subhash,0,0,1
7,246207,daman,prasad,1,0,0
7,253578,daman,rajnikant,1,1,1
7,229449,daman,shah,0,0,0
7,239917,daman,kumar,0,0,0
7,237925,daman,patel,0,0,0
7,253048,daman,ramji,1,1,1
7,236974,daman,nanji,1,1,1
7,245802,daman,hira,0,0,1
7,234457,daman,khalpabhai,1,1,1
7,237528,daman,pradhan,1,0,1
7,250956,daman,ramji,1,1,1
7,243830,daman,yadav,0,0,0
7,249026,daman,patel,0,0,0
7,239314,daman,patel,0,0,0
7,234437,daman,sav,0,0,0
7,234637,daman,naran,0,0,0
7,254598,daman,ramji,1,1,1
7,250791,daman,patel,0,0,0
7,239880,daman,singh,0,0,0
7,228189,daman,patel,0,0,0
7,251609,daman,miththalbhai,1,1,1
7,238903,daman,naran,0,0,0
7,238843,daman,pranjivan,1,1,0
7,247098,daman,abdulsamad,1,0,1
7,245326,daman,singh,0,0,0
7,254525,daman,ramji,1,1,1
7,252582,daman,singh,0,0,0
7,230126,daman,maganbhai,1,1,1
7,253274,daman,patel,0,0,0
7,230081,daman,gulabbhai,1,1,1
7,236680,daman,yogesh,0,0,1
7,246592,daman,nanji,1,1,1
7,252554,daman,dongre,0,1,1
7,241466,daman,mahendrabhai,1,1,1
7,253413,daman,akhkhubhai,1,1,1
7,240336,daman,bai,0,0,0
7,235390,daman,bica,0,1,1
7,248728,daman,babubhai,1,1,1
7,251828,daman,raja,0,1,0
7,249745,daman,bai,0,0,0
7,244655,daman,patni,0,0,0
7,228988,daman,patel,0,0,0
7,253572,daman,premgi,0,1,1
7,249321,daman,patel,0,0,0
7,250733,daman,jivabhai,1,1,1
7,231721,daman,ramji,1,1,1
7,243112,daman,patel,0,0,0
7,249684,daman,nanji,1,1,1
7,233650,daman,kumar,0,0,0
7,255924,daman,patel,0,0,0
7,233162,daman,nanji,1,1,1
7,247295,daman,jangid,1,1,1
7,239762,daman,kumar,0,0,0
7,245473,daman,patel,0,0,0
7,229763,daman,niraj,0,0,0
7,237076,daman,sarma,0,0,1
7,243130,daman,ashwinkumar,1,1,1
7,231905,daman,ramji,1,1,1
7,250425,daman,mayuri,1,1,1
7,231619,daman,rajubhai,1,1,1
7,254059,daman,salve,1,1,1
7,232078,daman,abubacar,1,0,1
7,241916,daman,bai,0,0,0
7,238748,daman,shukar,1,1,0
7,231819,daman,dilip,0,0,1
7,249691,daman,rama,0,0,1
7,250367,daman,kumar,0,0,0
7,230922,daman,virgi,1,1,1
7,254309,daman,tanvi,1,1,1
7,234927,daman,vasant,1,1,1
7,236216,daman,lakhman,0,1,1
7,240983,daman,patel,0,0,0
7,228283,daman,dangi,0,1,0
7,254595,daman,ramji,1,1,1
7,237885,daman,patel,0,0,0
7,241287,daman,gopalchandra,1,0,1
7,233090,daman,singh,0,0,0
7,249044,daman,vandana,1,1,1
7,255111,daman,khan,0,0,1
7,233126,daman,raja,0,1,0
7,227636,daman,pravinbhai,1,1,1
7,245393,daman,gulabbhai,1,1,1
7,253750,daman,vasanji,1,0,1
7,242244,daman,bhimabhai,1,1,1
7,242202,daman,patel,0,0,0
7,251318,daman,lakhman,0,1,1
7,239697,daman,bipinchandra,1,1,1
7,228074,daman,patel,0,0,0
7,238477,daman,pereira,1,0,1
7,243942,daman,narsihbhai,1,1,1
7,227555,daman,pratapbhai,1,1,1
7,252168,daman,ishwar,1,1,1
7,245718,daman,singh,0,0,0
7,235706,daman,rama,0,0,1
7,232639,daman,bhanushali,1,0,1
7,234426,daman,patel,0,0,0
7,235208,daman,patel,0,0,0
7,243752,daman,surendrabhai,1,1,1
7,227734,daman,chetankumar,1,0,1
7,238582,daman,dharmendrakumar,1,1,1
7,231559,daman,khan,0,0,1
7,237560,daman,khan,0,0,1
7,244633,daman,khan,0,0,1
7,231867,daman,ramji,1,1,1
7,229759,daman,hardas,1,1,0
7,249936,daman,singh,0,0,0
7,244312,daman,patel,0,0,0
7,253744,daman,prasad,1,0,0
7,233057,daman,yadav,0,0,0
7,238122,daman,patel,0,0,0
7,230238,daman,ajaji,0,0,1
7,255304,daman,maganlal,1,1,1
7,229219,daman,patel,0,0,0
7,232449,daman,rassid,1,1,1
7,238417,daman,bhagwan,1,1,1
7,232481,daman,pereira,1,0,1
7,250099,daman,yadav,0,0,0
7,229361,daman,babubhai,1,1,1
7,242664,daman,rama,0,0,1
7,247714,daman,halapti,0,0,0
7,230379,daman,seema,0,0,1
7,228622,daman,shah,0,0,0
7,255706,daman,makwana,1,1,1
7,236343,daman,manji,1,1,1
7,239551,daman,jangir,0,0,1
7,251005,daman,soma,0,0,0
7,236545,daman,lacximan,1,1,0
7,239733,daman,remedios,1,0,1
7,246171,daman,naran,0,0,0
7,248095,daman,gopar,1,0,1
7,233752,daman,patel,0,0,0
7,247657,daman,bawabhai,1,1,1
7,250481,daman,mania,1,1,1
7,243235,daman,patel,0,0,0
7,249074,daman,patel,0,0,0
7,249481,daman,babubhai,1,1,1
7,242762,daman,singh,0,0,0
7,245960,daman,singh,0,0,0
7,237785,daman,ramchandra,1,1,1
7,253405,daman,patel,0,0,0
7,237317,daman,elvis,0,0,1
7,244551,daman,khan,0,0,1
7,253573,daman,jagdishbhai,1,1,1
7,254147,daman,patel,0,0,0
7,245658,daman,gopar,1,0,1
7,230602,daman,yogesh,0,0,1
7,231782,daman,lukmanji,0,0,0
7,235346,daman,mandan,1,1,1
7,229634,daman,dilip,0,0,1
7,249526,daman,patel,0,0,0
7,238433,daman,barbosa,0,0,1
7,242925,daman,yadav,0,0,0
7,242221,daman,patel,0,0,0
7,250605,daman,patel,0,0,0
7,244556,daman,saiyed,0,0,1
7,241098,daman,vital,1,0,0
7,247268,daman,macan,1,1,1
7,242383,daman,budhiyabhai,1,1,1
7,246311,daman,goan,1,0,1
7,238430,daman,francisco,1,1,1
7,247230,daman,keshrichand,1,1,0
7,234386,daman,singh,0,0,0
7,234284,daman,patel,0,0,0
7,252976,daman,liladhar,1,1,1
7,242043,daman,gulab,0,1,1
7,247643,daman,devjibhai,1,1,1
7,243571,daman,budha,0,0,1
7,230447,daman,bhandari,1,1,1
7,252461,daman,singh,0,0,0
7,250824,daman,kavle,1,1,1
7,237063,daman,singh,0,0,0
7,249970,daman,yadav,0,0,0
7,244243,daman,shivram,1,1,1
7,229387,daman,patel,0,0,0
7,238893,daman,sucaria,1,0,1
7,233783,daman,damji,1,1,1
7,234608,daman,virchande,1,0,1
7,254232,daman,patel,0,0,0
7,234443,daman,yadav,0,0,0
7,253808,daman,patel,0,0,0
7,228287,daman,devjibhai,1,1,1
7,247258,daman,patel,0,0,0
7,236294,daman,rama,0,0,1
7,254876,daman,devchandbhai,1,1,1
7,241356,daman,manji,1,1,1
7,232158,daman,ramji,1,1,1
7,244868,daman,shah,0,0,0
7,233479,daman,kumar,0,0,0
7,228531,daman,bandana,1,1,1
7,240157,daman,hari,0,0,0
7,239306,daman,shah,0,0,0
7,241722,daman,babubhai,1,1,1
7,243050,daman,patel,0,0,0
7,239284,daman,jana,0,1,0
7,239780,daman,pathan,0,0,0
7,231412,daman,rajubhai,1,1,1
7,228578,daman,prasad,1,0,0
7,227672,daman,soma,0,0,0
7,252150,daman,patel,0,0,0
7,228045,daman,wajid,0,1,1
7,232343,daman,rakesh,1,0,1
7,249633,daman,patel,0,0,0
7,246138,daman,bhikhu,1,0,1
7,252839,daman,mistry,1,1,1
7,239341,daman,patel,0,0,0
7,240320,daman,lalit,0,0,1
7,252159,daman,patel,0,0,0
7,250346,daman,pawar,1,1,1
7,250055,daman,prasad,1,0,0
7,251963,daman,devjibhai,1,1,1
7,234025,daman,rama,0,0,1
7,230141,daman,kamlesh,1,0,1
7,244261,daman,babubhai,1,1,1
7,228765,daman,patel,0,0,0
7,238966,daman,soma,0,0,0
7,229342,daman,jamnadas,1,1,0
7,241962,daman,patel,0,0,0
7,239911,daman,patel,0,0,0
7,252799,daman,rajeshbhai,1,1,1
7,251028,daman,rama,0,0,1
7,238406,daman,pereira,1,0,1
7,248477,daman,pramodbhai,1,1,1
7,235536,daman,rajkumar,1,0,1
7,253336,daman,patel,0,0,0
7,255686,daman,subhash,0,0,1
7,247152,daman,ayubkhan,1,1,1
7,233261,daman,ramji,1,1,1
7,237571,daman,abdulgafur,1,1,1
7,246476,daman,patel,0,0,0
7,235899,daman,gulabbhai,1,1,1
7,245069,daman,yadav,0,0,0
7,239935,daman,ramchandra,1,1,1
7,232445,daman,ganpat,1,1,1
7,236385,daman,khan,0,0,1
7,244516,daman,haque,1,0,1
7,239234,daman,babubhai,1,1,1
7,239961,daman,rajvanshi,1,1,1
7,229547,daman,manji,1,1,1
7,236115,daman,raja,0,1,0
7,251794,daman,dhedhu,0,0,1
7,229239,daman,gandabhai,1,1,1
7,249966,daman,thakur,1,1,1
7,246961,daman,yadav,0,0,0
7,239124,daman,singh,0,0,0
7,251304,daman,ramji,1,1,1
7,246929,daman,chunilal,1,0,1
7,245079,daman,singh,0,0,0
7,239034,daman,patel,0,0,0
7,240742,daman,salim,0,0,1
7,251303,daman,rama,0,0,1
7,230980,daman,vallabhbhai,1,1,1
7,232057,daman,chetankumar,1,0,1
7,254617,daman,ramji,1,1,1
7,240732,daman,patel,0,0,0
7,233984,daman,ramji,1,1,1
7,240313,daman,ratna,1,0,1
7,231952,daman,rama,0,0,1
7,248847,daman,patel,0,0,0
7,235013,daman,bhandari,1,1,1
7,237046,daman,singh,0,0,0
7,252904,daman,chunilal,1,0,1
7,249365,daman,patel,0,0,0
7,241646,daman,patel,0,0,0
7,246182,daman,bhandari,1,1,1
7,230381,daman,mondal,1,1,1
7,254511,daman,indulal,1,1,1
7,233419,daman,rama,0,0,1
7,231367,daman,rama,0,0,1
7,235056,daman,ghosh,1,1,1
7,229111,daman,hiralal,1,0,1
7,227797,daman,rama,0,0,1
7,231068,daman,parvatiben,1,1,1
7,248183,daman,babubhai,1,1,1
7,238540,daman,hardas,1,1,0
7,229101,daman,vinodbhai,1,1,1
7,245848,daman,natvargar,1,0,0
7,254971,daman,yadav,0,0,0
7,245023,daman,saw,1,1,1
7,229455,daman,ratna,1,0,1
7,236301,daman,ramji,1,1,1
7,251805,daman,chunilal,1,0,1
7,250851,daman,choudhary,0,1,0
7,247996,daman,babubhai,1,1,1
7,228902,daman,patel,0,0,0
7,241162,daman,parsotomo,1,0,1
7,249067,daman,upadhyay,1,0,1
7,230827,daman,ramji,1,1,1
7,233368,daman,soma,0,0,0
7,249040,daman,kabiria,1,0,0
7,233389,daman,mega,1,1,1
7,251933,daman,ramji,1,1,1
7,227435,daman,chetankumar,1,0,1
7,236714,daman,ramji,1,1,1
7,254767,daman,yadav,0,0,0
7,236274,daman,rama,0,0,1
7,236833,daman,rama,0,0,1
7,255613,daman,abdulgafur,1,1,1
7,242263,daman,budhiyabhai,1,1,1
7,239582,daman,rajpurohit,1,1,1
7,229980,daman,pathan,0,0,0
7,244552,daman,khan,0,0,1
7,233923,daman,soma,0,0,0
7,243802,daman,vinodbhai,1,1,1
7,245964,daman,fakirbhai,1,1,1
7,240053,daman,babubhai,1,1,1
7,249270,daman,patel,0,0,0
7,237380,daman,elvis,0,0,1
7,239713,daman,shah,0,0,0
7,231312,daman,maganbhai,1,1,1
7,229127,daman,vinodbhai,1,1,1
7,250782,daman,choudhary,0,1,0
7,245132,daman,thakur,1,1,1
7,231187,daman,yadav,0,0,0
7,230886,daman,bai,0,0,0
7,234706,daman,arif,1,1,0
7,233439,daman,premgi,0,1,1
7,250718,daman,singh,0,0,0
7,243546,daman,rama,0,0,1
7,240214,daman,ramji,1,1,1
7,237666,daman,bhati,1,1,0
7,253545,daman,naran,0,0,0
7,233703,daman,singh,0,0,0
7,253830,daman,rakesh,1,0,1
7,227928,daman,patel,0,0,0
7,241795,daman,hiralal,1,0,1
7,235033,daman,patel,0,0,0
7,237425,daman,jadhav,1,0,1
7,251485,daman,patel,0,0,0
7,238952,daman,babubhai,1,1,1
7,237965,daman,patel,0,0,0
7,241704,daman,jairambhai,1,1,1
7,238753,daman,budhiyabhai,1,1,1
7,243355,daman,cumar,1,1,0
7,242058,daman,amita,1,1,1
7,230591,daman,yadav,0,0,0
7,251333,daman,subhash,0,0,1
7,236676,daman,budhiyabhai,1,1,1
7,234733,daman,ramji,1,1,1
7,232281,daman,budhiya,1,1,1
7,248331,daman,patel,0,0,0
7,241204,daman,manji,1,1,1
7,237027,daman,bica,0,1,1
7,228870,daman,patel,0,0,0
7,230222,daman,trivedi,1,1,1
7,236774,daman,jamnadas,1,1,0
7,228631,daman,yadav,0,0,0
7,253517,daman,singh,0,0,0
7,245352,daman,prasad,1,0,0
7,236434,daman,khan,0,0,1
8,20617465,delhi,singh,0,0,0
8,21285280,delhi,goel,1,0,1
8,20768199,delhi,choudhary,0,1,0
8,21680988,delhi,alnja,0,1,1
8,22756961,delhi,kumar,0,0,0
8,21059335,delhi,salim,0,0,1
8,21447671,delhi,bawa,1,1,1
8,22802002,delhi,pawar,1,1,1
8,22560176,delhi,nagar,0,0,1
8,21761982,delhi,yadav,0,0,0
8,21540809,delhi,kumar,0,0,0
8,21610891,delhi,vena,1,1,1
8,22435065,delhi,singh,0,0,0
8,20619609,delhi,ehanna,1,1,1
8,22515297,delhi,kumar,0,0,0
8,21871580,delhi,yadav,0,0,0
8,21967813,delhi,kumar,0,0,0
8,20558696,delhi,kumar,0,0,0
8,21549834,delhi,gandhi,0,0,0
8,21190463,delhi,thakur,1,1,1
8,22843010,delhi,ram,1,0,0
8,20516058,delhi,anand,1,1,0
8,20454228,delhi,kumar,0,0,0
8,22382332,delhi,thakur,1,1,1
8,21082113,delhi,bhatia,1,0,1
8,22530207,delhi,singh,0,0,0
8,22548920,delhi,singh,0,0,0
8,22125935,delhi,anand,1,1,0
8,22366057,delhi,dewi,1,1,1
8,22004591,delhi,dewi,1,1,1
8,22786328,delhi,kumar,0,0,0
8,21053477,delhi,singh,0,0,0
8,22257215,delhi,mehra,0,1,1
8,22986359,delhi,singh,0,0,0
8,20629255,delhi,shi,0,0,0
8,20519232,delhi,yadav,0,0,0
8,21182379,delhi,bezum,0,0,1
8,21233158,delhi,sahani,1,1,1
8,22003832,delhi,narayan,1,0,1
8,22301658,delhi,singh,0,0,0
8,21728326,delhi,kumar,0,0,0
8,22537840,delhi,kumar,0,0,0
8,22332642,delhi,dayal,1,0,1
8,20940200,delhi,goel,1,0,1
8,22320483,delhi,kumar,0,0,0
8,22730418,delhi,tuteja,0,1,1
8,22181173,delhi,singh,0,0,0
8,22043885,delhi,nishad,1,0,1
8,21184568,delhi,narayan,1,0,1
8,20928331,delhi,singh,0,0,0
8,22785921,delhi,verma,1,0,1
8,21812904,delhi,kumar,0,0,0
8,22767098,delhi,singh,0,0,0
8,21798127,delhi,singh,0,0,0
8,21631244,delhi,nagar,0,0,1
8,21793310,delhi,dewi,1,1,1
8,21416020,delhi,singh,0,0,0
8,22203904,delhi,bazhel,1,1,1
8,21673534,delhi,kumar,0,0,0
8,20950405,delhi,pahuja,1,1,1
8,20904087,delhi,bhola,1,0,1
8,21095948,delhi,tnpathi,0,0,1
8,22072048,delhi,ram,1,0,0
8,21980402,delhi,ahmed,1,0,0
8,21332925,delhi,kumar,0,0,0
8,21703893,delhi,yadav,0,0,0
8,21539447,delhi,yadav,0,0,0
8,22382105,delhi,yadav,0,0,0
8,20968263,delhi,sami,0,0,0
8,21675284,delhi,kumar,0,0,0
8,20710269,delhi,singh,0,0,0
8,22481752,delhi,khan,0,0,1
8,21892188,delhi,kumar,0,0,0
8,21153317,delhi,yadav,0,0,0
8,22389616,delhi,rani,0,1,0
8,22820954,delhi,rani,0,1,0
8,20443265,delhi,singh,0,0,0
8,20392247,delhi,kumar,0,0,0
8,20881690,delhi,madaan,1,1,1
8,22833755,delhi,rahbar,1,0,0
8,21137545,delhi,singh,0,0,0
8,21665187,delhi,kumar,0,0,0
8,22065198,delhi,shasm,0,0,1
8,21474651,delhi,prasad,1,0,0
8,22675541,delhi,ram,1,0,0
8,22585517,delhi,bhatia,1,0,1
8,21653573,delhi,kumar,0,0,0
8,20676797,delhi,prasad,1,0,0
8,22081802,delhi,singh,0,0,0
8,21570343,delhi,kumar,0,0,0
8,21946905,delhi,parshad,0,0,1
8,20558800,delhi,singh,0,0,0
8,22292123,delhi,singh,0,0,0
8,22096378,delhi,singh,0,0,0
8,21061721,delhi,sachdeva,1,1,1
8,22826735,delhi,kumar,0,0,0
8,20752862,delhi,singh,0,0,0
8,23010935,delhi,ahmed,1,0,0
8,20597048,delhi,dewi,1,1,1
8,21842285,delhi,thakur,1,1,1
8,22647605,delhi,denvedi,0,0,1
8,22252957,delhi,salal,0,0,0
8,22092643,delhi,eamath,1,0,1
8,21140677,delhi,khan,0,0,1
8,22677163,delhi,singh,0,0,0
8,22147648,delhi,kumar,0,0,0
8,21484509,delhi,kumar,0,0,0
8,21480573,delhi,singh,0,0,0
8,21277062,delhi,singh,0,0,0
8,20965720,delhi,bedi,1,0,1
8,22154102,delhi,kumar,0,0,0
8,21566544,delhi,srivastava,1,1,1
8,22981831,delhi,kumar,0,0,0
8,22390236,delhi,srivastava,1,1,1
8,22903191,delhi,khan,0,0,1
8,21854387,delhi,singh,0,0,0
8,21966526,delhi,kumar,0,0,0
8,20822176,delhi,kumar,0,0,0
8,21226764,delhi,singh,0,0,0
8,20675560,delhi,dewi,1,1,1
8,21068188,delhi,kumar,0,0,0
8,20622577,delhi,gautam,1,0,1
8,21979565,delhi,bezum,0,0,1
8,22131452,delhi,ahmed,1,0,0
8,20528665,delhi,rani,0,1,0
8,21825926,delhi,navi,1,1,0
8,22425444,delhi,khan,0,0,1
8,22319304,delhi,kumar,0,0,0
8,21990286,delhi,joshi,0,0,0
8,21536406,delhi,rani,0,1,0
8,22563739,delhi,rani,0,1,0
8,22627884,delhi,kumar,0,0,0
8,21235107,delhi,verma,1,0,1
8,21247637,delhi,joshi,0,0,0
8,22760100,delhi,anand,1,1,0
8,21956134,delhi,prasad,1,0,0
8,21163232,delhi,singh,0,0,0
8,22362924,delhi,kumar,0,0,0
8,21714949,delhi,dewi,1,1,1
8,22233972,delhi,singh,0,0,0
8,21059408,delhi,abmad,1,0,1
8,22265212,delhi,kumar,0,0,0
8,21435610,delhi,ehanna,1,1,1
8,20590437,delhi,prasad,1,0,0
8,21114155,delhi,singh,0,0,0
8,22870537,delhi,kumar,0,0,0
8,21292516,delhi,singh,0,0,0
8,22743437,delhi,shekhar,1,0,1
8,21519498,delhi,bezum,0,0,1
8,22041386,delhi,eau,1,0,1
8,22169287,delhi,singh,0,0,0
8,21469124,delhi,kumar,0,0,0
8,20883362,delhi,arshad,1,0,1
8,20972356,delhi,singh,0,0,0
8,22573294,delhi,singh,0,0,0
8,22303633,delhi,kumar,0,0,0
8,22625722,delhi,kapoor,1,1,1
8,20909497,delhi,thakur,1,1,1
8,22590327,delhi,kumari,0,0,1
8,21995656,delhi,dewi,1,1,1
8,21601641,delhi,singh,0,0,0
8,22974378,delhi,gopal,0,1,1
8,21823813,delhi,singh,0,0,0
8,20595460,delhi,bibi,1,0,0
8,22045763,delhi,singh,0,0,0
8,21877688,delhi,singh,0,0,0
8,20581199,delhi,verma,1,0,1
8,22223652,delhi,singh,0,0,0
8,20755607,delhi,thakur,1,1,1
8,21866356,delhi,rani,0,1,0
8,21878883,delhi,bhati,1,1,0
8,21508851,delhi,yadav,0,0,0
8,21627871,delhi,eumarr,1,1,1
8,23027202,delhi,singh,0,0,0
8,22617465,delhi,rani,0,1,0
8,20748259,delhi,singh,0,0,0
8,21362769,delhi,sieh,0,0,1
8,23029351,delhi,kumar,0,0,0
8,22482623,delhi,dubey,1,0,1
8,22864493,delhi,singh,0,0,0
8,21229348,delhi,singh,0,0,0
8,21790722,delhi,kumar,0,0,0
8,21259522,delhi,kumari,0,0,1
8,20643451,delhi,singh,0,0,0
8,21248475,delhi,chaddha,1,0,1
8,20535180,delhi,shah,0,0,0
8,20711932,delhi,kumar,0,0,0
8,21195602,delhi,puma,1,1,1
8,21483410,delhi,rani,0,1,0
8,22228637,delhi,eanojiva,1,1,1
8,20440529,delhi,singh,0,0,0
8,22262194,delhi,bose,0,0,0
8,22348062,delhi,proscad,0,0,1
8,22851496,delhi,singh,0,0,0
8,21452691,delhi,jolly,1,1,1
8,21651665,delhi,yadav,0,0,0
8,22963919,delhi,singh,0,0,0
8,21274959,delhi,madan,0,0,0
8,22237808,delhi,dewi,1,1,1
8,21084029,delhi,eau,1,0,1
8,22540100,delhi,singh,0,0,0
8,23054473,delhi,singh,0,0,0
8,21040452,delhi,nagina,1,0,1
8,22184134,delhi,kumari,0,0,1
8,21514137,delhi,bhandari,1,1,1
8,22168805,delhi,khan,0,0,1
8,20807436,delhi,singh,0,0,0
8,22371595,delhi,prasad,1,0,0
8,23019891,delhi,ram,1,0,0
8,21516344,delhi,narayan,1,0,1
8,20955932,delhi,kumar,0,0,0
8,23043481,delhi,sigh,0,0,0
8,21082919,delhi,singh,0,0,0
8,22995823,delhi,singh,0,0,0
8,22884369,delhi,rani,0,1,0
8,21248752,delhi,som,1,1,1
8,21581457,delhi,vena,1,1,1
8,22255464,delhi,appaiah,1,0,1
8,22255640,delhi,evan,1,1,1
8,21558099,delhi,prasad,1,0,0
8,20763340,delhi,nisha,0,0,0
8,21314322,delhi,kapoor,1,1,1
8,22455893,delhi,yadav,0,0,0
8,22268536,delhi,thakur,1,1,1
8,21565874,delhi,kumar,0,0,0
8,22800126,delhi,kumar,0,0,0
8,23049433,delhi,patel,0,0,0
8,21629947,delhi,singh,0,0,0
8,21305258,delhi,singh,0,0,0
8,21326427,delhi,singh,0,0,0
8,20750498,delhi,singh,0,0,0
8,21146542,delhi,kumar,0,0,0
8,20436332,delhi,thakur,1,1,1
8,21923102,delhi,ram,1,0,0
8,22494542,delhi,kumari,0,0,1
8,22975133,delhi,rani,0,1,0
8,21756074,delhi,kumar,0,0,0
8,20958218,delhi,yadav,0,0,0
8,20730782,delhi,ram,1,0,0
8,21496034,delhi,kumari,0,0,1
8,22670033,delhi,singh,0,0,0
8,21367700,delhi,anand,1,1,0
8,20540485,delhi,kapoor,1,1,1
8,22581510,delhi,prasad,1,0,0
8,22423818,delhi,kazim,1,1,0
8,20617361,delhi,singh,0,0,0
8,22022402,delhi,bintan,1,1,0
8,22613982,delhi,upadhyay,1,0,1
8,22128014,delhi,ram,1,0,0
8,21195745,delhi,dayal,1,0,1
8,20806251,delhi,tonka,0,1,1
8,22685814,delhi,kumar,0,0,0
8,20719344,delhi,kumar,0,0,0
8,20445963,delhi,thakur,1,1,1
8,22888969,delhi,joshi,0,0,0
8,21691069,delhi,mor,0,0,0
8,21895153,delhi,yadav,0,0,0
8,22196412,delhi,singh,0,0,0
8,22043260,delhi,kumar,0,0,0
8,22748030,delhi,kumari,0,0,1
8,22529135,delhi,rani,0,1,0
8,22224532,delhi,babador,1,0,1
8,20631573,delhi,kumar,0,0,0
8,22376495,delhi,singh,0,0,0
8,22868006,delhi,joshi,0,0,0
8,22324291,delhi,ram,1,0,0
8,21945211,delhi,dewi,1,1,1
8,21797069,delhi,dewi,1,1,1
8,22311696,delhi,singh,0,0,0
8,20961097,delhi,kumar,0,0,0
8,21589955,delhi,dewi,1,1,1
8,21537742,delhi,ram,1,0,0
8,22463783,delhi,kumar,0,0,0
8,21914811,delhi,kumar,0,0,0
8,21381782,delhi,singh,0,0,0
8,21261125,delhi,kumar,0,0,0
8,22039805,delhi,khanna,0,0,1
8,22049085,delhi,singh,0,0,0
8,20517364,delhi,drat,0,0,1
8,20787419,delhi,abmad,1,0,1
8,22927226,delhi,bezum,0,0,1
8,22574930,delhi,shana,1,1,0
8,20810154,delhi,pawar,1,1,1
8,21843947,delhi,day,1,1,1
8,20762575,delhi,dewi,1,1,1
8,21793641,delhi,singh,0,0,0
8,22709882,delhi,singh,0,0,0
8,22636731,delhi,kumar,0,0,0
8,21117008,delhi,singh,0,0,0
8,21336482,delhi,verma,1,0,1
8,21186618,delhi,shyam,1,0,1
8,21396531,delhi,prasad,1,0,0
8,22798940,delhi,singh,0,0,0
8,22545009,delhi,singh,0,0,0
8,21755032,delhi,kumar,0,0,0
8,21261924,delhi,eaur,1,0,1
8,21681607,delhi,singh,0,0,0
8,21267407,delhi,verma,1,0,1
8,21830500,delhi,singh,0,0,0
8,20973699,delhi,kumar,0,0,0
8,21449733,delhi,eaur,1,0,1
8,20423840,delhi,saha,0,0,1
8,20862140,delhi,singh,0,0,0
8,21547534,delhi,madan,0,0,0
8,22525390,delhi,prasad,1,0,0
8,22217911,delhi,dubey,1,0,1
8,21609275,delhi,gautam,1,0,1
8,22109273,delhi,yadav,0,0,0
8,22195452,delhi,singh,0,0,0
8,20841711,delhi,singh,0,0,0
8,20637338,delhi,rani,0,1,0
8,20588015,delhi,singh,0,0,0
8,21014121,delhi,singh,0,0,0
8,20619552,delhi,kam,1,1,1
8,22134595,delhi,bhott,1,0,1
8,20437125,delhi,singh,0,0,0
8,21157924,delhi,rizwan,1,0,1
8,21291783,delhi,kumar,0,0,0
8,20601591,delhi,singh,0,0,0
8,22520027,delhi,singh,0,0,0
8,20479644,delhi,joshi,0,0,0
8,22420782,delhi,khan,0,0,1
8,21320709,delhi,khan,0,0,1
8,20504335,delhi,singh,0,0,0
8,22228198,delhi,alm,0,0,1
8,21771164,delhi,verma,1,0,1
8,21489312,delhi,singh,0,0,0
8,22471457,delhi,kumar,0,0,0
8,22238820,delhi,kumar,0,0,0
8,23043070,delhi,kumar,0,0,0
8,22369745,delhi,kipal,0,0,1
8,21278374,delhi,unival,1,0,0
8,22109340,delhi,chhem,0,0,0
8,21491523,delhi,kumar,0,0,0
8,21974524,delhi,bhandari,1,1,1
8,21536200,delhi,ehaton,1,0,1
8,21356605,delhi,rani,0,1,0
8,20587360,delhi,kumar,0,0,0
8,21603788,delhi,kumar,0,0,0
8,20495258,delhi,resarwani,1,0,1
8,20386293,delhi,singh,0,0,0
8,22473515,delhi,bezum,0,0,1
8,20835846,delhi,singh,0,0,0
8,22786235,delhi,kumar,0,0,0
8,21213346,delhi,kumar,0,0,0
8,22436917,delhi,singh,0,0,0
8,22007078,delhi,singh,0,0,0
8,22783503,delhi,singh,0,0,0
8,21940869,delhi,kumar,0,0,0
8,22765184,delhi,dewi,1,1,1
8,20557741,delhi,dewi,1,1,1
8,20822542,delhi,kumar,0,0,0
8,21931048,delhi,gandhi,0,0,0
8,21926879,delhi,komari,0,1,1
8,20621222,delhi,abmad,1,0,1
8,20495414,delhi,singh,0,0,0
8,22522966,delhi,dewi,1,1,1
8,21759152,delhi,kumar,0,0,0
8,21383807,delhi,goel,1,0,1
8,21608806,delhi,dewi,1,1,1
8,22034912,delhi,singh,0,0,0
8,20467938,delhi,singh,0,0,0
8,20523733,delhi,ram,1,0,0
8,20393149,delhi,rani,0,1,0
8,21926878,delhi,kumar,0,0,0
8,20946257,delhi,singh,0,0,0
8,22628467,delhi,singh,0,0,0
8,22844545,delhi,ahmed,1,0,0
8,22718939,delhi,kumar,0,0,0
8,20923808,delhi,bahl,1,1,1
8,21842405,delhi,chaohan,1,0,1
8,20432969,delhi,ram,1,0,0
8,21875486,delhi,sami,0,0,0
8,22399609,delhi,prasad,1,0,0
8,20845509,delhi,bhola,1,0,1
8,21327078,delhi,singh,0,0,0
8,22548741,delhi,kumar,0,0,0
8,21798264,delhi,kumar,0,0,0
8,22781622,delhi,kumar,0,0,0
8,20590272,delhi,ram,1,0,0
8,21741752,delhi,kumar,0,0,0
8,20960961,delhi,mondal,1,1,1
8,21042151,delhi,bhatia,1,0,1
8,22441512,delhi,laldas,0,0,0
8,22334265,delhi,biswas,1,1,1
8,22882037,delhi,dewi,1,1,1
8,22799785,delhi,singh,0,0,0
8,21024508,delhi,yadav,0,0,0
8,22730175,delhi,goel,1,0,1
8,21669206,delhi,singh,0,0,0
8,22512940,delhi,yadav,0,0,0
8,23060499,delhi,verma,1,0,1
8,22884051,delhi,dubey,1,0,1
8,21770221,delhi,yadav,0,0,0
8,21367001,delhi,kumar,0,0,0
8,20523398,delhi,kumar,0,0,0
8,20845696,delhi,kumar,0,0,0
8,22683672,delhi,rani,0,1,0
8,21023560,delhi,kumar,0,0,0
8,22306049,delhi,singh,0,0,0
8,22626759,delhi,charan,0,0,0
8,22110520,delhi,bhagwan,1,1,1
8,21628170,delhi,kumar,0,0,0
8,22112066,delhi,singh,0,0,0
8,22761318,delhi,sieh,0,0,1
8,20482583,delhi,bawa,1,1,1
8,22708580,delhi,hotwani,1,1,1
8,21770350,delhi,kumari,0,0,1
8,21443831,delhi,kumar,0,0,0
8,22405746,delhi,kumar,0,0,0
8,21838415,delhi,mamegain,0,0,1
8,21324755,delhi,kumar,0,0,0
8,21003994,delhi,madan,0,0,0
8,23031456,delhi,mehra,0,1,1
8,22040506,delhi,issac,1,1,1
8,22584800,delhi,alvi,1,0,0
8,21284869,delhi,agzarwal,1,1,1
8,22165748,delhi,singh,0,0,0
8,21068192,delhi,singh,0,0,0
8,22252469,delhi,rani,0,1,0
8,21274541,delhi,singh,0,0,0
8,20983756,delhi,singh,0,0,0
8,20776314,delhi,kumar,0,0,0
8,21963264,delhi,singh,0,0,0
8,20565681,delhi,singh,0,0,0
8,22010183,delhi,sarwan,1,1,1
8,21795069,delhi,verma,1,0,1
8,20435244,delhi,singh,0,0,0
8,20891350,delhi,eumarr,1,1,1
8,21379066,delhi,singh,0,0,0
8,22403599,delhi,ram,1,0,0
8,20424480,delhi,singh,0,0,0
8,22357362,delhi,rani,0,1,0
8,21396318,delhi,kumar,0,0,0
8,20402042,delhi,ram,1,0,0
8,23038181,delhi,kumar,0,0,0
8,21151743,delhi,eaur,1,0,1
8,20444537,delhi,kumar,0,0,0
8,21166984,delhi,kani,0,0,0
8,22053885,delhi,singh,0,0,0
8,21842103,delhi,singh,0,0,0
8,21455383,delhi,nayak,0,0,0
8,22463733,delhi,kumar,0,0,0
8,22023711,delhi,narayan,1,0,1
8,20705190,delhi,singh,0,0,0
8,20832531,delhi,dewi,1,1,1
8,21785500,delhi,eumarn,1,1,1
8,21042100,delhi,verma,1,0,1
8,22004463,delhi,agmihom,0,0,1
8,22386709,delhi,singh,0,0,0
8,22377330,delhi,ram,1,0,0
8,22683231,delhi,pratap,0,0,0
8,21849683,delhi,simzh,1,0,1
8,20795932,delhi,vena,1,1,1
8,20723719,delhi,kumar,0,0,0
8,20531171,delhi,gopal,0,1,1
8,23007603,delhi,yas,0,0,0
8,21565092,delhi,samwal,1,1,1
8,22887185,delhi,kumar,0,0,0
8,21519745,delhi,kumari,0,0,1
8,21204278,delhi,ram,1,0,0
8,21861107,delhi,choudhary,0,1,0
8,20886373,delhi,kumar,0,0,0
8,21078567,delhi,dewi,1,1,1
8,21882860,delhi,chaohan,1,0,1
8,20586590,delhi,singh,0,0,0
8,20510502,delhi,thakur,1,1,1
8,20561625,delhi,kumar,0,0,0
8,22574423,delhi,singh,0,0,0
8,20452491,delhi,raja,0,1,0
8,21885123,delhi,singh,0,0,0
8,21321207,delhi,eau,1,0,1
8,22516264,delhi,singh,0,0,0
8,22508760,delhi,singh,0,0,0
8,20792480,delhi,mehra,0,1,1
8,21962169,delhi,anthwal,1,1,1
8,21855269,delhi,rani,0,1,0
8,22206384,delhi,biswas,1,1,1
8,21726690,delhi,singh,0,0,0
8,20460251,delhi,dayal,1,0,1
8,20775942,delhi,singh,0,0,0
8,21572053,delhi,singh,0,0,0
8,21619279,delhi,yadav,0,0,0
8,21646351,delhi,yadav,0,0,0
8,21738323,delhi,kumar,0,0,0
8,21794623,delhi,ram,1,0,0
8,22374314,delhi,singh,0,0,0
8,20702781,delhi,singh,0,0,0
8,21701283,delhi,singh,0,0,0
8,21380980,delhi,sieh,0,0,1
8,22848157,delhi,abmad,1,0,1
8,20712801,delhi,kumar,0,0,0
8,21589880,delhi,anand,1,1,0
8,21305208,delhi,kumar,0,0,0
8,22945693,delhi,kumar,0,0,0
8,21646605,delhi,yadav,0,0,0
8,21905788,delhi,joshi,0,0,0
8,22569451,delhi,abmad,1,0,1
8,21008326,delhi,rani,0,1,0
8,22561073,delhi,wilson,1,1,1
8,22268103,delhi,kumar,0,0,0
8,23031408,delhi,dewi,1,1,1
8,22439841,delhi,singh,0,0,0
8,21412903,delhi,singh,0,0,0
8,21895801,delhi,kumar,0,0,0
8,20941880,delhi,anand,1,1,0
8,21831264,delhi,yadav,0,0,0
8,22016078,delhi,kumar,0,0,0
8,22020566,delhi,yadav,0,0,0
8,22815221,delhi,sami,0,0,0
8,22742887,delhi,bhadauna,1,0,1
8,22044673,delhi,nayak,0,0,0
8,21892235,delhi,kumar,0,0,0
8,22647730,delhi,vena,1,1,1
8,21297226,delhi,kumar,0,0,0
8,22085058,delhi,ram,1,0,0
8,22220037,delhi,ram,1,0,0
8,22641420,delhi,vilash,1,1,1
8,21446469,delhi,bedi,1,0,1
8,21036374,delhi,sigh,0,0,0
8,22107301,delhi,singh,0,0,0
8,20737579,delhi,kumar,0,0,0
8,21967677,delhi,smha,0,0,1
8,21249932,delhi,anand,1,1,0
8,21401864,delhi,dewi,1,1,1
8,21083383,delhi,anand,1,1,0
8,22314486,delhi,narayan,1,0,1
8,22347366,delhi,kumar,0,0,0
8,22105419,delhi,mudgil,1,0,1
8,20434640,delhi,sieh,0,0,1
8,20848992,delhi,singh,0,0,0
8,22658194,delhi,singh,0,0,0
8,22834153,delhi,verma,1,0,1
8,21921315,delhi,khanna,0,0,1
8,20870674,delhi,eumarr,1,1,1
8,22610644,delhi,godiyal,1,0,1
8,21613807,delhi,dewi,1,1,1
8,20954631,delhi,kumar,0,0,0
8,22573943,delhi,kumari,0,0,1
8,22066175,delhi,singh,0,0,0
8,21404345,delhi,rani,0,1,0
8,21928656,delhi,singh,0,0,0
8,21900407,delhi,singh,0,0,0
8,21623986,delhi,jeet,0,0,1
8,23064429,delhi,saif,1,0,1
8,22108962,delhi,singh,0,0,0
8,20446633,delhi,sieh,0,0,1
8,21177084,delhi,bezum,0,0,1
8,20643727,delhi,vena,1,1,1
8,20474617,delhi,enc,1,1,1
8,21167785,delhi,kumar,0,0,0
8,21734415,delhi,kumari,0,0,1
8,22877643,delhi,bezam,1,1,1
8,21355446,delhi,singh,0,0,0
8,20778867,delhi,singh,0,0,0
8,21761658,delhi,kumar,0,0,0
8,21049220,delhi,ram,1,0,0
8,22735990,delhi,dubey,1,0,1
8,20883555,delhi,anand,1,1,0
8,21898978,delhi,kumar,0,0,0
8,22275904,delhi,sigh,0,0,0
8,21065343,delhi,kumar,0,0,0
8,21412536,delhi,kumar,0,0,0
8,22937752,delhi,rani,0,1,0
8,21589919,delhi,kumar,0,0,0
8,22766812,delhi,kumari,0,0,1
8,22673790,delhi,verma,1,0,1
8,21136614,delhi,ram,1,0,0
8,22301562,delhi,kumar,0,0,0
8,20894524,delhi,kumar,0,0,0
8,20464187,delhi,kumar,0,0,0
8,21113077,delhi,kumar,0,0,0
8,21584531,delhi,verma,1,0,1
8,22354290,delhi,kumar,0,0,0
8,20504359,delhi,kumar,0,0,0
8,20560208,delhi,dewi,1,1,1
8,21588606,delhi,bhandari,1,1,1
8,20647857,delhi,joshi,0,0,0
8,22198777,delhi,kapoor,1,1,1
8,22617298,delhi,verma,1,0,1
8,22543480,delhi,singh,0,0,0
8,22190248,delhi,dewi,1,1,1
8,21622905,delhi,kumar,0,0,0
8,22070764,delhi,yadav,0,0,0
8,22034240,delhi,singh,0,0,0
8,21774540,delhi,vena,1,1,1
8,22163176,delhi,khan,0,0,1
8,22186691,delhi,kumar,0,0,0
8,22465296,delhi,prasad,1,0,0
8,21968751,delhi,eoli,1,0,1
8,22675322,delhi,thakur,1,1,1
8,21396791,delhi,rani,0,1,0
8,20806906,delhi,kumar,0,0,0
8,22851519,delhi,shukb,0,0,1
8,22532007,delhi,kumar,0,0,0
8,22482363,delhi,misha,0,0,0
8,21130705,delhi,aslam,0,0,1
8,21836224,delhi,parshad,0,0,1
8,20791115,delhi,kumar,0,0,0
8,21483027,delhi,singh,0,0,0
8,22023918,delhi,dubey,1,0,1
8,21770088,delhi,yadav,0,0,0
8,20851443,delhi,shyam,1,0,1
8,22887037,delhi,singh,0,0,0
8,22229781,delhi,narayan,1,0,1
8,21800178,delhi,patel,0,0,0
8,21773203,delhi,sieh,0,0,1
8,21835918,delhi,kumar,0,0,0
8,21920902,delhi,choudhary,0,1,0
8,21114366,delhi,ram,1,0,0
8,20810163,delhi,kumari,0,0,1
8,20592843,delhi,singh,0,0,0
8,20821353,delhi,azearwal,1,1,1
8,21878930,delhi,kumar,0,0,0
8,22488813,delhi,kumar,0,0,0
8,22218702,delhi,bezum,0,0,1
8,22491523,delhi,kumar,0,0,0
8,21071384,delhi,pratap,0,0,0
8,21515297,delhi,kumar,0,0,0
8,22845464,delhi,parween,0,0,1
8,20693036,delhi,kumar,0,0,0
8,21966734,delhi,kumar,0,0,0
8,21738300,delhi,kumar,0,0,0
8,22221232,delhi,saha,0,0,1
8,20400144,delhi,singh,0,0,0
8,20701472,delhi,singh,0,0,0
8,20698700,delhi,ram,1,0,0
8,22610661,delhi,thakur,1,1,1
8,22818630,delhi,kumar,0,0,0
8,22481035,delhi,singh,0,0,0
8,20939975,delhi,kumar,0,0,0
8,21118483,delhi,prasad,1,0,0
8,21202183,delhi,dewi,1,1,1
8,21134012,delhi,ahmed,1,0,0
8,21487787,delhi,yadav,0,0,0
8,20967281,delhi,rani,0,1,0
8,20796879,delhi,singh,0,0,0
8,20521518,delhi,singh,0,0,0
8,21171237,delhi,kapoor,1,1,1
8,21998668,delhi,kam,1,1,1
8,22461343,delhi,bai,0,0,0
8,21586408,delhi,rikhi,0,0,0
8,22254681,delhi,hashmi,0,0,1
8,22352399,delhi,yadav,0,0,0
8,21466410,delhi,doutta,1,0,1
8,22504219,delhi,eaur,1,0,1
8,20591399,delhi,singh,0,0,0
8,21433713,delhi,sachdeva,1,1,1
8,21253328,delhi,yadav,0,0,0
8,22961610,delhi,kumar,0,0,0
8,20731602,delhi,singh,0,0,0
8,20684359,delhi,dewi,1,1,1
8,21686367,delhi,trehan,1,0,1
8,21012278,delhi,choudhary,0,1,0
8,21034124,delhi,singh,0,0,0
8,20790699,delhi,kumar,0,0,0
8,21225090,delhi,singh,0,0,0
8,23029260,delhi,upadhyay,1,0,1
8,21471726,delhi,labwani,1,0,1
8,21929217,delhi,kumar,0,0,0
8,22815381,delhi,veoma,1,0,1
8,22159907,delhi,pant,0,0,1
8,20430120,delhi,sieh,0,0,1
8,20685614,delhi,kumar,0,0,0
8,20385437,delhi,mathur,0,0,0
8,21278671,delhi,narayan,1,0,1
8,21756579,delhi,kumar,0,0,0
8,22466159,delhi,kumar,0,0,0
8,22155304,delhi,dewi,1,1,1
8,21943388,delhi,kumar,0,0,0
8,21097392,delhi,singh,0,0,0
8,21767360,delhi,kumar,0,0,0
8,21378299,delhi,sigh,0,0,0
8,21954477,delhi,bazhel,1,1,1
8,22552934,delhi,kumar,0,0,0
8,21074080,delhi,kumar,0,0,0
8,21386319,delhi,eaur,1,0,1
8,20958293,delhi,bai,0,0,0
8,22118998,delhi,kumar,0,0,0
8,22256963,delhi,noman,1,1,1
8,20641196,delhi,kumar,0,0,0
8,20758694,delhi,kumar,0,0,0
8,22946449,delhi,gautam,1,0,1
8,22890986,delhi,khan,0,0,1
8,22664424,delhi,kumar,0,0,0
8,22335715,delhi,singh,0,0,0
8,21861683,delhi,dhawan,1,1,1
8,23033071,delhi,singh,0,0,0
8,22861820,delhi,bedi,1,0,1
8,20920546,delhi,singh,0,0,0
8,20860967,delhi,vena,1,1,1
8,22589785,delhi,ear,1,1,1
8,21874716,delhi,masa,0,0,0
8,20726715,delhi,singh,0,0,0
8,21140693,delhi,abmad,1,0,1
8,21797705,delhi,joshi,0,0,0
8,21899177,delhi,biswas,1,1,1
8,21739836,delhi,kumar,0,0,0
8,21911967,delhi,bezam,1,1,1
8,22644957,delhi,yadav,0,0,0
8,22650930,delhi,patel,0,0,0
8,23019705,delhi,kumar,0,0,0
8,21855394,delhi,kumar,0,0,0
8,21980663,delhi,bezum,0,0,1
8,20914626,delhi,singh,0,0,0
8,20506820,delhi,sahgzal,1,1,1
8,20842111,delhi,gandhi,0,0,0
8,22341247,delhi,mona,1,1,0
8,21211787,delhi,rani,0,1,0
8,22917116,delhi,abmad,1,0,1
8,20508779,delhi,kumar,0,0,0
8,22855678,delhi,gautam,1,0,1
8,21288614,delhi,sieh,0,0,1
8,22825123,delhi,singh,0,0,0
8,21650315,delhi,yadav,0,0,0
8,21685834,delhi,singh,0,0,0
8,20609745,delhi,sachdeva,1,1,1
8,20548414,delhi,rani,0,1,0
8,22504548,delhi,singh,0,0,0
8,20580111,delhi,kumar,0,0,0
8,21042574,delhi,khanna,0,0,1
8,22105511,delhi,elnomana,1,0,1
8,21319870,delhi,bezam,1,1,1
8,20682067,delhi,dayal,1,0,1
8,21673735,delhi,goupta,0,0,1
8,22535342,delhi,joshi,0,0,0
8,21840098,delhi,joshi,0,0,0
8,22997840,delhi,abmad,1,0,1
8,20704504,delhi,singh,0,0,0
8,22836038,delhi,vena,1,1,1
8,22515420,delhi,kumar,0,0,0
8,22668732,delhi,suneja,1,1,1
8,22540267,delhi,srivastava,1,1,1
8,22457528,delhi,prasad,1,0,0
8,21553793,delhi,sachdeva,1,1,1
8,20443991,delhi,astak,0,0,1
8,20998636,delhi,kau,0,0,0
8,21126969,delhi,abmad,1,0,1
8,22827986,delhi,goel,1,0,1
8,22936255,delhi,khan,0,0,1
8,22177339,delhi,naagar,0,0,1
8,21787345,delhi,kumar,0,0,0
8,21644651,delhi,singh,0,0,0
8,21629800,delhi,kumar,0,0,0
8,21770116,delhi,yadav,0,0,0
8,22483461,delhi,vaid,1,1,1
8,21134726,delhi,ehanna,1,1,1
8,22683568,delhi,kumar,0,0,0
8,21939759,delhi,dewi,1,1,1
8,21482817,delhi,vena,1,1,1
8,20938055,delhi,rani,0,1,0
8,22538346,delhi,prasad,1,0,0
8,21412360,delhi,kumar,0,0,0
8,20927074,delhi,bhatia,1,0,1
8,20439133,delhi,verma,1,0,1
8,21555451,delhi,magra,1,0,1
8,20560252,delhi,singh,0,0,0
8,22405552,delhi,kumar,0,0,0
8,22351637,delhi,singh,0,0,0
8,20597935,delhi,shyam,1,0,1
8,21864932,delhi,yadav,0,0,0
8,21191645,delhi,singh,0,0,0
8,22348288,delhi,singh,0,0,0
8,20798025,delhi,rajawat,1,1,1
8,21401747,delhi,behl,1,1,1
8,21749815,delhi,ghosh,1,1,1
8,21624757,delhi,kumar,0,0,0
8,20695302,delhi,ram,1,0,0
8,20864154,delhi,kumar,0,0,0
8,21479890,delhi,kumar,0,0,0
8,20413480,delhi,ram,1,0,0
8,22783329,delhi,haque,1,0,1
8,21999551,delhi,singh,0,0,0
8,21750638,delhi,ram,1,0,0
8,20424995,delhi,kumar,0,0,0
8,20913666,delhi,shor,1,1,1
8,20689484,delhi,shana,1,1,0
8,21505371,delhi,choudhary,0,1,0
8,20980304,delhi,vena,1,1,1
8,21384919,delhi,singh,0,0,0
8,20818611,delhi,kumar,0,0,0
8,22620284,delhi,sumer,1,1,0
8,21494620,delhi,kumar,0,0,0
8,22311211,delhi,dewi,1,1,1
8,21901215,delhi,gangoli,1,1,1
8,20918644,delhi,sachdeva,1,1,1
8,22367734,delhi,bai,0,0,0
8,22608695,delhi,mondal,1,1,1
8,21916515,delhi,gandhi,0,0,0
8,22476397,delhi,singh,0,0,0
8,21243105,delhi,sachdeva,1,1,1
8,22612463,delhi,joshi,0,0,0
8,22394146,delhi,thakur,1,1,1
8,21044691,delhi,bhatia,1,0,1
8,21313545,delhi,singh,0,0,0
8,21939586,delhi,kumar,0,0,0
8,20762085,delhi,kumar,0,0,0
8,20897611,delhi,dewi,1,1,1
8,21212988,delhi,kumar,0,0,0
8,22734789,delhi,mehra,0,1,1
8,21506276,delhi,kumari,0,0,1
8,20938499,delhi,eau,1,0,1
8,22025594,delhi,dhawan,1,1,1
8,21347933,delhi,bezum,0,0,1
8,21565986,delhi,singh,0,0,0
8,20713202,delhi,kumar,0,0,0
8,22520800,delhi,singh,0,0,0
8,22810909,delhi,kumar,0,0,0
8,22839229,delhi,khanam,0,0,0
8,21842178,delhi,kumari,0,0,1
8,22529660,delhi,kumar,0,0,0
8,22331447,delhi,kumar,0,0,0
8,22574655,delhi,kumar,0,0,0
8,22632988,delhi,singh,0,0,0
8,21250290,delhi,eau,1,0,1
8,22993657,delhi,kumari,0,0,1
8,23065700,delhi,bezum,0,0,1
8,21594484,delhi,daas,1,1,1
8,22083181,delhi,bao,1,1,1
8,22731469,delhi,rani,0,1,0
8,21406611,delhi,minocha,1,0,1
8,21315283,delhi,singh,0,0,0
8,21667953,delhi,kumar,0,0,0
8,20897114,delhi,prasad,1,0,0
8,22628020,delhi,singh,0,0,0
8,20872542,delhi,shyam,1,0,1
8,21884657,delhi,dewi,1,1,1
8,21080900,delhi,sachdeva,1,1,1
8,22814833,delhi,kumar,0,0,0
8,22168397,delhi,kumar,0,0,0
8,20480025,delhi,yadav,0,0,0
8,20956709,delhi,singh,0,0,0
8,21725714,delhi,yadav,0,0,0
8,21132160,delhi,kumar,0,0,0
8,21525551,delhi,singh,0,0,0
8,22760088,delhi,goel,1,0,1
8,21912933,delhi,ram,1,0,0
8,22725444,delhi,abmad,1,0,1
8,22195950,delhi,simzh,1,0,1
8,21505109,delhi,kumar,0,0,0
8,22368370,delhi,singh,0,0,0
8,21798350,delhi,singh,0,0,0
8,22375494,delhi,khan,0,0,1
8,20413482,delhi,bai,0,0,0
8,20551125,delhi,kumar,0,0,0
8,22480227,delhi,kumar,0,0,0
8,22594404,delhi,kumar,0,0,0
8,21721232,delhi,singh,0,0,0
8,22318541,delhi,singh,0,0,0
8,21210923,delhi,kumar,0,0,0
8,20673760,delhi,singh,0,0,0
8,21829288,delhi,choudhary,0,1,0
8,21344137,delhi,eau,1,0,1
8,22806816,delhi,kumar,0,0,0
8,22620325,delhi,narayan,1,0,1
8,23053658,delhi,abmad,1,0,1
8,20612608,delhi,gautam,1,0,1
8,20394325,delhi,rani,0,1,0
8,20762994,delhi,patel,0,0,0
8,21265490,delhi,ram,1,0,0
8,21662081,delhi,biswas,1,1,1
8,20706268,delhi,biswas,1,1,1
8,22606543,delhi,kumar,0,0,0
8,20519342,delhi,kapoor,1,1,1
8,22315564,delhi,singh,0,0,0
8,21306305,delhi,kapoor,1,1,1
8,21706930,delhi,kumar,0,0,0
8,21055744,delhi,madan,0,0,0
8,21851949,delhi,sieh,0,0,1
8,22413865,delhi,haque,1,0,1
8,21859170,delhi,pawar,1,1,1
8,20389779,delhi,badr,1,0,0
8,22031991,delhi,kumar,0,0,0
8,21366935,delhi,yadav,0,0,0
8,21492575,delhi,singh,0,0,0
8,21714550,delhi,patel,0,0,0
8,22861644,delhi,singh,0,0,0
8,22228736,delhi,bezam,1,1,1
8,22201149,delhi,singh,0,0,0
8,21252246,delhi,eaur,1,0,1
8,21102847,delhi,singh,0,0,0
8,22033659,delhi,nagar,0,0,1
8,20957818,delhi,kumar,0,0,0
8,21913720,delhi,singh,0,0,0
8,22871343,delhi,goel,1,0,1
8,21481234,delhi,kumar,0,0,0
8,20707155,delhi,alm,0,0,1
8,20533317,delhi,kumar,0,0,0
8,22596036,delhi,verma,1,0,1
8,22217568,delhi,kumar,0,0,0
8,20599352,delhi,kumar,0,0,0
8,22882017,delhi,kumar,0,0,0
8,21778218,delhi,kumar,0,0,0
8,21437059,delhi,kau,0,0,0
8,20533847,delhi,dewi,1,1,1
8,21342516,delhi,singh,0,0,0
8,21981721,delhi,bezum,0,0,1
8,20388726,delhi,hans,1,1,1
8,22472478,delhi,kumar,0,0,0
8,22525189,delhi,nandan,0,0,0
8,22746759,delhi,ehaneja,1,1,1
8,21790796,delhi,singh,0,0,0
8,20655923,delhi,singh,0,0,0
8,20540974,delhi,singh,0,0,0
8,21788591,delhi,dewi,1,1,1
8,22486402,delhi,prasad,1,0,0
8,22372167,delhi,kumar,0,0,0
8,22617446,delhi,thakur,1,1,1
8,21661701,delhi,kumar,0,0,0
8,22598192,delhi,eaur,1,0,1
8,22707872,delhi,eanojiva,1,1,1
8,20886832,delhi,kumar,0,0,0
8,20722701,delhi,singh,0,0,0
8,21967268,delhi,madan,0,0,0
8,22447592,delhi,prasad,1,0,0
8,22816910,delhi,singh,0,0,0
8,20546638,delhi,anand,1,1,0
8,21963118,delhi,yadav,0,0,0
8,22707706,delhi,kau,0,0,0
8,21879849,delhi,mondal,1,1,1
8,20600833,delhi,prasad,1,0,0
8,22206657,delhi,thakur,1,1,1
8,21845524,delhi,kumar,0,0,0
8,20941224,delhi,sikka,0,0,1
8,21646368,delhi,yadav,0,0,0
8,22750981,delhi,mole,0,0,1
8,21578255,delhi,kumar,0,0,0
8,22539522,delhi,shana,1,1,0
8,21015420,delhi,verma,1,0,1
8,22802947,delhi,kumar,0,0,0
8,21212205,delhi,thakur,1,1,1
8,22739344,delhi,kumar,0,0,0
8,21121780,delhi,nomaan,1,0,1
8,22945893,delhi,kumar,0,0,0
8,20989876,delhi,singh,0,0,0
8,20858285,delhi,khan,0,0,1
8,22648490,delhi,bhandari,1,1,1
8,20895183,delhi,gautam,1,0,1
8,20461175,delhi,kumar,0,0,0
8,22063376,delhi,mehra,0,1,1
8,22949290,delhi,kumar,0,0,0
8,22161500,delhi,prasad,1,0,0
8,21264808,delhi,kumar,0,0,0
8,20978800,delhi,bora,1,0,1
8,22130274,delhi,pradhan,1,0,1
8,22862602,delhi,eau,1,0,1
8,21865503,delhi,ebokher,1,0,1
8,21350095,delhi,kapoor,1,1,1
8,21785781,delhi,singh,0,0,0
8,21722021,delhi,singh,0,0,0
8,21239083,delhi,singh,0,0,0
8,21531546,delhi,divas,1,1,0
8,22258704,delhi,dhmera,0,1,1
8,22979762,delhi,singh,0,0,0
8,21439750,delhi,eaur,1,0,1
8,22217543,delhi,shah,0,0,0
8,21788399,delhi,tue,1,1,1
8,21720757,delhi,yadav,0,0,0
8,20633082,delhi,rani,0,1,0
8,22676740,delhi,nisha,0,0,0
8,20861457,delhi,ram,1,0,0
8,22369713,delhi,kumar,0,0,0
8,20712015,delhi,ram,1,0,0
8,20555919,delhi,srivastava,1,1,1
8,22634992,delhi,goel,1,0,1
8,22016873,delhi,singh,0,0,0
8,21471171,delhi,tawar,1,1,1
8,22645965,delhi,kam,1,1,1
8,20618349,delhi,yadav,0,0,0
8,20821645,delhi,ram,1,0,0
8,21333567,delhi,singh,0,0,0
8,20486716,delhi,singh,0,0,0
8,21182548,delhi,bezum,0,0,1
8,22590074,delhi,nagar,0,0,1
8,22579591,delhi,singh,0,0,0
8,22592769,delhi,yadav,0,0,0
8,22503131,delhi,singh,0,0,0
8,20654122,delhi,singh,0,0,0
8,21436941,delhi,sadhwani,1,1,1
8,21756968,delhi,yadav,0,0,0
8,21177408,delhi,shah,0,0,0
8,23010581,delhi,khan,0,0,1
8,21041183,delhi,sachdeva,1,1,1
8,22151654,delhi,chaudhri,1,1,1
8,22871884,delhi,kumar,0,0,0
8,21450258,delhi,singh,0,0,0
8,20933098,delhi,rani,0,1,0
8,21278358,delhi,kapoor,1,1,1
8,22764165,delhi,abmad,1,0,1
8,22715499,delhi,shyam,1,0,1
8,21776065,delhi,dewi,1,1,1
8,21855701,delhi,kumar,0,0,0
8,20516306,delhi,aur,1,0,1
8,21864500,delhi,prasad,1,0,0
8,21884607,delhi,kumar,0,0,0
8,21523639,delhi,kumar,0,0,0
8,22455515,delhi,sirari,0,0,0
8,21853066,delhi,kumar,0,0,0
8,22193059,delhi,singh,0,0,0
8,22134870,delhi,sigh,0,0,0
9,279990,goa,naik,0,0,0
9,300234,goa,ayeer,0,0,0
9,401366,goa,kesarkar,1,1,1
9,379639,goa,laad,0,0,0
9,502556,goa,pawar,1,1,1
9,328732,goa,colaco,1,1,1
9,480168,goa,dias,1,0,1
9,291429,goa,lima,0,0,0
9,333358,goa,kesarkar,1,1,1
9,389740,goa,chari,0,0,0
9,402629,goa,said,0,0,0
9,343587,goa,pawar,1,1,1
9,366111,goa,chari,0,0,0
9,465301,goa,adpaikar,1,1,1
9,505475,goa,naik,0,0,0
9,328715,goa,pawar,1,1,1
9,425888,goa,sirsat,1,1,1
9,470726,goa,pereira,1,0,1
9,351138,goa,khan,0,0,1
9,431250,goa,naik,0,0,0
9,256206,goa,naik,0,0,0
9,404158,goa,morajkar,1,1,1
9,463807,goa,naik,0,0,0
9,493479,goa,dias,1,0,1
9,303516,goa,camelo,1,0,1
9,416933,goa,godinho,1,0,1
9,326053,goa,dias,1,0,1
9,288528,goa,pereira,1,0,1
9,257247,goa,naik,0,0,0
9,348703,goa,mangaonkar,1,1,1
9,403784,goa,colaco,1,1,1
9,410850,goa,bhandari,1,1,1
9,515282,goa,naik,0,0,0
9,475797,goa,naik,0,0,0
9,307600,goa,sayed,0,0,0
9,389644,goa,narvekar,1,1,1
9,425871,goa,naik,0,0,0
9,335350,goa,naik,0,0,0
9,408230,goa,keeranchira,1,1,1
9,384651,goa,yadav,0,0,0
9,262952,goa,borker,1,1,1
9,509982,goa,khan,0,0,1
9,314291,goa,naik,0,0,0
9,465603,goa,naik,0,0,0
9,317705,goa,cardozo,1,1,1
9,371371,goa,azavedo,1,1,1
9,268083,goa,naik,0,0,0
9,384307,goa,dabir,1,0,1
9,381757,goa,dias,1,0,1
9,410566,goa,miranda,0,0,1
9,416042,goa,pereira,1,0,1
9,495303,goa,khan,0,0,1
9,344740,goa,chari,0,0,0
9,453776,goa,naik,0,0,0
9,368792,goa,chari,0,0,0
9,419104,goa,moniz,0,0,1
9,430619,goa,advani,1,1,1
9,461974,goa,dias,1,0,1
9,493257,goa,naik,0,0,0
9,401111,goa,vargaunkar,1,1,1
9,480221,goa,govekar,1,1,1
9,387476,goa,parrikar,1,1,1
9,344478,goa,fonseca,1,1,1
9,340183,goa,naik,0,0,0
9,448967,goa,shendekar,1,1,1
9,313963,goa,naik,0,0,0
9,499161,goa,naik,0,0,0
9,290221,goa,naik,0,0,0
9,374193,goa,naik,0,0,0
9,339965,goa,hegde,1,1,1
9,262054,goa,naik,0,0,0
9,353673,goa,naik,0,0,0
9,281366,goa,naik,0,0,0
9,515718,goa,niloji,1,1,1
9,429664,goa,naik,0,0,0
9,316110,goa,paingankar,1,1,1
9,464982,goa,naik,0,0,0
9,303233,goa,naik,0,0,0
9,414799,goa,bhandari,1,1,1
9,485705,goa,biswas,1,1,1
9,395003,goa,joshi,0,0,0
9,435463,goa,pereira,1,0,1
9,418849,goa,chari,0,0,0
9,411982,goa,lamani,0,1,0
9,258611,goa,joshi,0,0,0
9,443755,goa,furtado,1,1,1
9,466989,goa,naik,0,0,0
9,454077,goa,naik,0,0,0
9,348136,goa,naik,0,0,0
9,405360,goa,naik,0,0,0
9,473403,goa,lamani,0,1,0
9,426322,goa,chari,0,0,0
9,425853,goa,naik,0,0,0
9,368378,goa,naik,0,0,0
9,411737,goa,narvekar,1,1,1
9,414565,goa,dias,1,0,1
9,514330,goa,naik,0,0,0
9,318641,goa,chavadi,1,1,1
9,372452,goa,naik,0,0,0
9,515170,goa,godinho,1,0,1
9,466762,goa,dhawale,1,1,1
9,383863,goa,naik,0,0,0
9,310760,goa,parassery,1,1,1
9,257228,goa,matkar,1,1,1
9,355454,goa,govekar,1,1,1
9,435418,goa,pereira,1,0,1
9,464182,goa,wadkar,1,1,1
9,346720,goa,naik,0,0,0
9,360809,goa,soares,1,0,1
9,312617,goa,falcao,1,1,1
9,376573,goa,khan,0,0,1
9,377499,goa,dias,1,0,1
9,494365,goa,pathan,0,0,0
9,447094,goa,pawar,1,1,1
9,441879,goa,naik,0,0,0
9,502315,goa,monteiro,1,1,1
9,469329,goa,naik,0,0,0
9,470766,goa,pereira,1,0,1
9,490980,goa,naik,0,0,0
9,302014,goa,miranda,0,0,1
9,397804,goa,bayekar,1,1,1
9,374069,goa,chari,0,0,0
9,426711,goa,naik,0,0,0
9,351354,goa,pangam,1,0,1
9,361100,goa,pereira,1,0,1
9,502378,goa,goltekar,1,1,1
9,467528,goa,naik,0,0,0
9,269792,goa,lotliker,1,1,1
9,333891,goa,naik,0,0,0
9,407490,goa,naik,0,0,0
9,459387,goa,govekar,1,1,1
9,423990,goa,pereira,1,0,1
9,477994,goa,cardozo,1,1,1
9,486833,goa,tivari,1,1,1
9,490791,goa,dias,1,0,1
9,335528,goa,naik,0,0,0
9,355568,goa,aga,1,1,1
9,502336,goa,silveira,1,0,1
9,315276,goa,naik,0,0,0
9,298913,goa,naik,0,0,0
9,490734,goa,dias,1,0,1
9,301217,goa,naik,0,0,0
9,343243,goa,naik,0,0,0
9,439140,goa,naik,0,0,0
9,441633,goa,divkar,1,1,1
9,293956,goa,chalwadi,1,1,1
9,483787,goa,pawse,1,0,1
9,298966,goa,naik,0,0,0
9,467413,goa,tito,0,0,0
9,286654,goa,kole,1,1,1
9,497496,goa,kunchur,1,0,1
9,517943,goa,naik,0,0,0
9,344745,goa,naik,0,0,0
9,461709,goa,colaso,1,1,1
9,328542,goa,karapurkar,1,1,1
9,278509,goa,pawar,1,1,1
9,385352,goa,choudhary,0,1,0
9,509140,goa,naik,0,0,0
9,266070,goa,lonkar,1,1,1
9,376429,goa,sayed,0,0,0
9,474423,goa,kambli,1,1,1
9,489104,goa,naik,0,0,0
9,444954,goa,alfonso,1,1,1
9,289017,goa,pereira,1,0,1
9,292956,goa,naik,0,0,0
9,444653,goa,pawar,1,1,1
9,373498,goa,pillai,1,0,0
9,275333,goa,pathan,0,0,0
9,294683,goa,naik,0,0,0
9,477204,goa,kashalkar,1,1,1
9,294222,goa,naik,0,0,0
9,298774,goa,chari,0,0,0
9,396260,goa,naik,0,0,0
9,433391,goa,naik,0,0,0
9,350347,goa,khan,0,0,1
9,280818,goa,goltekar,1,1,1
9,375871,goa,palyekar,1,1,1
9,261912,goa,dias,1,0,1
9,256531,goa,bhonsle,1,1,1
9,336983,goa,behlim,0,0,0
9,266482,goa,miranda,0,0,1
9,437017,goa,miranda,0,0,1
9,317822,goa,naik,0,0,0
9,263933,goa,alur,1,0,1
9,515413,goa,megeri,1,1,1
9,496043,goa,naik,0,0,0
9,286345,goa,mhalshekar,1,1,1
9,458911,goa,naik,0,0,0
9,305621,goa,pereira,1,0,1
9,336177,goa,pereira,1,0,1
9,497355,goa,joshi,0,0,0
9,509857,goa,naik,0,0,0
9,508571,goa,kelvekar,1,1,1
9,378712,goa,porob,0,0,0
9,497502,goa,fatani,1,0,1
9,514580,goa,naik,0,0,0
9,277593,goa,paste,1,1,1
9,273031,goa,shetye,1,1,1
9,455913,goa,allada,1,1,1
9,495200,goa,divkar,1,1,1
9,410364,goa,pereira,1,0,1
9,391514,goa,naik,0,0,0
9,326884,goa,pawar,1,1,1
9,329482,goa,naik,0,0,0
9,408422,goa,naik,0,0,0
9,431079,goa,naik,0,0,0
9,350504,goa,cardozo,1,1,1
9,418799,goa,naik,0,0,0
9,268113,goa,naik,0,0,0
9,335355,goa,anvekar,1,1,1
9,304269,goa,bakal,0,1,0
9,514175,goa,shetye,1,1,1
9,335433,goa,patel,0,0,0
9,362176,goa,naik,0,0,0
9,435884,goa,divkar,1,1,1
9,298633,goa,chari,0,0,0
9,304480,goa,naik,0,0,0
9,393603,goa,soares,1,0,1
9,284894,goa,thakur,1,1,1
9,358210,goa,chari,0,0,0
9,270576,goa,morajkar,1,1,1
9,449855,goa,kenkre,1,1,1
9,291253,goa,hegde,1,1,1
9,295146,goa,naik,0,0,0
9,454032,goa,naik,0,0,0
9,508235,goa,cardozo,1,1,1
9,351928,goa,mhalshekar,1,1,1
9,382921,goa,pereira,1,0,1
9,423304,goa,ghatwal,1,1,1
9,438056,goa,mahajik,0,0,0
9,261662,goa,dhawaskar,1,1,1
9,507199,goa,tupkar,1,1,1
9,472249,goa,naik,0,0,0
9,387023,goa,mendosa,0,0,1
9,428148,goa,naik,0,0,0
9,398350,goa,haveri,1,0,1
9,376632,goa,narvekar,1,1,1
9,413387,goa,naik,0,0,0
9,337428,goa,chhugani,1,0,1
9,301635,goa,naik,0,0,0
9,393735,goa,bhandari,1,1,1
9,495985,goa,naik,0,0,0
9,463385,goa,dias,1,0,1
9,306520,goa,naik,0,0,0
9,362459,goa,picardo,1,1,1
9,444666,goa,pawar,1,1,1
9,369638,goa,pawar,1,1,1
9,480354,goa,kudari,1,1,1
9,334167,goa,noronha,0,0,1
9,443601,goa,vanti,1,0,1
9,508899,goa,sayed,0,0,0
9,452022,goa,balhari,1,0,1
9,474692,goa,chopdekar,1,1,1
9,411999,goa,naik,0,0,0
9,415269,goa,naik,0,0,0
9,488408,goa,naik,0,0,0
9,397953,goa,oli,0,0,0
9,348015,goa,naik,0,0,0
9,496483,goa,palyekar,1,1,1
9,308043,goa,pujari,1,0,1
9,471022,goa,chari,0,0,0
9,398285,goa,rajpurohit,1,1,1
9,354167,goa,naik,0,0,0
9,292122,goa,naik,0,0,0
9,319992,goa,naik,0,0,0
9,413564,goa,aga,1,1,1
9,369360,goa,dhond,0,0,0
9,381151,goa,naik,0,0,0
9,295473,goa,carvalho,1,0,1
9,277960,goa,naik,0,0,0
9,347984,goa,gouda,1,1,1
9,392398,goa,naik,0,0,0
9,424842,goa,naik,0,0,0
9,493359,goa,narvekar,1,1,1
9,367818,goa,naik,0,0,0
9,507197,goa,naik,0,0,0
9,391840,goa,dias,1,0,1
9,346269,goa,sutar,0,0,1
9,450392,goa,cardozo,1,1,1
9,277989,goa,hegde,1,1,1
9,272138,goa,shetye,1,1,1
9,437811,goa,naik,0,0,0
9,325920,goa,rajpurohit,1,1,1
9,305334,goa,priyolkar,1,1,1
9,261467,goa,naik,0,0,0
9,489746,goa,inamdar,0,1,0
9,438105,goa,dias,1,0,1
9,371686,goa,shetye,1,1,1
9,509896,goa,jadhav,1,0,1
9,273974,goa,naik,0,0,0
9,292123,goa,naik,0,0,0
9,508720,goa,naik,0,0,0
9,415029,goa,pereira,1,0,1
9,355168,goa,naik,0,0,0
9,471592,goa,carvalho,1,0,1
9,379464,goa,dias,1,0,1
9,496177,goa,saikalgar,1,1,1
9,385051,goa,colaco,1,1,1
9,414168,goa,goes,1,1,1
9,372281,goa,govekar,1,1,1
9,316969,goa,naik,0,0,0
9,496427,goa,byadgi,1,0,1
9,438088,goa,pereira,1,0,1
9,392553,goa,furtado,1,1,1
9,451392,goa,palyekar,1,1,1
9,270427,goa,dsilva,1,1,1
9,487688,goa,bakre,1,1,1
9,273622,goa,naik,0,0,0
9,389671,goa,aga,1,1,1
9,377649,goa,siqueira,1,0,1
9,485475,goa,agarwadekar,1,1,1
9,297876,goa,tupkar,1,1,1
9,335524,goa,pathan,0,0,0
9,456151,goa,naik,0,0,0
9,271777,goa,naik,0,0,0
9,373080,goa,shah,0,0,0
9,517073,goa,mulgaonkar,1,1,1
9,258737,goa,kande,1,1,1
9,462163,goa,naik,0,0,0
9,329182,goa,naik,0,0,0
9,493592,goa,naik,0,0,0
9,313219,goa,naik,0,0,0
9,419840,goa,colaco,1,1,1
9,489597,goa,patel,0,0,0
9,303984,goa,ghatwal,1,1,1
9,474466,goa,harji,1,1,1
9,348541,goa,mapkar,1,1,1
9,433812,goa,pereira,1,0,1
9,426349,goa,chari,0,0,0
9,396313,goa,monteiro,1,1,1
9,338947,goa,naik,0,0,0
9,435488,goa,rato,0,0,0
9,272846,goa,naik,0,0,0
9,295914,goa,shetye,1,1,1
9,409034,goa,furtado,1,1,1
9,443826,goa,santimano,1,0,1
9,320178,goa,patel,0,0,0
9,365064,goa,colaco,1,1,1
9,504568,goa,shrivastav,1,1,1
9,270257,goa,colaco,1,1,1
9,381190,goa,naik,0,0,0
9,274735,goa,gaikwad,1,1,1
9,291009,goa,mallha,0,0,1
9,271784,goa,chari,0,0,0
9,406673,goa,samant,1,1,1
9,499456,goa,naik,0,0,0
9,326050,goa,colaco,1,1,1
9,290464,goa,naik,0,0,0
9,518866,goa,naik,0,0,0
9,339890,goa,khan,0,0,1
9,475475,goa,rato,0,0,0
9,430666,goa,natekar,1,1,1
9,261930,goa,miranda,0,0,1
9,497895,goa,naik,0,0,0
9,404371,goa,naik,0,0,0
9,497706,goa,naik,0,0,0
9,431653,goa,sayed,0,0,0
9,275144,goa,naik,0,0,0
9,299692,goa,verma,1,0,1
9,306454,goa,pereira,1,0,1
9,502945,goa,goes,1,1,1
9,293118,goa,naik,0,0,0
9,507260,goa,naik,0,0,0
9,322648,goa,naik,0,0,0
9,309845,goa,khan,0,0,1
9,464846,goa,pereira,1,0,1
9,439122,goa,naik,0,0,0
9,512862,goa,ballari,1,1,1
9,392694,goa,khan,0,0,1
9,416409,goa,gharse,1,1,1
9,508615,goa,naik,0,0,0
9,440361,goa,naik,0,0,0
9,347299,goa,dias,1,0,1
9,403792,goa,colaco,1,1,1
9,305369,goa,morlekar,1,1,1
9,515284,goa,naik,0,0,0
9,356611,goa,pereira,1,0,1
9,497603,goa,tupkar,1,1,1
9,343665,goa,naik,0,0,0
9,372196,goa,naik,0,0,0
9,505807,goa,miranda,0,0,1
9,342175,goa,pereira,1,0,1
9,326025,goa,colaso,1,1,1
9,503723,goa,ghorpade,1,1,1
9,336323,goa,shendure,1,1,1
9,439945,goa,naik,0,0,0
9,379527,goa,chari,0,0,0
9,450073,goa,naik,0,0,0
9,294438,goa,singh,0,0,0
9,315562,goa,chari,0,0,0
9,325140,goa,pirankar,1,1,1
9,307277,goa,pawar,1,1,1
9,308547,goa,naik,0,0,0
9,282800,goa,mesta,0,0,0
9,471020,goa,lowrenco,0,1,1
9,273976,goa,ghodekar,1,1,1
9,287709,goa,kanekar,1,1,1
9,301369,goa,carvalho,1,0,1
9,465086,goa,joshi,0,0,0
9,352449,goa,monteiro,1,1,1
9,502285,goa,silveira,1,0,1
9,380686,goa,khan,0,0,1
9,452621,goa,monteiro,1,1,1
9,385375,goa,naik,0,0,0
9,461741,goa,colaco,1,1,1
9,500931,goa,naik,0,0,0
9,461874,goa,carvalho,1,0,1
9,491342,goa,kaisukar,1,1,1
9,429490,goa,masur,0,0,0
9,406241,goa,noronha,0,0,1
9,444425,goa,naik,0,0,0
9,440532,goa,dias,1,0,1
9,478778,goa,pereira,1,0,1
9,469983,goa,naik,0,0,0
9,301100,goa,naik,0,0,0
9,446615,goa,naik,0,0,0
9,448204,goa,morajkar,1,1,1
9,468771,goa,carvalho,1,0,1
9,446713,goa,naik,0,0,0
9,288599,goa,joshi,0,0,0
9,509561,goa,gomendes,0,0,0
9,438475,goa,naik,0,0,0
9,348310,goa,simoes,0,0,0
9,515675,goa,kambli,1,1,1
9,324874,goa,patekar,1,1,1
9,317257,goa,bhandari,1,1,1
9,507827,goa,khan,0,0,1
9,444423,goa,naik,0,0,0
9,466373,goa,naik,0,0,0
9,461735,goa,naik,0,0,0
9,357292,goa,carvalho,1,0,1
9,332796,goa,naik,0,0,0
9,440371,goa,dias,1,0,1
9,349378,goa,chari,0,0,0
9,481386,goa,naik,0,0,0
9,394655,goa,soares,1,0,1
9,514159,goa,shetye,1,1,1
9,406257,goa,naik,0,0,0
9,378594,goa,marselkar,1,1,1
9,284218,goa,bagli,1,1,1
9,259419,goa,hodarkar,1,1,1
9,488377,goa,naik,0,0,0
9,512867,goa,noronha,0,0,1
9,430428,goa,naik,0,0,0
9,308197,goa,naik,0,0,0
9,315235,goa,soares,1,0,1
9,269207,goa,naik,0,0,0
9,326520,goa,naik,0,0,0
9,459259,goa,chari,0,0,0
9,304412,goa,chari,0,0,0
9,395367,goa,naik,0,0,0
9,338693,goa,colaco,1,1,1
9,485687,goa,dias,1,0,1
9,359216,goa,pereira,1,0,1
9,283478,goa,joshi,0,0,0
9,377135,goa,khan,0,0,1
9,361760,goa,paste,1,1,1
9,488430,goa,naik,0,0,0
9,495955,goa,naik,0,0,0
9,439919,goa,estibeiro,1,0,1
9,407764,goa,colaco,1,1,1
9,517230,goa,amerkar,1,1,1
9,367338,goa,naik,0,0,0
9,448509,goa,noronha,0,0,1
9,382295,goa,naik,0,0,0
9,496634,goa,govekar,1,1,1
9,507663,goa,matnekar,1,1,1
9,360747,goa,alves,0,0,1
9,449554,goa,sudrik,0,0,0
9,372256,goa,shetye,1,1,1
9,335612,goa,sanzgiri,0,0,1
9,355348,goa,hegde,1,1,1
9,504784,goa,naik,0,0,0
9,360243,goa,naik,0,0,0
9,414070,goa,bhalerao,0,0,0
9,447776,goa,dias,1,0,1
9,268910,goa,palyekar,1,1,1
9,424222,goa,simoes,0,0,0
9,288798,goa,kanekar,1,1,1
9,464134,goa,khan,0,0,1
9,325129,goa,naik,0,0,0
9,431530,goa,naik,0,0,0
9,368464,goa,naik,0,0,0
9,497561,goa,goltekar,1,1,1
9,413116,goa,mhamal,0,0,1
9,292693,goa,wadkar,1,1,1
9,305971,goa,naik,0,0,0
9,344462,goa,pereira,1,0,1
9,505341,goa,soares,1,0,1
9,456568,goa,kambli,1,1,1
9,477267,goa,patel,0,0,0
9,300979,goa,naik,0,0,0
9,424023,goa,pawar,1,1,1
9,347208,goa,parvatkar,1,1,1
9,349044,goa,naik,0,0,0
9,258174,goa,chari,0,0,0
9,487333,goa,naik,0,0,0
9,407115,goa,furtado,1,1,1
9,456831,goa,singh,0,0,0
9,292832,goa,silveira,1,0,1
9,260475,goa,chari,0,0,0
9,352007,goa,chari,0,0,0
9,415788,goa,kumar,0,0,0
9,423740,goa,pereira,1,0,1
9,358237,goa,chari,0,0,0
9,391659,goa,morajkar,1,1,1
9,289187,goa,naik,0,0,0
9,360744,goa,alves,0,0,1
9,404481,goa,naik,0,0,0
9,263886,goa,naik,0,0,0
9,349097,goa,divkar,1,1,1
9,259663,goa,naik,0,0,0
9,367855,goa,pereira,1,0,1
9,308509,goa,haramalkar,1,1,1
9,345495,goa,colaco,1,1,1
9,443665,goa,surlekar,1,1,1
9,441561,goa,pereira,1,0,1
9,490496,goa,cundaikar,1,1,1
9,406288,goa,yadav,0,0,0
9,426694,goa,naik,0,0,0
9,429632,goa,naik,0,0,0
9,376703,goa,pirankar,1,1,1
9,334630,goa,naik,0,0,0
9,408210,goa,govekar,1,1,1
9,339284,goa,naik,0,0,0
9,400127,goa,naik,0,0,0
9,280603,goa,naik,0,0,0
9,290902,goa,chalwadi,1,1,1
9,362772,goa,naik,0,0,0
9,466835,goa,naik,0,0,0
9,446256,goa,panicker,1,1,1
9,260813,goa,kambli,1,1,1
9,299031,goa,naik,0,0,0
9,273709,goa,naik,0,0,0
9,480452,goa,gafur,0,0,1
9,394544,goa,gujanatti,1,1,1
9,350021,goa,naik,0,0,0
9,280860,goa,goltekar,1,1,1
9,280933,goa,sirsat,1,1,1
9,276395,goa,tigadi,1,1,1
9,337046,goa,dutta,0,1,1
9,407716,goa,naik,0,0,0
9,332669,goa,chari,0,0,0
9,317969,goa,dias,1,0,1
9,491749,goa,naik,0,0,0
9,380440,goa,cardozo,1,1,1
9,456601,goa,noronha,0,0,1
9,270923,goa,soares,1,0,1
9,464467,goa,maled,0,0,1
9,293935,goa,naik,0,0,0
9,382823,goa,naik,0,0,0
9,487105,goa,naik,0,0,0
9,365965,goa,naik,0,0,0
9,418145,goa,naik,0,0,0
9,378729,goa,palyekar,1,1,1
9,407819,goa,naik,0,0,0
9,405705,goa,naik,0,0,0
9,501874,goa,naik,0,0,0
9,421442,goa,rajphrohit,0,0,0
9,425852,goa,naik,0,0,0
9,349777,goa,palyekar,1,1,1
9,272835,goa,colaco,1,1,1
9,431049,goa,anvekar,1,1,1
9,468658,goa,naik,0,0,0
9,514484,goa,carvalho,1,0,1
9,334999,goa,naik,0,0,0
9,312936,goa,palyekar,1,1,1
9,468055,goa,pawar,1,1,1
9,516536,goa,naik,0,0,0
9,265929,goa,mamlekar,1,1,1
9,387924,goa,naik,0,0,0
9,397229,goa,dias,1,0,1
9,461759,goa,jadhav,1,0,1
9,297868,goa,tupkar,1,1,1
9,413816,goa,naik,0,0,0
9,383481,goa,sudhir,0,0,0
9,257055,goa,naik,0,0,0
9,513093,goa,pereira,1,0,1
9,422382,goa,haji,1,1,1
9,508020,goa,khan,0,0,1
9,397213,goa,carvalho,1,0,1
9,510810,goa,singh,0,0,0
9,331841,goa,naik,0,0,0
9,364477,goa,dias,1,0,1
9,345168,goa,furtado,1,1,1
9,309427,goa,naik,0,0,0
9,260896,goa,naik,0,0,0
9,421893,goa,naik,0,0,0
9,292913,goa,naik,0,0,0
9,299270,goa,naik,0,0,0
9,299275,goa,naik,0,0,0
9,504075,goa,sayed,0,0,0
9,484954,goa,colaco,1,1,1
9,305305,goa,narvekar,1,1,1
9,311825,goa,bhandari,1,1,1
9,444934,goa,alfonso,1,1,1
9,476358,goa,narvekar,1,1,1
9,317787,goa,noronha,0,0,1
9,472016,goa,bordekar,1,1,1
9,434245,goa,chari,0,0,0
9,344437,goa,silveira,1,0,1
9,291387,goa,naik,0,0,0
9,440097,goa,naik,0,0,0
9,332245,goa,colaco,1,1,1
9,500566,goa,naik,0,0,0
9,344988,goa,hajare,1,1,1
9,513605,goa,karol,0,1,1
9,315749,goa,pinho,0,0,1
9,458745,goa,noronha,0,0,1
9,431063,goa,naik,0,0,0
9,349887,goa,palekar,1,1,1
9,395485,goa,parulekar,1,1,1
9,493613,goa,ramnatkar,1,1,1
9,404873,goa,naik,0,0,0
9,354158,goa,naik,0,0,0
9,485723,goa,pereira,1,0,1
9,391459,goa,naik,0,0,0
9,385538,goa,pauskar,1,1,1
9,258829,goa,naik,0,0,0
9,408921,goa,naik,0,0,0
9,459781,goa,mallha,0,0,1
9,344737,goa,pujari,1,0,1
9,334705,goa,naik,0,0,0
9,323052,goa,dias,1,0,1
9,353388,goa,morajkar,1,1,1
9,410343,goa,pereira,1,0,1
9,425123,goa,narvekar,1,1,1
9,476960,goa,pereira,1,0,1
9,455388,goa,naik,0,0,0
9,493241,goa,naik,0,0,0
9,390833,goa,naik,0,0,0
9,514742,goa,naik,0,0,0
9,375550,goa,naik,0,0,0
9,402895,goa,ballari,1,1,1
9,453180,goa,pereira,1,0,1
9,487232,goa,morajkar,1,1,1
9,474969,goa,malviya,1,1,1
9,303318,goa,panandikar,1,1,1
9,389038,goa,tigadi,1,1,1
9,514603,goa,bhandari,1,1,1
9,491804,goa,naik,0,0,0
9,268103,goa,chari,0,0,0
9,322732,goa,naik,0,0,0
9,261660,goa,dhawaskar,1,1,1
9,323196,goa,colaco,1,1,1
9,370734,goa,lokre,1,1,1
9,328851,goa,naik,0,0,0
9,507156,goa,dias,1,0,1
9,276999,goa,dias,1,0,1
9,266167,goa,morajkar,1,1,1
9,429085,goa,biradar,1,1,0
9,481595,goa,monteiro,1,1,1
9,403554,goa,pathan,0,0,0
9,437430,goa,pereira,1,0,1
9,429317,goa,noronha,0,0,1
9,509263,goa,bhati,1,1,0
9,365868,goa,morajkar,1,1,1
9,391287,goa,pawar,1,1,1
9,499014,goa,parulekar,1,1,1
9,372501,goa,naik,0,0,0
9,288986,goa,samant,1,1,1
9,457956,goa,shah,0,0,0
9,377032,goa,khan,0,0,1
9,418597,goa,sudhir,0,0,0
9,352576,goa,sutar,0,0,1
9,287985,goa,noronha,0,0,1
9,276424,goa,tigadi,1,1,1
9,376064,goa,naik,0,0,0
9,420134,goa,chari,0,0,0
9,515201,goa,naik,0,0,0
9,503375,goa,sayed,0,0,0
9,329870,goa,naik,0,0,0
9,458661,goa,dias,1,0,1
9,275669,goa,kumar,0,0,0
9,486264,goa,noronha,0,0,1
9,266167,goa,morajkar,1,1,1
9,305990,goa,naik,0,0,0
9,443417,goa,cardozo,1,1,1
9,420710,goa,naik,0,0,0
9,408258,goa,naik,0,0,0
9,314051,goa,naik,0,0,0
9,349484,goa,govekar,1,1,1
9,325210,goa,wadkar,1,1,1
9,381886,goa,naik,0,0,0
9,261350,goa,naik,0,0,0
9,517579,goa,govekar,1,1,1
9,495816,goa,gangwar,1,0,0
9,419143,goa,noronha,0,0,1
9,487855,goa,prasad,1,0,0
9,346413,goa,lamani,0,1,0
9,331895,goa,fatnaik,1,0,1
9,513532,goa,vaingankar,1,1,1
9,463690,goa,soares,1,0,1
9,317319,goa,mansuri,1,0,1
9,404504,goa,naik,0,0,0
9,476420,goa,madetira,1,0,1
9,514821,goa,naik,0,0,0
9,301809,goa,naik,0,0,0
9,461975,goa,dias,1,0,1
9,495806,goa,singh,0,0,0
9,331584,goa,godinho,1,0,1
9,460796,goa,naik,0,0,0
9,385479,goa,naik,0,0,0
9,394575,goa,miranda,0,0,1
9,387506,goa,miranda,0,0,1
9,340119,goa,naik,0,0,0
9,493906,goa,naik,0,0,0
9,403945,goa,naik,0,0,0
9,506377,goa,ballary,0,1,1
9,409218,goa,varde,1,1,1
9,460644,goa,pereira,1,0,1
9,288737,goa,naik,0,0,0
9,261090,goa,karapurkar,1,1,1
9,515267,goa,tubki,1,0,0
9,296079,goa,quadri,1,0,1
9,417846,goa,naik,0,0,0
9,339793,goa,naik,0,0,0
9,450023,goa,pathan,0,0,0
9,307090,goa,sudhir,0,0,0
9,306966,goa,furtado,1,1,1
9,345129,goa,virdiker,1,1,1
9,258070,goa,chari,0,0,0
9,295638,goa,naik,0,0,0
9,458889,goa,gadak,0,0,1
9,388230,goa,sutar,0,0,1
9,494102,goa,sankolkar,1,1,1
9,293438,goa,pereira,1,0,1
9,256591,goa,narvekar,1,1,1
9,300965,goa,gujnal,0,0,1
9,509812,goa,naik,0,0,0
9,312066,goa,barros,1,1,1
9,491688,goa,naik,0,0,0
9,503185,goa,naik,0,0,0
9,293644,goa,naik,0,0,0
9,468123,goa,naik,0,0,0
9,338613,goa,dias,1,0,1
9,321123,goa,mamlekar,1,1,1
9,402093,goa,noronha,0,0,1
9,318530,goa,naik,0,0,0
9,293649,goa,carvalho,1,0,1
9,374585,goa,singh,0,0,0
9,436317,goa,loliencar,1,1,1
9,461444,goa,nagur,1,1,1
9,296957,goa,naik,0,0,0
9,376752,goa,kambli,1,1,1
9,307448,goa,miranda,0,0,1
9,486444,goa,pereira,1,0,1
9,291899,goa,kambli,1,1,1
9,405326,goa,biradar,1,1,0
9,475901,goa,naik,0,0,0
9,269788,goa,khan,0,0,1
9,512040,goa,golatkar,1,1,1
9,321983,goa,naik,0,0,0
9,334016,goa,naik,0,0,0
9,346278,goa,naik,0,0,0
9,386826,goa,raval,1,1,0
9,471709,goa,palyekar,1,1,1
9,394160,goa,pereira,1,0,1
9,425848,goa,naik,0,0,0
9,492697,goa,dias,1,0,1
9,342412,goa,pereira,1,0,1
9,458034,goa,borker,1,1,1
9,379365,goa,naik,0,0,0
9,312177,goa,hawaldar,1,1,1
9,256511,goa,narvekar,1,1,1
9,463232,goa,naik,0,0,0
9,373424,goa,naik,0,0,0
9,442132,goa,naik,0,0,0
9,413787,goa,joshi,0,0,0
9,469261,goa,naik,0,0,0
9,354308,goa,naik,0,0,0
9,276246,goa,dhaimode,1,0,1
9,378677,goa,kunkalkar,1,1,1
9,439308,goa,naik,0,0,0
9,449074,goa,naik,0,0,0
9,298206,goa,lamani,0,1,0
9,424008,goa,kesarkar,1,1,1
9,357109,goa,naik,0,0,0
9,289523,goa,mahalaxmikar,1,1,1
9,440748,goa,colaco,1,1,1
9,345135,goa,kushwah,1,1,1
9,274078,goa,morajkar,1,1,1
9,440937,goa,chopdekar,1,1,1
9,461756,goa,kambli,1,1,1
9,492455,goa,pawar,1,1,1
9,457307,goa,malgi,1,1,1
9,383209,goa,narvekar,1,1,1
9,319683,goa,naik,0,0,0
9,307375,goa,naik,0,0,0
9,305164,goa,shah,0,0,0
9,456561,goa,kambli,1,1,1
9,407101,goa,furtado,1,1,1
9,351012,goa,mhamal,0,0,1
9,374668,goa,cardozo,1,1,1
9,473847,goa,carvalho,1,0,1
9,512882,goa,naik,0,0,0
9,510436,goa,naik,0,0,0
9,480981,goa,divkar,1,1,1
9,412996,goa,naik,0,0,0
9,490785,goa,dias,1,0,1
9,355443,goa,pereira,1,0,1
9,305316,goa,narvekar,1,1,1
9,352578,goa,naik,0,0,0
9,323398,goa,bhandari,1,1,1
9,319755,goa,naik,0,0,0
9,432898,goa,naik,0,0,0
9,440347,goa,jacques,0,0,1
9,438252,goa,naik,0,0,0
9,495873,goa,bhonsle,1,1,1
9,296576,goa,singh,0,0,0
9,408946,goa,karambalkar,1,1,1
9,394044,goa,govekar,1,1,1
9,306292,goa,chari,0,0,0
9,317619,goa,palyekar,1,1,1
9,259894,goa,halkarni,1,1,1
9,412795,goa,pereira,1,0,1
9,396209,goa,naik,0,0,0
9,342049,goa,naik,0,0,0
9,294572,goa,carvalho,1,0,1
9,408302,goa,naik,0,0,0
9,389405,goa,chari,0,0,0
9,280767,goa,goltekar,1,1,1
9,442541,goa,patel,0,0,0
9,501579,goa,sousa,0,0,1
9,256782,goa,belgaonkar,1,1,1
9,342521,goa,piranwadi,1,1,1
9,318523,goa,naik,0,0,0
9,433070,goa,naik,0,0,0
9,306799,goa,bhonsle,1,1,1
9,339527,goa,carvalho,1,0,1
9,476052,goa,chikkola,0,0,1
9,385305,goa,chari,0,0,0
9,377349,goa,mhamal,0,0,1
9,481701,goa,naik,0,0,0
9,303403,goa,colaco,1,1,1
9,364087,goa,pujari,1,0,1
9,502564,goa,khalil,0,0,0
9,373541,goa,fatorpekar,1,1,1
9,518592,goa,naik,0,0,0
9,515946,goa,salgaunkar,1,1,1
9,464983,goa,naik,0,0,0
9,379467,goa,cardozo,1,1,1
9,306999,goa,kini,0,0,1
9,431427,goa,naik,0,0,0
9,485469,goa,agarwadekar,1,1,1
9,266380,goa,gaunco,1,0,1
9,297259,goa,zambodkar,1,1,1
9,266597,goa,naik,0,0,0
9,284932,goa,thakur,1,1,1
9,415963,goa,prabhudessai,0,0,1
9,485946,goa,rametri,0,1,0
9,404101,goa,dias,1,0,1
9,435662,goa,naik,0,0,0
9,501047,goa,naik,0,0,0
9,488243,goa,naik,0,0,0
9,312911,goa,thakur,1,1,1
9,395615,goa,dias,1,0,1
9,474436,goa,harji,1,1,1
9,306014,goa,naik,0,0,0
9,413517,goa,khan,0,0,1
9,495659,goa,shetye,1,1,1
9,448198,goa,naik,0,0,0
9,370454,goa,karapurkar,1,1,1
9,457102,goa,chapre,1,1,1
9,257331,goa,chari,0,0,0
9,355694,goa,pereira,1,0,1
9,439935,goa,naik,0,0,0
9,305277,goa,narvekar,1,1,1
9,394838,goa,hoble,1,1,1
9,460797,goa,naik,0,0,0
9,463979,goa,furtado,1,1,1
9,415962,goa,mohanan,1,0,1
9,261212,goa,naik,0,0,0
9,297395,goa,naik,0,0,0
9,454081,goa,naik,0,0,0
9,414030,goa,gudiguntla,1,1,1
9,332563,goa,sherlekar,1,1,1
9,460764,goa,naik,0,0,0
9,288810,goa,devadas,1,0,0
9,515576,goa,naik,0,0,0
9,404672,goa,pereira,1,0,1
9,446252,goa,divkar,1,1,1
9,278097,goa,shetye,1,1,1
9,496019,goa,naik,0,0,0
9,318781,goa,naik,0,0,0
9,461976,goa,colaco,1,1,1
9,342188,goa,pereira,1,0,1
9,307672,goa,hanchinal,1,0,1
9,413257,goa,porob,0,0,0
9,418953,goa,chopdekar,1,1,1
9,342622,goa,naik,0,0,0
9,322112,goa,kumar,0,0,0
9,357882,goa,divkar,1,1,1
9,388322,goa,cardozo,1,1,1
9,274643,goa,morajkar,1,1,1
9,338596,goa,shiddani,1,1,1
9,427050,goa,naik,0,0,0
9,268367,goa,singh,0,0,0
9,349797,goa,khan,0,0,1
9,484689,goa,trindade,1,1,1
9,308199,goa,naik,0,0,0
9,326289,goa,kuchelkar,1,1,1
9,437074,goa,miranda,0,0,1
9,463185,goa,naik,0,0,0
9,421473,goa,naik,0,0,0
9,411276,goa,naik,0,0,0
9,506470,goa,kare,0,1,0
9,478549,goa,dias,1,0,1
9,399393,goa,naik,0,0,0
9,407281,goa,naik,0,0,0
9,478992,goa,neeli,1,1,0
9,312840,goa,narvekar,1,1,1
9,345178,goa,naik,0,0,0
9,511937,goa,naik,0,0,0
9,436435,goa,shah,0,0,0
9,459568,goa,mhalshekar,1,1,1
9,306985,goa,naik,0,0,0
9,343035,goa,naik,0,0,0
9,470574,goa,carvalho,1,0,1
9,410842,goa,bansode,1,1,1
9,335326,goa,gharse,1,1,1
9,265150,goa,naik,0,0,0
9,379579,goa,naik,0,0,0
9,324410,goa,naik,0,0,0
9,381021,goa,nayak,0,0,0
9,516995,goa,pereira,1,0,1
9,419350,goa,naik,0,0,0
9,318778,goa,naik,0,0,0
9,500773,goa,bhandari,1,1,1
9,310243,goa,goltekar,1,1,1
9,452051,goa,naik,0,0,0
9,396818,goa,naik,0,0,0
9,387356,goa,furtado,1,1,1
9,427191,goa,pereira,1,0,1
9,438519,goa,shenai,1,0,0
9,424962,goa,naik,0,0,0
9,284445,goa,naik,0,0,0
9,365897,goa,naik,0,0,0
9,291153,goa,morajkar,1,1,1
9,322189,goa,dias,1,0,1
9,361667,goa,naik,0,0,0
9,366882,goa,narvekar,1,1,1
9,448382,goa,naik,0,0,0
9,281977,goa,morje,1,1,1
9,364491,goa,naik,0,0,0
9,339149,goa,naik,0,0,0
9,299417,goa,khodginkar,1,1,1
9,512528,goa,naik,0,0,0
9,319230,goa,singh,0,0,0
9,451586,goa,naik,0,0,0
9,422658,goa,tayaji,1,0,0
9,504236,goa,jugali,1,1,1
9,508966,goa,singh,0,0,0
9,368505,goa,naik,0,0,0
9,336957,goa,naik,0,0,0
9,463404,goa,naik,0,0,0
9,511178,goa,naik,0,0,0
9,360238,goa,naik,0,0,0
9,440729,goa,pensandar,1,1,0
9,456314,goa,naik,0,0,0
9,498289,goa,cardozo,1,1,1
9,438152,goa,naik,0,0,0
9,468262,goa,chari,0,0,0
9,275914,goa,pereira,1,0,1
9,354638,goa,naik,0,0,0
9,279182,goa,mulgaonkar,1,1,1
9,501522,goa,furtado,1,1,1
9,357912,goa,divkar,1,1,1
9,377576,goa,naik,0,0,0
9,412663,goa,naik,0,0,0
9,336071,goa,petkar,1,1,1
9,477508,goa,naik,0,0,0
9,440491,goa,naik,0,0,0
9,272330,goa,kaki,1,1,1
9,433526,goa,chari,0,0,0
9,452641,goa,cardozo,1,1,1
9,318178,goa,tavaris,1,0,1
9,382487,goa,fonseca,1,1,1
9,491637,goa,naik,0,0,0
9,385777,goa,singh,0,0,0
9,514150,goa,shetye,1,1,1
9,347255,goa,dias,1,0,1
9,328431,goa,khedekar,1,1,1
9,483570,goa,naik,0,0,0
9,362382,goa,dias,1,0,1
9,424656,goa,ajagekar,1,1,1
9,280688,goa,goltekar,1,1,1
9,376496,goa,fonseca,1,1,1
9,316188,goa,bhandary,1,1,1
9,281035,goa,chari,0,0,0
9,394722,goa,silveira,1,0,1
9,461883,goa,carvalho,1,0,1
9,283977,goa,dias,1,0,1
9,507275,goa,naik,0,0,0
9,464369,goa,nayak,0,0,0
9,346283,goa,naik,0,0,0
9,437214,goa,sardessai,1,0,1
9,407921,goa,singh,0,0,0
9,274902,goa,khan,0,0,1
9,452591,goa,malpekar,1,1,1
10,24666220,guj,palak,0,0,0
10,26218327,guj,badubhaai,1,1,1
10,27455597,guj,juhee,0,0,0
10,26435832,guj,gaayathree,1,0,1
10,24006915,guj,karasanabhaai,1,1,1
10,25986160,guj,rekhaabahen,1,1,1
10,26836846,guj,makabulahusen,1,1,1
10,26651378,guj,revaaben,1,1,1
10,27032221,guj,nares,0,0,1
10,26823987,guj,vijayasimh,1,0,1
10,25325391,guj,hithesabhaai,1,1,1
10,27218569,guj,jayamtheebhaai,1,1,1
10,25549461,guj,ajithabhaai,1,1,1
10,24644661,guj,aasmeen,1,1,1
10,24475210,guj,bharathabhaai,1,1,1
10,27466992,guj,gireesabhaai,1,1,1
10,25038864,guj,mahamadaseeraaj,1,1,1
10,24740104,guj,hasamukhabhaai,1,1,1
10,26641177,guj,hasamukhabhaai,1,1,1
10,25369962,guj,varshaaben,1,1,1
10,25226972,guj,krishnaaben,1,1,1
10,27504237,guj,dakshaaben,1,1,1
10,26180744,guj,vaaleeben,1,1,1
10,24071070,guj,dakshaaben,1,1,1
10,26203360,guj,haadeemkabhaai,1,1,1
10,26886722,guj,gureeyaabhaai,1,1,1
10,25032804,guj,roobeenaa,1,1,1
10,24868785,guj,raamaa,0,1,1
10,25698836,guj,ranubhaa,1,0,1
10,27398109,guj,budhyaabhaaee,1,1,1
10,24507458,guj,varshaaben,1,1,1
10,27241690,guj,kookilaaben,1,1,1
10,25119174,guj,merooneesaa,1,1,1
10,25528693,guj,reenaaben,1,1,1
10,27588001,guj,minaaksheeben,1,1,1
10,24944473,guj,bharath,0,0,0
10,23536045,guj,vinujee,1,1,1
10,23777805,guj,dinaanaath,1,1,1
10,27492506,guj,haphasaa,1,0,1
10,24823083,guj,ramaa,0,0,0
10,26262471,guj,ramjanaben,1,1,1
10,26152415,guj,saileshabhaai,1,1,1
10,24663092,guj,svethaa,0,0,1
10,25829479,guj,soobhaaben,1,1,1
10,25536881,guj,kaamthibhaai,1,1,1
10,26076520,guj,arjunabhaai,1,1,1
10,24680134,guj,nilesabhaai,1,1,1
10,27607354,guj,dipthee,0,0,1
10,27599381,guj,sambhubhaaee,1,1,1
10,24363092,guj,jasavamthabhaaee,1,1,1
10,23412703,guj,vikakeekumaar,1,1,1
10,25976148,guj,dalapathasimh,1,1,1
10,25411152,guj,hameedaaben,1,1,1
10,24211749,guj,ramjanaben,1,1,1
10,26670142,guj,chuneelaal,1,1,1
10,25627822,guj,saayaraabeebee,1,1,1
10,26223424,guj,soomaabhaai,1,1,1
10,25701554,guj,pravinaaben,1,1,1
10,25904695,guj,phuleeben,1,1,1
10,27216441,guj,jamubhaai,1,1,1
10,23794352,guj,samjayabhaai,1,1,1
10,23468997,guj,serubhaaee,1,1,1
10,24524589,guj,dinesabhaai,1,1,1
10,23974967,guj,varshaaben,1,1,1
10,23436103,guj,laasuben,1,1,1
10,25333674,guj,mukthaa,1,0,1
10,25076971,guj,dinesabhaai,1,1,1
10,27338129,guj,urmilaaben,1,1,1
10,27387302,guj,saradabhaai,1,1,1
10,26316398,guj,naayakeeben,1,1,1
10,26429608,guj,jeeth,1,1,1
10,23847653,guj,neelam,0,0,1
10,23340934,guj,dumgarabhaaee,1,1,1
10,24723668,guj,vijayaaben,1,1,1
10,26131720,guj,badeeben,1,1,1
10,27062192,guj,kousikabhaai,1,1,1
10,23760874,guj,uthsav,1,0,1
10,25319855,guj,naajaabhaai,1,1,1
10,26327299,guj,dasamaaben,1,1,1
10,26636215,guj,bharathabhaai,1,1,1
10,25882316,guj,kookilaaben,1,1,1
10,25706710,guj,urmilaaben,1,1,1
10,25386794,guj,soobhaaben,1,1,1
10,25888219,guj,napheesaabaanum,1,1,1
10,24093200,guj,vinaaben,1,1,1
10,27293494,guj,harisabhaai,1,1,1
10,27140070,guj,umesabhaai,1,1,1
10,23859207,guj,dinesabhaai,1,1,1
10,24834568,guj,phajhheelaabaanu,1,1,1
10,23277721,guj,sejalaben,1,1,1
10,24897197,guj,dinesabhaai,1,1,1
10,27014658,guj,asaadakhaan,1,1,1
10,27308436,guj,samkarabhaai,1,1,1
10,25156952,guj,phulaabhaai,1,1,1
10,23680636,guj,javaanasimh,1,1,1
10,23834103,guj,baladevabhaai,1,1,1
10,27279691,guj,mamjuben,1,1,1
10,26353994,guj,samdipabhaai,1,1,1
10,25185753,guj,gouthamabhaai,1,1,1
10,23348976,guj,pethaabhaai,1,1,1
10,26725365,guj,bhaarathabhaai,1,1,1
10,25115172,guj,vaaleebahen,1,1,1
10,26417331,guj,dinesabhaai,1,1,1
10,25129374,guj,mamjuben,1,1,1
10,23998185,guj,urmilaaben,1,1,1
10,26596847,guj,hethalaben,1,1,1
10,25615433,guj,thabasumabeebee,1,1,1
10,23541174,guj,dakshaaben,1,1,1
10,27673785,guj,ranajeethabhaai,1,1,1
10,25124090,guj,ganapathabhaai,1,1,1
10,24587290,guj,narasimhabhaai,1,1,1
10,26725958,guj,hasamukhabhaaee,1,1,1
10,24048347,guj,abdularapheek,1,1,1
10,23709919,guj,bhalaabhaaee,1,0,1
10,24402787,guj,thriptheeben,1,1,1
10,25351687,guj,ramjanagouree,1,1,1
10,26075779,guj,saamtheeben,1,1,1
10,26822502,guj,prasaamth,1,0,0
10,24395081,guj,dakshaaben,1,1,1
10,27629935,guj,laasuben,1,1,1
10,24001542,guj,sabaanaa,1,0,1
10,24392701,guj,aamkithaa,1,0,1
10,25414568,guj,umemaa,0,0,1
10,26825239,guj,saseekaamth,1,1,1
10,24154586,guj,kesavabhaai,1,1,1
10,24227468,guj,bhupendrabhaai,1,1,1
10,27063966,guj,bharathabhaai,1,1,1
10,23368488,guj,meeraaben,1,1,1
10,27457618,guj,abdulasaphee,1,1,1
10,23852990,guj,saileshabhaai,1,1,1
10,24892651,guj,ajayakumaar,1,1,1
10,25123023,guj,kadaveeben,1,1,1
10,24774958,guj,devaseebhaai,1,1,1
10,26387849,guj,prakaasabhaai,1,1,1
10,26209993,guj,arjunabhaai,1,1,1
10,26793567,guj,raakesabhaai,1,1,1
10,23670931,guj,kaalaabhaai,1,1,1
10,24449292,guj,anasuyaa,0,0,0
10,25451124,guj,urmilaaben,1,1,1
10,26077847,guj,ramesakumaar,1,1,1
10,27485228,guj,rajaneekaamth,1,1,1
10,23325656,guj,dinesajee,1,1,1
10,27194119,guj,gulaamame,0,0,1
10,25949772,guj,arjunabhaai,1,1,1
10,25377235,guj,kireetasimh,1,1,1
10,26758277,guj,ganapathabhaai,1,1,1
10,23313562,guj,rathanaben,1,1,1
10,24943761,guj,jalpaaben,1,1,1
10,23409078,guj,merujee,1,1,1
10,25567040,guj,phuleeben,1,1,1
10,27191655,guj,sarapharaaj,1,1,1
10,26160064,guj,balavamthabhaaee,1,1,1
10,26568591,guj,soonu,1,0,0
10,23970788,guj,rikin,0,0,1
10,25672126,guj,anilabhaai,1,1,1
10,26569719,guj,aroonaa,0,0,1
10,23506209,guj,pureeben,1,1,1
10,26195798,guj,gemdeeben,1,1,1
10,26472401,guj,dheerajabhaai,1,1,1
10,26366781,guj,dinesabhaai,1,1,1
10,25103774,guj,rookhad,0,0,0
10,25126082,guj,laakhubaa,1,1,1
10,25727894,guj,tharoonakumaar,1,1,1
10,23481372,guj,miththalaben,1,1,1
10,26205866,guj,bhaarathaseeh,1,1,1
10,24841770,guj,ghanalakshmeeben,1,1,1
10,23507375,guj,dasarathabhaai,1,1,1
10,26521891,guj,bharathabhaai,1,1,1
10,25846213,guj,reenaaben,1,1,1
10,26355559,guj,kajeeben,1,1,1
10,27556378,guj,haresabhaai,1,1,1
10,25571955,guj,amarathaben,1,1,1
10,23206095,guj,ajayakumaar,1,1,1
10,25767610,guj,vikramabhaai,1,1,1
10,24423755,guj,bachubhaai,1,1,1
10,23926507,guj,vaisaalee,1,0,1
10,25856750,guj,melaabhaaee,1,1,1
10,27153975,guj,suneel,0,0,1
10,24255293,guj,jaagruthiben,1,1,1
10,23913943,guj,khuseelaal,1,1,1
10,23317291,guj,deeveeben,1,1,1
10,23301543,guj,mathurajee,1,0,1
10,26352934,guj,harisabhaai,1,1,1
10,27042244,guj,ramjanaben,1,1,1
10,23851945,guj,kookilaaben,1,1,1
10,25047868,guj,heeraaben,1,1,1
10,26863694,guj,prakaasabhaai,1,1,1
10,27116270,guj,seelaaben,1,1,1
10,26213211,guj,gemdeeben,1,1,1
10,27150155,guj,samraat,1,1,1
10,25894530,guj,kaamtheebhaai,1,1,1
10,23224778,guj,vinaayak,1,0,1
10,25600265,guj,jayasreeben,1,1,1
10,26287978,guj,ganapathabhaai,1,1,1
10,23982859,guj,vaaleeben,1,1,1
10,26117804,guj,anilabhaai,1,1,1
10,26051249,guj,dakshaaben,1,1,1
10,25287020,guj,kamuben,1,1,1
10,25658114,guj,bhupendrabhaai,1,1,1
10,24274825,guj,maavajeebhaai,1,1,1
10,25014094,guj,saamtheeben,1,1,1
10,26746350,guj,revaaben,1,1,1
10,26616715,guj,narasimhabhaai,1,1,1
10,23810350,guj,poopatabhaai,1,1,1
10,24424457,guj,yas,0,0,0
10,25003520,guj,jayasreeben,1,1,1
10,25858769,guj,doolathaseemh,1,1,1
10,24434568,guj,bhumi,1,0,1
10,25403158,guj,ramilaaben,1,1,1
10,27059514,guj,samjayabhaai,1,1,1
10,26037474,guj,kaaseem,1,1,1
10,23999578,guj,varshaaben,1,1,1
10,24658719,guj,sapan,0,0,0
10,23499655,guj,aaisaa,1,0,1
10,23553472,guj,daahyaabhaaee,1,1,1
10,27053157,guj,raadhaaben,1,1,1
10,26165014,guj,bhureeben,1,1,1
10,27187076,guj,bharathabhaai,1,1,1
10,26433826,guj,srishti,0,0,1
10,25604840,guj,revaaben,1,1,1
10,23825349,guj,chhaganabhaai,1,1,1
10,24110898,guj,ramanabhaai,1,1,1
10,24161258,guj,janakaben,1,1,1
10,26815818,guj,jayaprakaas,1,1,1
10,25309000,guj,haresabhaai,1,1,1
10,24679178,guj,kasyap,0,0,1
10,25798551,guj,samjayabhaai,1,1,1
10,23115259,guj,raamajee,1,1,1
10,23727741,guj,snehaaben,1,1,1
10,24586605,guj,althaaph,1,0,1
10,25710127,guj,dakshaaben,1,1,1
10,23368937,guj,ramesakumaar,1,1,1
10,23950675,guj,bharathabhaai,1,1,1
10,26677270,guj,nilesabhaai,1,1,1
10,24318944,guj,saileshabhaai,1,1,1
10,23502628,guj,isvaralaal,1,1,1
10,25428120,guj,gireesabhaai,1,1,1
10,24203786,guj,raviraajasimh,1,1,1
10,23923423,guj,baabulaal,1,1,1
10,25053686,guj,haseenaaben,1,1,1
10,27585368,guj,kamalesabhaaee,1,1,1
10,24380019,guj,menakaaben,1,1,1
10,24231638,guj,ramjanaben,1,1,1
10,25198894,guj,bharathabhaai,1,1,1
10,23550032,guj,dinesabhaai,1,1,1
10,24824174,guj,vinood,1,0,1
10,25579908,guj,jayoothikaaben,1,1,1
10,26152344,guj,raakesabhaai,1,1,1
10,26986765,guj,dhaval,0,0,0
10,23959989,guj,eesaanabhaai,1,1,1
10,25791032,guj,varshaaben,1,1,1
10,24597211,guj,raleeyaathaben,1,1,1
10,24684619,guj,jayakisan,1,0,1
10,25597017,guj,harshadakumaar,1,1,1
10,23448379,guj,vinaaben,1,1,1
10,25609512,guj,darsakabhaai,1,1,1
10,24872830,guj,raadhaaben,1,1,1
10,23778495,guj,hasamukhabhaai,1,1,1
10,27155002,guj,sarooj,0,0,1
10,24199702,guj,nirmalaaben,1,1,1
10,27605645,guj,dinesabhaai,1,1,1
10,23473865,guj,ghamesabhaai,1,1,1
10,24777980,guj,krishnaaben,1,1,1
10,24762236,guj,aaambaabhaai,1,1,1
10,26033599,guj,hethalaben,1,1,1
10,23481100,guj,pravinaaben,1,1,1
10,27380036,guj,raadhaaben,1,1,1
10,23405836,guj,anilabhaai,1,1,1
10,26830064,guj,sabbeer,1,1,1
10,24095469,guj,dheerajabhaai,1,1,1
10,23726617,guj,dakshaaben,1,1,1
10,24355615,guj,maganabhaai,1,1,1
10,26347421,guj,soomaabhaai,1,1,1
10,25862045,guj,meghanaaben,1,1,1
10,24275087,guj,chamdraabaa,1,1,1
10,26249022,guj,urmilaaben,1,1,1
10,25703503,guj,ameeshaaben,1,1,1
10,24065937,guj,soobhaaben,1,1,1
10,25629467,guj,seelaaben,1,1,1
10,23831114,guj,anilabhaai,1,1,1
10,24194307,guj,mukthaaben,1,1,1
10,26160908,guj,bachubhaai,1,1,1
10,26338613,guj,jeegar,0,0,0
10,27492746,guj,ameeshaaben,1,1,1
10,26757705,guj,khethuben,1,1,1
10,24752205,guj,jagu,0,0,0
10,27076796,guj,riyaajhhaehamad,1,1,1
10,26319234,guj,cheemaleeben,1,1,1
10,26038008,guj,sithaaraa,0,0,1
10,24113198,guj,mahamadaphaaruk,1,1,1
10,27606164,guj,sarooj,0,0,1
10,23286540,guj,prabhujee,1,1,1
10,25464719,guj,thulaseeben,1,1,1
10,26996278,guj,kousikabhaai,1,1,1
10,24449241,guj,jayamtheebhaai,1,1,1
10,27297299,guj,reenaaben,1,1,1
10,24707939,guj,namduben,1,1,1
10,25546794,guj,jaagritheeben,1,1,1
10,27095174,guj,soobhaaben,1,1,1
10,24952182,guj,maghubhaai,1,1,1
10,25340842,guj,ameebhaai,1,1,1
10,26704194,guj,visvaanath,0,1,0
10,23331200,guj,pradhaanasimg,1,1,1
10,25568707,guj,aamenaabeebee,1,1,1
10,27133038,guj,jayasreeben,1,1,1
10,26913214,guj,vashaamben,1,1,1
10,23287770,guj,saagarabhaai,1,1,1
10,23620230,guj,rimkalaben,1,1,1
10,24293278,guj,anilabhaai,1,1,1
10,26613449,guj,ramanabhaai,1,1,1
10,25221822,guj,ramjanaben,1,1,1
10,25928532,guj,amarathaben,1,1,1
10,25419772,guj,nilesbhaai,1,1,1
10,25057223,guj,ramjanaben,1,1,1
10,26371751,guj,himathabhaai,1,1,1
10,23577467,guj,isaaben,1,1,1
10,27425695,guj,vaisaalee,1,0,1
10,24797984,guj,saamthiben,1,1,1
10,24316272,guj,dheeroo,0,0,0
10,23877878,guj,hirenabhaai,1,1,1
10,26013648,guj,ramesakumaar,1,1,1
10,26396868,guj,kisanabhaaee,1,1,1
10,27034191,guj,mamjuben,1,1,1
10,23907227,guj,saileshabhaai,1,1,1
10,23560226,guj,varshaaben,1,1,1
10,26192380,guj,jhheemtharaabhaai,1,1,1
10,24342041,guj,dinesabhaai,1,1,1
10,23597133,guj,maphaabhaai,1,1,1
10,26575984,guj,hiren,0,1,0
10,26399573,guj,chamchalaben,1,1,1
10,26046361,guj,kookilaaben,1,1,1
10,23821781,guj,mahammadavaseem,1,1,1
10,24148330,guj,sakuben,1,1,1
10,26433763,guj,meghanaaben,1,1,1
10,25387539,guj,hameedaaben,1,1,1
10,24091185,guj,bhalaajee,1,1,1
10,26327832,guj,suneethaaben,1,1,1
10,26481566,guj,pravinaaben,1,1,1
10,24369454,guj,keeranaben,1,1,1
10,23103104,guj,osamaanaganee,1,1,1
10,26685368,guj,ubadeeyaabhaai,1,1,1
10,26751432,guj,nuramahammad,1,1,1
10,23784064,guj,nikahathabaanu,1,1,1
10,25044591,guj,althaaph,1,0,1
10,23717793,guj,aramvidabhaai,1,1,1
10,25250271,guj,varshaaben,1,1,1
10,26482447,guj,soonal,0,0,0
10,25726913,guj,amarathaben,1,1,1
10,26157099,guj,kavithaaben,1,1,1
10,24260436,guj,veleeben,1,1,1
10,24944169,guj,umesabhaai,1,1,1
10,25937956,guj,aravimdakumaar,1,1,1
10,25796231,guj,maheraajabeebee,1,1,1
10,26993015,guj,sapheeyaabeebee,1,1,1
10,25363106,guj,divyaabaa,1,1,1
10,25497309,guj,alpesabhaai,1,1,1
10,26419247,guj,khudejaa,0,1,0
10,26464117,guj,saeedabhaai,1,1,1
10,24135784,guj,umedasamg,1,1,1
10,26411237,guj,ukeeben,1,1,1
10,23153271,guj,devaraaj,0,1,0
10,26400318,guj,bhureeben,1,1,1
10,27237937,guj,archanaaben,1,1,1
10,25832634,guj,lallubhaai,1,1,1
10,24662354,guj,dakshaaben,1,1,1
10,26229188,guj,mamjuben,1,1,1
10,26981155,guj,makanaabhaai,1,1,1
10,25277049,guj,bharathabhaai,1,1,1
10,25320293,guj,bipin,1,1,1
10,25273595,guj,nileshabhaai,1,1,1
10,24623168,guj,dayaalajeebhaai,1,1,1
10,23368333,guj,hasamukhabhaai,1,1,1
10,25597792,guj,jayaanamdabhaai,1,1,1
10,26541992,guj,rupes,0,0,1
10,23813814,guj,deveesamkar,1,1,1
10,27219358,guj,umesabhaai,1,1,1
10,26971183,guj,varshaaben,1,1,1
10,25470611,guj,prakaasabhaai,1,1,1
10,23754209,guj,vinood,1,0,1
10,25151185,guj,kamuben,1,1,1
10,25769133,guj,roopaaben,1,1,1
10,25118566,guj,saajuben,1,1,1
10,25251874,guj,kousalyaaben,1,1,1
10,27258597,guj,umaasamkar,1,0,1
10,25361391,guj,soobhaaben,1,1,1
10,26402954,guj,laaleeben,1,1,1
10,26470796,guj,samdeepabhaai,1,1,1
10,24675401,guj,mahamadaalee,1,1,1
10,26714916,guj,anasooyaaben,1,1,1
10,26312109,guj,udhaleeben,1,1,1
10,24223245,guj,mamjuben,1,1,1
10,25083455,guj,husenasaa,1,1,1
10,23528648,guj,hasamukhabhaai,1,1,1
10,23887418,guj,yas,0,0,0
10,23300473,guj,kulasumaben,1,1,1
10,26851626,guj,resmaaben,1,1,1
10,25081943,guj,dinesabhaai,1,1,1
10,27533905,guj,naaneeben,1,1,1
10,24484346,guj,asvin,1,0,1
10,27606004,guj,bisanaa,0,0,0
10,26689654,guj,kamchan,0,0,1
10,24490398,guj,maganabhaai,1,1,1
10,25843358,guj,urmilaaben,1,1,1
10,27241115,guj,vinood,1,0,1
10,25605289,guj,sanaabhaai,1,1,1
10,23297017,guj,mamjuben,1,1,1
10,23641258,guj,ganeeben,1,1,1
10,25174799,guj,keval,0,0,0
10,25796251,guj,rathanaben,1,1,1
10,25893095,guj,harshadakumaar,1,1,1
10,23721633,guj,geeradharabhaai,1,1,1
10,23405975,guj,jenababen,1,1,1
10,27371799,guj,namduben,1,1,1
10,26825306,guj,archanaaben,1,1,1
10,25675259,guj,samkarabhaai,1,1,1
10,24457115,guj,ramjanaben,1,1,1
10,23090256,guj,thulaseeben,1,1,1
10,24430345,guj,bhoomee,0,0,0
10,27055023,guj,kesavabhaai,1,1,1
10,25385818,guj,haradevasimh,1,1,1
10,25155991,guj,suresakumaar,1,1,1
10,25812243,guj,minaaksheeben,1,1,1
10,26983322,guj,niraj,0,0,0
10,25146433,guj,vinood,1,0,1
10,24911115,guj,hameedaaben,1,1,1
10,26614614,guj,revaaben,1,1,1
10,23559326,guj,vishnujee,1,1,1
10,26844948,guj,kamuben,1,1,1
10,25278612,guj,naaneeben,1,1,1
10,23957245,guj,samdipabhaai,1,1,1
10,24382086,guj,nirmalaaben,1,1,1
10,24832358,guj,neethaa,0,0,0
10,26805095,guj,peeroobhaai,1,1,1
10,24182273,guj,roopaaben,1,1,1
10,23483959,guj,neethaaben,1,1,1
10,25465234,guj,varshaaben,1,1,1
10,24295010,guj,dayaalajeebhaai,1,1,1
10,23490839,guj,vaaleeben,1,1,1
10,26986936,guj,saiphaalee,1,0,1
10,27408004,guj,lakheeben,1,1,1
10,25373469,guj,rathanaben,1,1,1
10,26615903,guj,mootheelaal,1,1,1
10,25771801,guj,heeraaben,1,1,1
10,26037947,guj,phesal,1,0,1
10,26082584,guj,seelaaben,1,1,1
10,27453231,guj,lakheeben,1,1,1
10,27606249,guj,sidhdhiben,1,0,1
10,23612968,guj,chethanakumaar,1,1,1
10,26352269,guj,saileshabhaai,1,1,1
10,24662831,guj,ravibhaai,1,1,1
10,25428119,guj,hithesabhaai,1,1,1
10,26071241,guj,dalapathasimh,1,1,1
10,24660657,guj,rameejhh,1,1,1
10,23133110,guj,raamajee,1,1,1
10,27639406,guj,seethooben,1,1,1
10,24911916,guj,menaseebhaaee,1,1,1
10,25910656,guj,udaabhaaee,1,1,1
10,25878519,guj,ganapathabhaai,1,1,1
10,25799455,guj,paseeben,1,1,1
10,23784843,guj,mooabdullaah,1,1,1
10,26021552,guj,bhupendrakumaar,1,1,1
10,23270369,guj,ameechamdajee,1,1,1
10,26411228,guj,bamkimakumaar,1,1,1
10,24499523,guj,samkarabhaai,1,1,1
10,24956645,guj,naresabhaad,1,1,1
10,24584876,guj,rathanaben,1,1,1
10,25312329,guj,silaaben,1,1,1
10,26910546,guj,urmilaaben,1,1,1
10,24294451,guj,haseenaaben,1,1,1
10,26024288,guj,devalaben,1,1,1
10,27164061,guj,sejalaben,1,1,1
10,27251229,guj,akshayakumaar,1,1,1
10,27407175,guj,raseedaahamad,1,1,1
10,26677461,guj,ubadeeyaabh,1,1,1
10,23691434,guj,neeruben,1,1,1
10,25509703,guj,hayaathabhaai,1,1,1
10,27628274,guj,baapubhaai,1,1,1
10,24115054,guj,sejalaben,1,1,1
10,23106020,guj,sakeenaa,1,1,1
10,25525035,guj,samjayabhaai,1,1,1
10,25208719,guj,himathabhaai,1,1,1
10,23330969,guj,indraaben,1,1,1
10,24630359,guj,saamtheeben,1,1,1
10,24144577,guj,boonajeeben,1,1,1
10,26178948,guj,badeeyaabhaai,1,1,1
10,26216901,guj,samgeeben,1,1,1
10,24320138,guj,ramjanaben,1,1,1
10,25010973,guj,gulaababaa,1,1,1
10,25414181,guj,memunaaben,1,1,1
10,24913919,guj,nimesh,0,0,1
10,25542871,guj,musaabhaai,1,1,1
10,26748351,guj,revaaben,1,1,1
10,23253749,guj,maadevaabhaai,1,1,1
10,24025133,guj,hemaraajabhaaee,1,1,1
10,27420881,guj,chamchalaben,1,1,1
10,26314065,guj,kalamaaben,1,1,1
10,24696500,guj,hithesabhaai,1,1,1
10,27306959,guj,reenaaben,1,1,1
10,26467520,guj,eenasaar,1,1,1
10,24035654,guj,pannaaben,1,1,1
10,24564817,guj,resmaaben,1,1,1
10,26288194,guj,sithaaben,1,1,1
10,25059168,guj,samjayabhaai,1,1,1
10,23195554,guj,abdulabhaai,1,1,1
10,27273787,guj,raakesabhaai,1,1,1
10,27420478,guj,dikshithaaben,1,1,1
10,26297057,guj,jaaved,1,1,0
10,23919841,guj,jameelaabeebee,1,1,1
10,24816154,guj,arjeen,0,1,0
10,25116315,guj,leeleeben,1,1,1
10,25906896,guj,samjayabhaai,1,1,1
10,25254999,guj,thaluben,1,1,1
10,23401283,guj,samkuben,1,1,1
10,23996997,guj,seereenabaanu,1,1,1
10,24130926,guj,heeraaben,1,1,1
10,25167345,guj,dakshaaben,1,1,1
10,25476243,guj,naaneeben,1,1,1
10,25577902,guj,kaamtheebhaai,1,1,1
10,27536258,guj,ilesabhaai,1,1,1
10,27439931,guj,yusuph,1,0,1
10,27076826,guj,maherooneesaa,1,1,1
10,26887941,guj,naaseer,1,1,1
10,27347466,guj,minaaksheeben,1,1,1
10,24646880,guj,aaratheebaa,1,1,1
10,23865796,guj,sameemaehamad,1,1,1
10,25723235,guj,sanaabhaai,1,1,1
10,24631292,guj,asagar,1,0,1
10,24224710,guj,heeraaben,1,1,1
10,24765774,guj,ramjanaben,1,1,1
10,23462941,guj,heeraaben,1,1,1
10,23688771,guj,raayasamgajee,1,1,1
10,24190569,guj,daayaabhaai,1,1,1
10,24206224,guj,rathanaben,1,1,1
10,24659359,guj,bhoumik,1,1,1
10,24633272,guj,hemamthabhaai,1,1,1
10,23256971,guj,maadevabhaai,1,1,1
10,24853929,guj,rathilaal,0,0,1
10,26940498,guj,prakaasabhaai,1,1,1
10,25677777,guj,ranajeethabhaai,1,1,1
10,24600595,guj,raamajee,1,1,1
10,24782365,guj,kaareeben,1,1,1
10,23234766,guj,bharathabhaai,1,1,1
10,24395097,guj,raahul,1,1,1
10,26932253,guj,dakshaaben,1,1,1
10,27171864,guj,soobhaaben,1,1,1
10,23708996,guj,samkarabhaai,1,1,1
10,27389985,guj,soomaabhaai,1,1,1
10,25240983,guj,saamathabhaai,1,1,1
10,23848973,guj,vijayasimh,1,0,1
10,23156077,guj,naaraan,1,1,0
10,23403486,guj,jayamtheebhaai,1,1,1
10,26836331,guj,jayamtheebhaai,1,1,1
10,26621138,guj,jayadeepasimh,1,1,1
10,25517402,guj,mulajeebhaai,1,1,1
10,23969713,guj,dhaarmik,0,0,1
10,23078353,guj,soonabaaee,1,1,1
10,26208960,guj,nabubhaai,1,1,1
10,27443473,guj,bharathabhaai,1,1,1
10,23077867,guj,memunaaben,1,1,1
10,26042833,guj,ganapathabhaai,1,1,1
10,25770151,guj,mamchhaaben,1,1,1
10,23532246,guj,saamthiben,1,1,1
10,25751254,guj,chandrakaanthabhaa,1,0,1
10,24699714,guj,jubedaa,0,1,1
10,27066306,guj,samkarabhaai,1,1,1
10,26409010,guj,hethalaben,1,1,1
10,26970437,guj,nilesabhaai,1,1,1
10,26071121,guj,janakasimh,1,1,1
10,26261538,guj,vamdanaakumaaree,1,1,1
10,26669086,guj,mithunabhaai,1,1,1
10,27420459,guj,chamchalaben,1,1,1
10,26170556,guj,raakesakumaar,1,1,1
10,24766495,guj,kamalesabhaaee,1,1,1
10,25148090,guj,keeranaben,1,1,1
10,25512065,guj,pureeben,1,1,1
10,24262426,guj,resmaaben,1,1,1
10,23845221,guj,jayasreeben,1,1,1
10,24833110,guj,manishaa,1,1,1
10,27051385,guj,pinaakeenabhaai,1,1,1
10,26815643,guj,dipeekaa,1,1,1
10,26222810,guj,dinesabhaai,1,1,1
10,26907781,guj,eelesabhaai,1,1,1
10,27288189,guj,samkarabhaai,1,1,1
10,24111066,guj,bharathabhaai,1,1,1
10,26318074,guj,bachubhaaee,1,0,1
10,27232873,guj,aathmaaraam,1,1,1
10,23744347,guj,vikramabhaai,1,1,1
10,26711610,guj,soomaabhaai,1,1,1
10,26763023,guj,dakshaaben,1,1,1
10,26047574,guj,amrithaben,1,1,1
10,27246284,guj,samjayabhaai,1,1,1
10,24312381,guj,ameenaaben,1,1,1
10,24928583,guj,paayal,0,0,0
10,27591936,guj,naaneeben,1,1,1
10,24011828,guj,eebanehasan,1,1,1
10,23767116,guj,thejal,0,0,0
10,26701156,guj,kailaasapuree,0,1,1
10,24719413,guj,kaveeben,1,1,1
10,25821765,guj,samkarabhaai,1,1,1
10,26403533,guj,samthooshaben,1,1,1
10,23732588,guj,bharathabhaai,1,1,1
10,23894943,guj,hitheshabhaai,1,1,1
10,27326854,guj,anilabhaai,1,1,1
10,23232892,guj,eendraabaa,1,1,1
10,26237162,guj,hemathabhaai,1,1,1
10,25520379,guj,rathanaben,1,1,1
10,27298861,guj,ramanabhaai,1,1,1
10,26196030,guj,haathimabhaaee,1,1,1
10,26138355,guj,thejaabhaaee,1,1,1
10,23110173,guj,raajes,0,1,1
10,26894688,guj,bachubhaai,1,1,1
10,23218554,guj,karasanabhaai,1,1,1
10,24075529,guj,samjayabhaai,1,1,1
10,26148874,guj,sejalaben,1,1,1
10,24998462,guj,sejalaben,1,1,1
10,25128715,guj,susilaaben,1,1,1
10,23909869,guj,ajayakumaar,1,1,1
10,26861963,guj,ramjanaben,1,1,1
10,26487418,guj,raadhaaben,1,1,1
10,24535388,guj,hethalaben,1,1,1
10,26642854,guj,jeegnesakumaar,1,1,1
10,27123330,guj,sarasvathee,1,1,1
10,24905127,guj,prajnjaaben,1,1,1
10,24015890,guj,hemamthabhaai,1,1,1
10,24569201,guj,vijayaaben,1,1,1
10,24925464,guj,jayasreeben,1,1,1
10,25626649,guj,nehaaben,1,1,1
10,24933269,guj,devaseebhaai,1,1,1
10,24154100,guj,vaalajeebhaai,1,1,1
10,25729968,guj,saileshakumaar,1,1,1
10,25511158,guj,ghanasyaamabhaaee,1,1,1
10,27466142,guj,bhagubhaaee,1,0,1
10,25623569,guj,amarathaben,1,1,1
10,27299767,guj,prasann,0,0,0
10,23870845,guj,samjayabhaai,1,1,1
10,23784583,guj,gayaasuddeen,1,1,1
10,25318772,guj,keeranaben,1,1,1
10,24090799,guj,paseeben,1,1,1
10,23690182,guj,ajayakumaar,1,1,1
10,27110930,guj,arjunabhaai,1,1,1
10,25868240,guj,ameethabhaai,1,1,1
10,23959053,guj,suneethaaben,1,1,1
10,24830208,guj,pamkathee,1,0,1
10,26698053,guj,heeraaben,1,1,1
10,27203666,guj,jasavamtheeben,1,1,1
10,26775252,guj,jenababen,1,1,1
10,24119331,guj,chamchalaben,1,1,1
10,25086579,guj,suryakaamth,1,0,1
10,24102175,guj,hithesabhaai,1,1,1
10,23827966,guj,rameelaa,0,0,0
10,26437317,guj,vaisaalee,1,0,1
10,24480563,guj,jayadipabhaai,1,1,1
10,24784626,guj,matben,0,0,0
10,26347241,guj,vikramabhaai,1,1,1
10,24546677,guj,neethaaben,1,1,1
10,23684057,guj,phulaabhaai,1,1,1
10,23441933,guj,gulaamahusain,1,1,1
10,27145303,guj,kalaaben,1,1,1
10,27454377,guj,jayesreeben,1,1,1
10,24113997,guj,kapeeben,1,1,1
10,26942440,guj,prakaasabhaai,1,1,1
10,25083206,guj,ranajeethabhaai,1,1,1
10,26008781,guj,vikramabhaai,1,1,1
10,24174521,guj,sabeerabhaai,1,1,1
10,27441963,guj,harisabhaai,1,1,1
10,25662150,guj,prathaapabhaaee,1,1,1
10,27545573,guj,kalaavathee,1,0,0
10,25898095,guj,balavamthabhaaee,1,1,1
10,24204530,guj,bharathabhaai,1,1,1
10,23162713,guj,devaseebhaai,1,1,1
10,23231259,guj,gelaa,0,0,1
10,27134135,guj,meghaa,0,0,0
10,25983034,guj,bhureeben,1,1,1
10,24275098,guj,anasooyaaben,1,1,1
10,27497005,guj,saramukhabhaai,1,1,1
10,24163135,guj,miththalaben,1,1,1
10,25350867,guj,ramjanaben,1,1,1
10,26935944,guj,jaheeraahamad,1,1,1
10,25792723,guj,ramanabhaai,1,1,1
10,27047696,guj,kavithaaben,1,1,1
10,27283790,guj,dharmesakumaar,1,1,1
10,27369141,guj,ramguben,1,1,1
10,27154049,guj,dipeekaa,1,1,1
10,26238423,guj,dasarathabhaai,1,1,1
10,24002461,guj,yaasmeenabaanu,1,1,1
10,26027379,guj,saamthilaal,1,1,1
10,24324710,guj,usmaan,1,1,1
10,24668086,guj,najhhamaa,1,0,1
10,25545119,guj,soorajaben,1,1,1
10,25004414,guj,divyaaneeben,1,1,1
10,26095225,guj,dakshaaben,1,1,1
10,26867157,guj,soohamabhaai,1,1,1
10,27323004,guj,hethalaben,1,1,1
10,25299019,guj,jayamtheebhaai,1,1,1
10,26919052,guj,punamabhaai,1,1,1
10,26983259,guj,naseemaben,1,1,1
10,27532296,guj,goomatheeben,1,1,1
10,25827315,guj,vikramabhaai,1,1,1
10,25131296,guj,vasaraamabhaaee,1,1,1
10,25054371,guj,vaisaalee,1,0,1
10,24901168,guj,maavajeebhaai,1,1,1
10,24591885,guj,saileshakumaar,1,1,1
10,27136757,guj,aamkithaa,1,0,1
10,24446045,guj,sejalaben,1,1,1
10,23110675,guj,mayureebaa,1,1,1
10,25352673,guj,varshaaben,1,1,1
10,24905904,guj,akshay,0,0,1
10,24010034,guj,sakeel,0,0,1
10,23899565,guj,saantheelaal,1,1,1
10,26612063,guj,nilesabhaai,1,1,1
10,24481968,guj,neethaaben,1,1,1
10,27529648,guj,bharathabhaai,1,1,1
10,26124497,guj,paayal,0,0,0
10,24531979,guj,maganabhaai,1,1,1
10,25676913,guj,sakuben,1,1,1
10,25860169,guj,hajaareenaath,1,1,1
10,26085306,guj,revaaben,1,1,1
10,23976266,guj,kavithaaben,1,1,1
10,23280233,guj,poopatajee,1,1,1
10,24107795,guj,hethalaben,1,1,1
10,23549348,guj,reenaaben,1,1,1
10,27055600,guj,laalajeebhaai,1,1,1
10,24067421,guj,leeleeben,1,1,1
10,23484151,guj,karasanabhaaee,1,1,1
10,25841105,guj,raakesakumaar,1,1,1
10,23601558,guj,hethalaben,1,1,1
10,25248918,guj,maalesreeben,1,1,1
10,27298559,guj,varshaaben,1,1,1
10,23979282,guj,haresabhaai,1,1,1
10,25041545,guj,haresabhaai,1,1,1
10,27317969,guj,seelaaben,1,1,1
10,23267257,guj,varshaaben,1,1,1
10,26613239,guj,balavamthabhaaee,1,1,1
10,23096284,guj,gaayathreebaa,1,1,1
10,25196581,guj,kamuben,1,1,1
10,25423157,guj,nares,0,0,1
10,23329920,guj,veejaaben,1,1,1
10,27066962,guj,saradaaraseemh,1,1,1
10,26021849,guj,soomaabhaai,1,1,1
10,26957739,guj,varshaaben,1,1,1
10,23833911,guj,pinkiben,1,1,1
10,23766010,guj,gouthamabhaai,1,1,1
10,27437699,guj,jayasreeben,1,1,1
10,23955674,guj,phaatheemaabeebee,1,1,1
10,26494609,guj,ramanabhaai,1,1,1
10,25207497,guj,ghanasyaamabhaaee,1,1,1
10,24552170,guj,natavaralaal,1,1,1
10,23555426,guj,baabulaal,1,1,1
10,25109703,guj,veemalaaben,1,1,1
10,26483271,guj,vijayaaben,1,1,1
10,23890105,guj,samjayabhaai,1,1,1
10,25883583,guj,lakheeben,1,1,1
10,24929661,guj,lakshman,1,0,0
10,27026332,guj,otheeben,1,1,1
10,27603233,guj,eesmaail,0,1,1
10,24058799,guj,deelpaaben,1,1,1
10,27656516,guj,jayasreeben,1,1,1
10,27082414,guj,serakhaa,0,1,1
10,26454954,guj,dakshaaben,1,1,1
10,25427353,guj,varshaaben,1,1,1
10,26866429,guj,meelan,0,0,0
10,25424813,guj,bhadesakumaar,1,1,1
10,24894374,guj,mamjuben,1,1,1
10,27437720,guj,dakshaaben,1,1,1
10,24331659,guj,vajekanabhaai,1,1,1
10,24198474,guj,samjayabhaai,1,1,1
10,25503165,guj,vaalajeebhaai,1,1,1
10,26624540,guj,apharooj,1,1,1
10,24165565,guj,kaamtheebhaai,1,1,1
10,25438067,guj,jentheebhaai,1,1,1
10,25400084,guj,lavajeebhaai,1,1,1
10,23420390,guj,samjayabhaai,1,1,1
10,25800051,guj,kaalumeeyaam,1,1,1
10,25512076,guj,vikaasabhaai,1,1,1
10,26551659,guj,minaaksheeben,1,1,1
10,24967020,guj,mamjuben,1,1,1
10,23211175,guj,meroo,0,0,0
10,27055037,guj,neethaaben,1,1,1
10,26820633,guj,raakes,0,0,1
10,23642873,guj,samkuben,1,1,1
10,23391783,guj,goomatheeben,1,1,1
10,26578671,guj,haseenaaben,1,1,1
10,24827294,guj,keval,0,0,0
10,25513209,guj,prabhubhaai,1,1,1
10,23711752,guj,sanaabhaai,1,1,1
10,26459659,guj,kousalyaaben,1,1,1
10,27296489,guj,vaisaaleekumaaree,1,1,1
10,26477019,guj,prakaasabhaai,1,1,1
10,27273917,guj,soobhaalaal,1,1,1
10,24062820,guj,samdeepakumaar,1,1,1
10,25441275,guj,bachubhaai,1,1,1
10,24829845,guj,jayasreeben,1,1,1
10,27110653,guj,rajaneebhaai,1,1,1
10,26163796,guj,jeseemgabhaaee,1,1,1
10,27441860,guj,dharmesakumaar,1,1,1
10,25326375,guj,umesabhaai,1,1,1
10,27318950,guj,isvarabhaai,1,1,1
10,23338198,guj,cheharaabhaai,1,1,1
10,24470356,guj,maavajeebhaai,1,1,1
10,24685755,guj,jayasreeben,1,1,1
10,24563098,guj,bharathabhaai,1,1,1
10,27395241,guj,saileshabhaai,1,1,1
10,24124904,guj,sayadaaben,1,1,1
10,24823775,guj,saahidarajhhaa,1,1,1
10,27446266,guj,neethaaben,1,1,1
10,23536017,guj,divaanajee,1,1,1
10,26151236,guj,vaaleeben,1,1,1
10,27225340,guj,praphul,1,1,1
10,26669804,guj,genaaben,1,1,1
10,25833167,guj,karasanabhaaee,1,1,1
10,23972295,guj,reenaaben,1,1,1
10,23979513,guj,thushaar,1,0,1
10,24252736,guj,haseenaaben,1,1,1
10,25174628,guj,hirenabhaai,1,1,1
10,25330846,guj,eenduben,1,1,1
10,24646187,guj,dakshaaben,1,1,1
10,24026927,guj,jaagrutheeben,1,1,1
10,27647262,guj,moohammadamusthaphaa,1,1,1
10,26088773,guj,pithesakumaar,1,1,1
10,25504146,guj,keeranaben,1,1,1
10,26158348,guj,urmilaaben,1,1,1
10,26205137,guj,maneesakumaar,1,1,1
10,24671915,guj,nares,0,0,1
10,26823019,guj,meeheerabhaai,1,1,1
10,24250875,guj,heeraabhaai,1,1,1
10,23895410,guj,dhaval,0,0,0
10,27416470,guj,prakaas,1,1,1
10,25581279,guj,ameenaaben,1,1,1
10,23605375,guj,ramesajee,1,1,1
10,24697035,guj,bharathabhaai,1,1,1
10,24929142,guj,alpesabhaai,1,1,1
10,26204368,guj,alpesabhaai,1,1,1
10,26511586,guj,resamaabaanu,1,1,1
10,26494437,guj,preetheeben,1,1,1
10,24031797,guj,heeraaben,1,1,1
10,26593429,guj,vikramabhaai,1,1,1
10,25875542,guj,madheeben,1,1,1
10,24296390,guj,chamdulaal,1,0,1
10,25077211,guj,varshaaben,1,1,1
10,26378538,guj,jalpaaben,1,1,1
10,24801741,guj,masareebhaai,1,1,1
10,26493037,guj,sailaa,0,0,0
10,23703868,guj,vasamthasimh,1,1,1
10,24282467,guj,premeeben,1,1,1
10,25944992,guj,jayamtheebhaai,1,1,1
10,27130002,guj,hiren,0,1,0
10,24549964,guj,aphajalabhaaee,1,1,1
10,26202554,guj,harshadakumaar,1,1,1
10,23741621,guj,rajaneebhaai,1,1,1
10,23506513,guj,neethaaben,1,1,1
10,23106104,guj,kiritasimh,1,0,1
10,24962206,guj,lakhameeben,1,1,1
10,23922509,guj,binduben,1,1,1
10,24769913,guj,eelaabaa,1,1,1
10,26383014,guj,krishnaaben,1,1,1
10,23821221,guj,vaneethaaben,1,1,1
10,24795685,guj,mamjuben,1,1,1
10,23720688,guj,meghaa,0,0,0
10,26558493,guj,archikaa,0,0,0
10,24394407,guj,alpesabhaai,1,1,1
10,26204731,guj,kaamtheebhaai,1,1,1
10,27312050,guj,bharathabhaai,1,1,1
10,25269793,guj,baaubhaai,1,1,1
10,25164604,guj,sambhubhaaee,1,1,1
10,26290061,guj,isvarabhaai,1,1,1
10,24400563,guj,amithabhaai,1,1,1
10,26598782,guj,dinesabhaai,1,1,1
10,27049591,guj,soomaabhaai,1,1,1
10,26701740,guj,khusbuben,1,1,1
10,26228458,guj,khaaparabhaai,1,1,1
10,27633326,guj,bharathabhaai,1,1,1
10,24272274,guj,harakhajeebhaai,1,1,1
10,23438944,guj,gulaabanabee,1,1,1
10,23589785,guj,sakuben,1,1,1
10,27364173,guj,ranajeethabhaai,1,1,1
10,23813867,guj,kalyaanasimh,1,1,1
10,24096604,guj,ramjanaben,1,1,1
10,24796803,guj,pushpaa,0,0,1
10,27158864,guj,hethalaben,1,1,1
10,24565227,guj,pravinaaben,1,1,1
10,23353199,guj,huraamben,1,1,1
10,26638210,guj,mayudeen,1,1,1
10,25794484,guj,dhakuben,1,1,1
10,23728091,guj,prathaapabhaaee,1,1,1
10,23380372,guj,jaagritheeben,1,1,1
10,26256789,guj,saburabhaai,1,1,1
10,25950090,guj,naaneeben,1,1,1
10,26075141,guj,arjunabhaaee,1,1,1
10,23467997,guj,sejalaben,1,1,1
10,24651843,guj,ajum,0,1,1
10,25708958,guj,narendrasimh,1,1,1
10,24561441,guj,nilesabhaad,1,1,1
10,25859144,guj,snehaaben,1,1,1
10,23475607,guj,hethalaben,1,1,1
10,23765840,guj,kamuben,1,1,1
10,23915096,guj,neerriben,1,1,1
10,26505986,guj,jeegar,0,0,0
10,24460028,guj,ramajaanaben,1,1,1
10,24074139,guj,nilesabhaai,1,1,1
10,27217171,guj,raghubeer,1,1,1
10,25659116,guj,chamchalaben,1,1,1
10,24178589,guj,saileshabhaai,1,1,1
10,24659910,guj,jeseekaa,1,1,1
10,24481041,guj,dheerajabhaai,1,1,1
10,26169957,guj,arjunabhaai,1,1,1
10,26158329,guj,kavithaaben,1,1,1
10,24533167,guj,saayaraaben,1,1,1
10,26630579,guj,bhaavikabhaai,1,1,1
10,24237727,guj,mahebubabhaai,1,1,1
10,27207952,guj,sahenaajhhabaanum,1,1,1
10,27595732,guj,bharathabhaai,1,1,1
10,24893359,guj,joovaraajabhaai,1,1,1
10,25392672,guj,poopatabhaai,1,1,1
10,24234861,guj,kaadeer,0,0,1
10,26521250,guj,hiren,0,1,0
10,24611956,guj,samjayabhaai,1,1,1
10,25365161,guj,eesaabhaai,1,1,1
10,26250551,guj,bhaarathabhaai,1,1,1
10,23107963,guj,naanabaaee,1,1,1
10,25910891,guj,vithathalabhaai,1,1,1
10,25435309,guj,suneelabhaai,1,1,1
10,27533975,guj,eelesabhaai,1,1,1
10,26085565,guj,mulajeebhaaee,1,1,1
10,27173281,guj,bhaarathee,0,0,0
10,24227013,guj,janakaben,1,1,1
10,24709231,guj,chamdulaal,1,0,1
10,24895345,guj,vijayaaben,1,1,1
10,26813708,guj,ajeethabhaai,1,1,1
10,25055273,guj,saamtheeben,1,1,1
10,23735095,guj,jeegnesakumaar,1,1,1
10,24530592,guj,hirenabhaai,1,1,1
10,26522684,guj,rapheeyuddeen,1,1,1
10,25462651,guj,goomatheeben,1,1,1
10,24659361,guj,amithabhaai,1,1,1
10,24434459,guj,niraj,0,0,0
10,24316615,guj,saiphaalee,1,0,1
10,23243532,guj,jayasreeben,1,1,1
10,27092932,guj,prakaas,1,1,1
10,23348227,guj,raayaghanabhaai,1,1,1
10,27429706,guj,manapharalaal,1,1,1
10,24561304,guj,vijayaaben,1,1,1
10,23560628,guj,roopaaben,1,1,1
10,24918701,guj,hasamukhabhaai,1,1,1
10,24647430,guj,chamndreekaaben,1,1,1
10,23584785,guj,sreekaanth,1,1,1
10,25577460,guj,sanaabhaai,1,1,1
10,24431695,guj,binaakaa,0,0,1
10,25248113,guj,ghaaneeben,1,1,1
10,25897197,guj,giravarasimh,1,1,1
10,26686243,guj,sakhaaraam,1,1,1
10,24298458,guj,khusbuben,1,1,1
10,26330638,guj,kavithaaben,1,1,1
10,25889487,guj,palaasakumaar,1,1,1
10,26439218,guj,jayasreeben,1,1,1
10,25651891,guj,bachubhaai,1,1,1
10,24951656,guj,bhaavinakumaar,1,1,1
10,25212724,guj,ramjanaben,1,1,1
10,27165752,guj,bakulabhaai,1,1,1
10,25261207,guj,mumathaajhhaben,1,1,1
10,24690359,guj,jalpaaben,1,1,1
10,24183557,guj,veerooben,1,1,1
10,26910057,guj,bilaasaben,1,1,1
10,27389016,guj,isvarabhaai,1,1,1
10,23780051,guj,neel,0,0,0
10,24864169,guj,pureeben,1,1,1
10,23229956,guj,dasarathabhaai,1,1,1
10,24421777,guj,hithesabhaai,1,1,1
10,27249902,guj,reejhhavaanaa,0,1,1
10,26532735,guj,revatheeben,1,1,1
10,25734445,guj,udaabhaai,1,1,1
10,25571458,guj,dakshaaben,1,1,1
10,25102646,guj,naanuben,1,1,1
10,24274009,guj,pannaaben,1,1,1
10,27067136,guj,sunilakumaar,1,1,1
10,23542382,guj,moulikasimh,1,1,1
10,24564940,guj,doosthamaamamd,1,1,1
10,27645457,guj,athanu,0,0,0
10,26531371,guj,archanaaben,1,1,1
10,23256398,guj,naaranadaan,0,0,1
10,27378174,guj,leembuben,1,1,1
10,23730299,guj,dhaval,0,0,0
10,23645161,guj,eenduben,1,1,1
10,27177589,guj,saileshakumaar,1,1,1
10,24342309,guj,madhusudan,1,0,1
10,26656567,guj,kalaaben,1,1,1
10,25922435,guj,saamkaleeben,1,1,1
10,26429475,guj,rajaneekaamth,1,1,1
10,26259560,guj,kasaneeben,1,1,1
10,27363669,guj,soomgaabhaai,1,1,1
10,24236538,guj,mumathaajhhaben,1,1,1
10,23474132,guj,nilakumaar,1,1,1
10,23345717,guj,haajeekhaan,1,1,1
10,27332705,guj,nimesabhaai,1,1,1
10,26974249,guj,samjayabhaai,1,1,1
10,27247227,guj,sukaa,0,0,0
10,27651466,guj,raadhaaben,1,1,1
10,23247197,guj,vaaleeben,1,1,1
10,23248719,guj,dinesabhaai,1,1,1
10,23142347,guj,madhusudan,1,0,1
10,26958499,guj,jayasreeben,1,1,1
11,29054464,har,kumaar,0,0,1
11,30175510,har,kumaar,0,0,1
11,30028106,har,kumaar,0,0,1
11,29798746,har,kumaar,0,0,1
11,29661696,har,kumaar,0,0,1
11,30494171,har,kumaar,0,0,1
11,29839788,har,sukh,0,0,1
11,29082086,har,kumaar,0,0,1
11,28067518,har,kumaar,0,0,1
11,30169935,har,kumaar,0,0,1
11,29280082,har,daas,1,1,1
11,30129234,har,kumaar,0,0,1
11,28008039,har,chandr,0,0,1
11,29529682,har,kumaar,0,0,1
11,28108018,har,kumaar,0,0,1
11,27797520,har,bathraa,1,0,1
11,28174654,har,kumaar,0,0,1
11,29219759,har,prakaas,1,1,1
11,29702807,har,kumaar,0,0,1
11,30370843,har,sumdar,1,0,1
11,28685484,har,kumaar,0,0,1
11,28730115,har,chandr,0,0,1
11,29674791,har,roohillaa,1,0,1
11,29323264,har,kumaar,0,0,1
11,28170798,har,chouhaan,0,0,0
11,30346506,har,kareem,0,0,0
11,30190180,har,kumaar,0,0,1
11,28222680,har,prakaas,1,1,1
11,28668700,har,kumaar,0,0,1
11,28616925,har,mal,0,0,0
11,28404463,har,kumaar,0,0,1
11,30399877,har,kumaar,0,0,1
11,29378228,har,varmaa,0,0,0
11,27784634,har,prakaas,1,1,1
11,28276796,har,kumaar,0,0,1
11,28592994,har,kumaar,0,0,1
11,29765989,har,prakaas,1,1,1
11,28778785,har,kumaar,0,0,1
11,28618898,har,kumaar,0,0,1
11,29083986,har,sih,0,0,0
11,29874027,har,kumaar,0,0,1
11,29327314,har,kumaar,0,0,1
11,29885072,har,syaam,0,0,1
11,28384425,har,prakaas,1,1,1
11,30390423,har,soorouth,0,1,1
11,29153951,har,kumaar,0,0,1
11,27879833,har,kumaar,0,0,1
11,30017277,har,kumaar,0,0,1
11,28306678,har,kumaar,0,0,1
11,28966093,har,kumaar,0,0,1
11,28628492,har,kumaar,0,0,1
11,28818516,har,varmaa,0,0,0
11,28545412,har,kumaar,0,0,1
11,28550566,har,kumaar,0,0,1
11,28969049,har,svaroop,1,1,1
11,29960740,har,kumaar,0,0,1
11,29639599,har,kumaar,0,0,1
11,27974985,har,kumaar,0,0,1
11,30317423,har,jaaved,1,1,0
11,30113729,har,chandr,0,0,1
11,29237867,har,prakaas,1,1,1
11,28865642,har,daas,1,1,1
11,28263076,har,madaan,1,1,1
11,29386486,har,kumaar,0,0,1
11,29200742,har,kumaar,0,0,1
11,29573465,har,bilaas,1,0,1
11,28037439,har,daas,1,1,1
11,29953840,har,daas,1,1,1
11,29240569,har,prakaas,1,1,1
11,29088768,har,kumaar,0,0,1
11,30218333,har,sachadevaa,0,0,1
11,28014099,har,baksee,0,0,0
11,28295243,har,kumaar,0,0,1
11,28955993,har,kumaar,0,0,1
11,29406932,har,daas,1,1,1
11,28458246,har,kumaar,0,0,1
11,28461073,har,kumaar,0,0,1
11,29354720,har,kumaar,0,0,1
11,27848951,har,kumaar,0,0,1
11,27825159,har,kumaar,0,0,1
11,29453988,har,kumaar,0,0,1
11,28457909,har,bhaj,1,0,1
11,28829018,har,kumaar,0,0,1
11,28209137,har,kumaar,0,0,1
11,29930093,har,prakaas,1,1,1
11,28339383,har,kumaar,0,0,1
11,30280196,har,meharaa,0,0,1
11,28660305,har,kumaar,0,0,1
11,29789920,har,kumaar,0,0,1
11,28620759,har,prakaas,1,1,1
11,29211825,har,kumaar,0,0,1
11,28598914,har,kumaar,0,0,1
11,28303229,har,kumaar,0,0,1
11,28459575,har,raanaa,0,0,0
11,30599754,har,kumaar,0,0,1
11,28764848,har,kumaar,0,0,1
11,29890881,har,kumaar,0,0,1
11,29625848,har,kumaar,0,0,1
11,30182939,har,kumaar,0,0,1
11,29121744,har,kumaar,0,0,1
11,29215980,har,kumaar,0,0,1
11,29683418,har,prakaas,1,1,1
11,28088296,har,daas,1,1,1
11,30435673,har,kumaar,0,0,1
11,29658591,har,chandr,0,0,1
11,27814827,har,kumaar,0,0,1
11,28466002,har,kumaar,0,0,1
11,29116087,har,kumaar,0,0,1
11,29957979,har,prakaas,1,1,1
11,29497129,har,kumaar,0,0,1
11,28299659,har,prakaas,1,1,1
11,27815615,har,kumaar,0,0,1
11,30277899,har,kumaar,0,0,1
11,29624431,har,kumaar,0,0,1
11,29836630,har,kumaar,0,0,1
11,30003084,har,kumaar,0,0,1
11,28509528,har,prakaas,1,1,1
11,27846799,har,kumaar,0,0,1
11,28406965,har,prakaas,1,1,1
11,28186699,har,kumaar,0,0,1
11,29745047,har,kumaar,0,0,1
11,30049348,har,kumaar,0,0,1
11,28476184,har,kumaar,0,0,1
11,28921416,har,kumaar,0,0,1
11,28973805,har,kumaar,0,0,1
11,30207335,har,prakaas,1,1,1
11,28168255,har,daas,1,1,1
11,27712955,har,varshee,0,0,1
11,28972664,har,kumaar,0,0,1
11,30097490,har,kumaar,0,0,1
11,28504947,har,prakaas,1,1,1
11,30270479,har,kumaar,0,0,1
11,28288505,har,kumaar,0,0,1
11,28422408,har,kumaar,0,0,1
11,30613824,har,kumaar,0,0,1
11,29433812,har,kumaar,0,0,1
11,30195203,har,thaakaraan,0,1,1
11,29982328,har,prakaas,1,1,1
11,30305754,har,prakaas,1,1,1
11,28282945,har,kumaar,0,0,1
11,28128037,har,kumaar,0,0,1
11,30585079,har,kumaar,0,0,1
11,30358143,har,kumaar,0,0,1
11,30385378,har,prakaas,1,1,1
11,28477256,har,kumaar,0,0,1
11,28295530,har,prakaas,1,1,1
11,27808216,har,kumaar,0,0,1
11,30399846,har,thyaagee,1,1,1
11,30546953,har,sain,0,0,1
11,28371984,har,kumaar,0,0,1
11,27985593,har,kumaar,0,0,1
11,28293926,har,kumaar,0,0,1
11,28165384,har,kumaar,0,0,1
11,28607905,har,kumaar,0,0,1
11,28566689,har,kumaar,0,0,1
11,27738090,har,kumaar,0,0,1
11,29656515,har,kumaar,0,0,1
11,30426463,har,kumaar,0,0,1
11,28676270,har,kumaar,0,0,1
11,28963230,har,kumaar,0,0,1
11,28459749,har,kumaar,0,0,1
11,28993291,har,kumaar,0,0,1
11,28046937,har,kumaar,0,0,1
11,28254023,har,kumaar,0,0,1
11,28902001,har,prakaas,1,1,1
11,29940032,har,kumaar,0,0,1
11,27785089,har,kumaar,0,0,1
11,29865489,har,kumaar,0,0,1
11,28371633,har,kumaar,0,0,1
11,29564559,har,kumaar,0,0,1
11,28147360,har,kumaar,0,0,1
11,30476619,har,daagar,1,1,0
11,29159327,har,kumaar,0,0,1
11,30602307,har,kumaar,0,0,1
11,29420355,har,saam,0,0,0
11,28034928,har,kumaar,0,0,1
11,28382121,har,kumaar,0,0,1
11,28461028,har,kumaar,0,0,1
11,28152167,har,daas,1,1,1
11,30032785,har,kumaar,0,0,1
11,28362563,har,kumaar,0,0,1
11,28700437,har,kumaar,0,0,1
11,29938432,har,kumaar,0,0,1
11,30011116,har,prakaas,1,1,1
11,30045861,har,prakaas,1,1,1
11,30038527,har,kumaar,0,0,1
11,29497073,har,prakaas,1,1,1
11,29785798,har,kumaar,0,0,1
11,28620205,har,kumaar,0,0,1
11,30033686,har,kumaar,0,0,1
11,30536911,har,bathraa,1,0,1
11,27698205,har,prakaas,1,1,1
11,29451523,har,kumaar,0,0,1
11,29294934,har,kumaar,0,0,1
11,29661122,har,nivaas,1,1,1
11,29358923,har,prakaas,1,1,1
11,28901005,har,chandr,0,0,1
11,27852702,har,kumaar,0,0,1
11,27730446,har,kumaar,0,0,1
11,27888430,har,kumaar,0,0,1
11,29953459,har,kumaar,0,0,1
11,27699326,har,kumaar,0,0,1
11,28226085,har,kumaar,0,0,1
11,30188555,har,bajaaj,1,1,1
11,28280562,har,kumaar,0,0,1
11,30109014,har,kumaar,0,0,1
11,29948888,har,kumaar,0,0,1
11,28652335,har,kumaar,0,0,1
11,29479753,har,kumaar,0,0,1
11,29194384,har,kumaar,0,0,1
11,30141374,har,kumaar,0,0,1
11,29026259,har,kumaar,0,0,1
11,27960689,har,mal,0,0,0
11,29983349,har,kumaar,0,0,1
11,28451032,har,daas,1,1,1
11,27822167,har,kumaar,0,0,1
11,29507979,har,kumaar,0,0,1
11,27779698,har,varmaa,0,0,0
11,27719268,har,kumaar,0,0,1
11,29745001,har,kumaar,0,0,1
11,29069389,har,kumaar,0,0,1
11,28030919,har,kumaar,0,0,1
11,30622962,har,kumaar,0,0,1
11,30199989,har,bagaa,1,1,1
11,29216766,har,kumaar,0,0,1
11,30609187,har,chandr,0,0,1
11,29705509,har,kumaar,0,0,1
11,30549427,har,paathak,0,0,0
11,29871471,har,nivaas,1,1,1
11,27928736,har,kumaar,0,0,1
11,30517806,har,mal,0,0,0
11,28423859,har,kumaar,0,0,1
11,27954636,har,kumaar,0,0,1
11,27874989,har,kumaar,0,0,1
11,30314502,har,moo,0,0,0
11,29540642,har,kumaar,0,0,1
11,30574809,har,kumaar,0,0,1
11,28307586,har,kumaar,0,0,1
11,30440404,har,moo,0,0,0
11,28874071,har,kumaar,0,0,1
11,29775536,har,chandr,0,0,1
11,29621741,har,prakaas,1,1,1
11,29146190,har,kumaar,0,0,1
11,28065534,har,kumaar,0,0,1
11,27790245,har,kumaar,0,0,1
11,28803922,har,vaan,1,1,1
11,29378710,har,kumaar,0,0,1
11,28434492,har,prakaas,1,1,1
11,29377429,har,kumaar,0,0,1
11,30092408,har,kumaar,0,0,1
11,27855072,har,kumaar,0,0,1
11,28840443,har,kumaar,0,0,1
11,27739816,har,kumaar,0,0,1
11,30427860,har,kumaar,0,0,1
11,27747431,har,kumaar,0,0,1
11,27780340,har,daas,1,1,1
11,28366044,har,kumaar,0,0,1
11,29205667,har,kumaar,0,0,1
11,28083197,har,kumaar,0,0,1
11,29084293,har,prakaas,1,1,1
11,29941308,har,kumaar,0,0,1
11,28800571,har,kumaar,0,0,1
11,30504485,har,kumaar,0,0,1
11,28160897,har,kumaar,0,0,1
11,28047304,har,kumaar,0,0,1
11,29301560,har,kumaar,0,0,1
11,28214594,har,kumaar,0,0,1
11,28934246,har,mehar,0,1,1
11,29173095,har,prakaas,1,1,1
11,28686126,har,kumaar,0,0,1
11,29738437,har,kumaar,0,0,1
11,28558230,har,daas,1,1,1
11,29259336,har,kumaar,0,0,1
11,30590378,har,jhhamvar,1,0,1
11,29768697,har,kumaar,0,0,1
11,30452698,har,kumaar,0,0,1
11,30211520,har,kumaar,0,0,1
11,29150376,har,kumaar,0,0,1
11,28596505,har,kumaar,0,0,1
11,28642228,har,chandr,0,0,1
11,30021073,har,koomaar,0,0,1
11,28739471,har,kumaar,0,0,1
11,27950227,har,chandr,0,0,1
11,29847545,har,kumaar,0,0,1
11,29318926,har,chandr,0,0,1
11,28205620,har,kumaar,0,0,1
11,28128446,har,chaavalaa,1,1,1
11,29520327,har,kumaar,0,0,1
11,29618822,har,kumaar,0,0,1
11,30164595,har,kumaar,0,0,1
11,27739835,har,kumaar,0,0,1
11,28395520,har,prakaas,1,1,1
11,27799971,har,kumaar,0,0,1
11,27792769,har,kumaar,0,0,1
11,27907918,har,kumaar,0,0,1
11,29313420,har,kumaar,0,0,1
11,29159993,har,daas,1,1,1
11,28470384,har,kumaar,0,0,1
11,28524785,har,kumaar,0,0,1
11,29638266,har,kumaar,0,0,1
11,28197186,har,prakaas,1,1,1
11,27878501,har,kumaar,0,0,1
11,29577445,har,kumaar,0,0,1
11,29032121,har,kumaar,0,0,1
11,28746677,har,kumaar,0,0,1
11,27859306,har,daas,1,1,1
11,30392301,har,kumaar,0,0,1
11,27968758,har,kumaar,0,0,1
11,29559740,har,kumaar,0,0,1
11,29130374,har,kumaar,0,0,1
11,30590478,har,kumaar,0,0,1
11,28094814,har,kumaar,0,0,1
11,29354830,har,kumaar,0,0,1
11,28433483,har,kumaar,0,0,1
11,28694384,har,kumaar,0,0,1
11,28747167,har,prakaas,1,1,1
11,28499914,har,kumaar,0,0,1
11,28170549,har,kalasee,1,0,1
11,30076485,har,prakaas,1,1,1
11,28623869,har,kumaar,0,0,1
11,29721943,har,kumaar,0,0,1
11,29770164,har,kumaar,0,0,1
11,27757734,har,kumaar,0,0,1
11,27758226,har,kumaar,0,0,1
11,29353907,har,kumaar,0,0,1
11,28302341,har,kumaar,0,0,1
11,29207181,har,kumaar,0,0,1
11,30384774,har,charan,0,0,0
11,29166354,har,chandr,0,0,1
11,29651730,har,prakaas,1,1,1
11,27899585,har,kumaar,0,0,1
11,28703094,har,chandr,0,0,1
11,28278182,har,kumaar,0,0,1
11,30205080,har,gamgaraade,1,1,1
11,29722547,har,prakaas,1,1,1
11,28453926,har,prakaas,1,1,1
11,30075703,har,kumaar,0,0,1
11,29949958,har,kumaar,0,0,1
11,28317678,har,kumaar,0,0,1
11,29215097,har,kumaar,0,0,1
11,27783611,har,kumaar,0,0,1
11,30497837,har,kumaar,0,0,1
11,28298430,har,kumaar,0,0,1
11,30299022,har,kumaar,0,0,1
11,29790055,har,kumaar,0,0,1
11,28490038,har,raanaa,0,0,0
11,27901346,har,kumaar,0,0,1
11,28164193,har,moodagil,1,1,1
11,28326448,har,kumaar,0,0,1
11,30365498,har,kumaar,0,0,1
11,27930317,har,kumaar,0,0,1
11,30051326,har,kumaar,0,0,1
11,28611449,har,kumaar,0,0,1
11,28773453,har,kumaar,0,0,1
11,29055514,har,kumaar,0,0,1
11,28045291,har,kumaar,0,0,1
11,29687252,har,kumaar,0,0,1
11,29427819,har,kumaar,0,0,1
11,27695532,har,kumaar,0,0,1
11,29769488,har,kumaar,0,0,1
11,28775927,har,prakaas,1,1,1
11,30318247,har,hasain,0,0,1
11,29468347,har,sih,0,0,0
11,28496605,har,kumaar,0,0,1
11,27959689,har,kumaar,0,0,1
11,29847652,har,kumaar,0,0,1
11,30637917,har,miththal,1,0,1
11,29478843,har,svaroop,1,1,1
11,28078432,har,kumaar,0,0,1
11,28080415,har,kumaar,0,0,1
11,29780921,har,kumaar,0,0,1
11,28431234,har,raaval,0,0,1
11,29358149,har,raathee,0,1,0
11,28837128,har,kumaar,0,0,1
11,29936270,har,kumaar,0,0,1
11,29562309,har,kumaar,0,0,1
11,28939213,har,prakaas,1,1,1
11,30182229,har,varmaa,0,0,0
11,28172462,har,kumaar,0,0,1
11,30046980,har,kumaar,0,0,1
11,29121802,har,kumaar,0,0,1
11,28908854,har,prakaas,1,1,1
11,28365861,har,kumaar,0,0,1
11,28957579,har,kumaar,0,0,1
11,29853896,har,kumaar,0,0,1
11,29145743,har,kumaar,0,0,1
11,29269180,har,kumaar,0,0,1
11,28392336,har,kumaar,0,0,1
11,29510431,har,nivaas,1,1,1
11,30448709,har,kumaar,0,0,1
11,28593618,har,prakaas,1,1,1
11,27688001,har,kumaar,0,0,1
11,28519644,har,miththal,1,0,1
11,29934055,har,prakaas,1,1,1
11,28051658,har,kumaar,0,0,1
11,29776709,har,kumaar,0,0,1
11,28177388,har,kumaar,0,0,1
11,29333332,har,kumaar,0,0,1
11,28490304,har,kumaar,0,0,1
11,30407299,har,kumaar,0,0,1
11,28759397,har,raanaa,0,0,0
11,27763757,har,chouhaan,0,0,0
11,29111902,har,chandr,0,0,1
11,28070801,har,kumaar,0,0,1
11,29828094,har,prakaas,1,1,1
11,30569125,har,chandr,0,0,1
11,30365986,har,daas,1,1,1
11,28950732,har,kumaar,0,0,1
11,28277938,har,kumaar,0,0,1
11,29362041,har,sain,0,0,1
11,29647474,har,kumaar,0,0,1
11,29561900,har,kumaar,0,0,1
11,29197967,har,kumaar,0,0,1
11,29464550,har,kumaar,0,0,1
11,29078863,har,kumaar,0,0,1
11,28159669,har,kumaar,0,0,1
11,29604566,har,kumaar,0,0,1
11,29452863,har,kumaar,0,0,1
11,28779578,har,kumaar,0,0,1
11,29306904,har,prakaas,1,1,1
11,28290967,har,kumaar,0,0,1
11,29908780,har,kumaar,0,0,1
11,28167652,har,kumaar,0,0,1
11,29374037,har,kumaar,0,0,1
11,27834224,har,kumaar,0,0,1
11,28675638,har,daas,1,1,1
11,27806690,har,kumaar,0,0,1
11,28203371,har,kumaar,0,0,1
11,29903360,har,kumaar,0,0,1
11,29120740,har,kumaar,0,0,1
11,28668879,har,kumaar,0,0,1
11,28929318,har,kumaar,0,0,1
11,30181797,har,chandr,0,0,1
11,28153834,har,baladev,0,1,1
11,29907877,har,kumaar,0,0,1
11,28397836,har,raanaa,0,0,0
11,29649867,har,kumaar,0,0,1
11,27906396,har,kumaar,0,0,1
11,27994761,har,kumaar,0,0,1
11,28281680,har,kumaar,0,0,1
11,29013170,har,kumaar,0,0,1
11,28326190,har,kumaar,0,0,1
11,28116434,har,prakaas,1,1,1
11,28397945,har,kumaar,0,0,1
11,29086902,har,prakaas,1,1,1
11,30532923,har,kumaar,0,0,1
11,28248861,har,kumaar,0,0,1
11,28555282,har,kumaar,0,0,1
11,27805605,har,kumaar,0,0,1
11,28854237,har,nivaas,1,1,1
11,28673381,har,kumaar,0,0,1
11,29449204,har,kumaar,0,0,1
11,28150910,har,mehathaa,0,0,1
11,29895742,har,kumaar,0,0,1
11,28501132,har,mehar,0,1,1
11,30434087,har,prakaas,1,1,1
11,30110344,har,jeeth,1,1,1
11,30617289,har,prakaas,1,1,1
11,27774553,har,kumaar,0,0,1
11,29044316,har,kumaar,0,0,1
11,30271988,har,chouhaan,0,0,0
11,30031903,har,kumaar,0,0,1
11,29545268,har,kumaar,0,0,1
11,28766461,har,kumaar,0,0,1
11,29009779,har,prakaas,1,1,1
11,27759621,har,kumaar,0,0,1
11,28040956,har,kumaar,0,0,1
11,29535062,har,kumaar,0,0,1
11,27903448,har,kumaar,0,0,1
11,28054374,har,kumaar,0,0,1
11,29307632,har,kumaar,0,0,1
11,28742867,har,miththal,1,0,1
11,30102508,har,chandr,0,0,1
11,28172054,har,kumaar,0,0,1
11,28616807,har,diyaa,1,1,1
11,29061113,har,kumaar,0,0,1
11,29913686,har,kumaar,0,0,1
11,29106777,har,kumaar,0,0,1
11,28770085,har,kumaar,0,0,1
11,28062982,har,kumaar,0,0,1
11,28220646,har,kumaar,0,0,1
11,28103646,har,kumaar,0,0,1
11,28145938,har,kumaar,0,0,1
11,29634769,har,kumaar,0,0,1
11,29629683,har,kumaar,0,0,1
11,29117186,har,kumaar,0,0,1
11,30196761,har,bhagath,1,1,1
11,29361811,har,kumaar,0,0,1
11,28423895,har,kumaar,0,0,1
11,28225849,har,kumaar,0,0,1
11,29058484,har,kumaar,0,0,1
11,29457818,har,kumaar,0,0,1
11,27674955,har,kumaar,0,0,1
11,30057886,har,kumaar,0,0,1
11,29324163,har,prakaas,1,1,1
11,30570442,har,daas,1,1,1
11,30413251,har,naagar,0,0,1
11,30010051,har,kumaar,0,0,1
11,30529940,har,kumaar,0,0,1
11,28242154,har,kumaar,0,0,1
11,29617393,har,kumaar,0,0,1
11,29763665,har,kumaar,0,0,1
11,28420496,har,daas,1,1,1
11,28800678,har,kumaar,0,0,1
11,29983080,har,kumaar,0,0,1
11,28677902,har,kumaar,0,0,1
11,30446596,har,paathak,0,0,0
11,29335756,har,kumaar,0,0,1
11,30618602,har,kumaar,0,0,1
11,29705784,har,kumaar,0,0,1
11,28290242,har,kumaar,0,0,1
11,29488078,har,kumaar,0,0,1
11,29476255,har,kumaar,0,0,1
11,28315387,har,kumaar,0,0,1
11,28709658,har,kumaar,0,0,1
11,28837098,har,kumaar,0,0,1
11,27807738,har,varmaa,0,0,0
11,28064629,har,kumaar,0,0,1
11,28267059,har,kumaar,0,0,1
11,28676997,har,kumaar,0,0,1
11,28012993,har,kumaar,0,0,1
11,28438045,har,kumaar,0,0,1
11,29530738,har,bhagath,1,1,1
11,28559630,har,kumaar,0,0,1
11,30607727,har,kumaar,0,0,1
11,27703951,har,nivaas,1,1,1
11,29755380,har,kumaar,0,0,1
11,30497296,har,kumaar,0,0,1
11,30127366,har,kumaar,0,0,1
11,29089439,har,chandr,0,0,1
11,29726304,har,nivaas,1,1,1
11,27845167,har,kumaar,0,0,1
11,29896348,har,kumaar,0,0,1
11,29071527,har,kumaar,0,0,1
11,30238844,har,prakaas,1,1,1
11,30275192,har,thyaagee,1,1,1
11,29698226,har,kumaar,0,0,1
11,30263872,har,kumaar,0,0,1
11,28756516,har,chandr,0,0,1
11,30639389,har,kumaar,0,0,1
11,28406083,har,bhagath,1,1,1
11,29214344,har,kumaar,0,0,1
11,29876667,har,kumaar,0,0,1
11,28187185,har,kumaar,0,0,1
11,28819251,har,daas,1,1,1
11,29389221,har,kumaar,0,0,1
11,28096048,har,kumaar,0,0,1
11,29368681,har,kumaar,0,0,1
11,29357236,har,mehar,0,1,1
11,30202900,har,kumaar,0,0,1
11,30113936,har,kumaar,0,0,1
11,30345701,har,moo,0,0,0
11,28304507,har,kumaar,0,0,1
11,29812759,har,prakaas,1,1,1
11,28093047,har,kumaar,0,0,1
11,28027707,har,prakaas,1,1,1
11,28010071,har,kumaar,0,0,1
11,30006385,har,kumaar,0,0,1
11,28173917,har,kumaar,0,0,1
11,29643217,har,kumaar,0,0,1
11,28441176,har,kumaar,0,0,1
11,29982068,har,kumaar,0,0,1
11,29771756,har,raasee,0,0,0
11,28285419,har,kumaar,0,0,1
11,30040722,har,kumaar,0,0,1
11,28048873,har,prakaas,1,1,1
11,28836757,har,rathee,1,1,1
11,30037148,har,chandr,0,0,1
11,30589146,har,kapoor,1,1,1
11,28066741,har,kumaar,0,0,1
11,30331963,har,moo,0,0,0
11,27804423,har,kumaar,0,0,1
11,28322322,har,kumaar,0,0,1
11,28860446,har,kumaar,0,0,1
11,29584625,har,kumaar,0,0,1
11,30252037,har,kanoojiyaa,1,1,1
11,29815730,har,kumaar,0,0,1
11,28724581,har,prakaas,1,1,1
11,30555139,har,jaamgid,1,1,1
11,28631868,har,kumaar,0,0,1
11,29903473,har,kumaar,0,0,1
11,28193144,har,kumaar,0,0,1
11,29605471,har,chandr,0,0,1
11,28866062,har,kumaar,0,0,1
11,28784893,har,kumaar,0,0,1
11,28489334,har,syaam,0,0,1
11,28807728,har,kumaar,0,0,1
11,28100454,har,kumaar,0,0,1
11,28655069,har,kumaar,0,0,1
11,29604164,har,kumaar,0,0,1
11,27738979,har,kumaar,0,0,1
11,28208996,har,kumaar,0,0,1
11,28223971,har,kumaar,0,0,1
11,29391348,har,chandr,0,0,1
11,29035735,har,prakaas,1,1,1
11,29316097,har,kumaar,0,0,1
11,28646505,har,kumaar,0,0,1
11,28593781,har,kumaar,0,0,1
11,29969136,har,kumaar,0,0,1
11,30291144,har,kumaar,0,0,1
11,28837792,har,bhaj,1,0,1
11,28775852,har,prakaas,1,1,1
11,30311558,har,kumaar,0,0,1
11,29109190,har,prakaas,1,1,1
11,30144683,har,kumaar,0,0,1
11,30082726,har,mal,0,0,0
11,30624593,har,kumaar,0,0,1
11,29975794,har,kumaar,0,0,1
11,30530770,har,chouhaan,0,0,0
11,29788507,har,charan,0,0,0
11,29397979,har,kumaar,0,0,1
11,28684196,har,thushir,0,0,0
11,29228539,har,prakaas,1,1,1
11,27879681,har,kumaar,0,0,1
11,29868358,har,kumaar,0,0,1
11,30517209,har,rasthoogee,1,1,1
11,30128745,har,kumaar,0,0,1
11,28872465,har,kumaar,0,0,1
11,29256992,har,kumaar,0,0,1
11,29851184,har,kumaar,0,0,1
11,30275568,har,chandr,0,0,1
11,30518191,har,kumaar,0,0,1
11,28814482,har,kumaar,0,0,1
11,27922890,har,kumaar,0,0,1
11,29229706,har,kumaar,0,0,1
11,30180203,har,prakaas,1,1,1
11,28886523,har,kumaar,0,0,1
11,28896873,har,kumaar,0,0,1
11,29517646,har,kumaar,0,0,1
11,27897724,har,kumaar,0,0,1
11,28576994,har,kumaar,0,0,1
11,30457602,har,daas,1,1,1
11,27935062,har,kumaar,0,0,1
11,28098292,har,kumaar,0,0,1
11,29978637,har,kumaar,0,0,1
11,30283656,har,majumadaar,1,1,1
11,29299780,har,kumaar,0,0,1
11,28276359,har,kumaar,0,0,1
11,28650635,har,kumaar,0,0,1
11,30207863,har,balayaan,1,1,1
11,29931633,har,chandr,0,0,1
11,27925435,har,kumaar,0,0,1
11,30598495,har,prakaas,1,1,1
11,30042246,har,syaam,0,0,1
11,30305005,har,baththee,0,1,1
11,28179364,har,kumaar,0,0,1
11,28021114,har,kumaar,0,0,1
11,28039386,har,kumaar,0,0,1
11,30494083,har,bathraa,1,0,1
11,27893893,har,kumaar,0,0,1
11,30628407,har,kumaar,0,0,1
11,28755889,har,kumaar,0,0,1
11,29349450,har,kumaar,0,0,1
11,30122791,har,chouhaan,0,0,0
11,28521227,har,kumaar,0,0,1
11,30233880,har,kumaar,0,0,1
11,28635908,har,kumaar,0,0,1
11,27695106,har,kumaar,0,0,1
11,28451075,har,prakaas,1,1,1
11,30308905,har,sephee,0,0,0
11,29206049,har,prakaas,1,1,1
11,30151701,har,prakaas,1,1,1
11,28235883,har,varmaa,0,0,0
11,29417050,har,kumaar,0,0,1
11,28028181,har,bajaaj,1,1,1
11,29560482,har,kumaar,0,0,1
11,29661173,har,prakaas,1,1,1
11,29878298,har,kumaar,0,0,1
11,29086488,har,kumaar,0,0,1
11,28957552,har,kumaar,0,0,1
11,29138733,har,kumaar,0,0,1
11,27900438,har,kumaar,0,0,1
11,28882878,har,nivaas,1,1,1
11,29797439,har,kumaar,0,0,1
11,29373423,har,kumaar,0,0,1
11,27734461,har,kumaar,0,0,1
11,28539376,har,phuliyaa,1,1,1
11,30481167,har,kumaar,0,0,1
11,29491037,har,prakaas,1,1,1
11,30435461,har,kumaar,0,0,1
11,29964624,har,kumaar,0,0,1
11,28067315,har,kumaar,0,0,1
11,30430401,har,kumaar,0,0,1
11,30107591,har,prakaas,1,1,1
11,28485510,har,kumaar,0,0,1
11,28511132,har,kumaar,0,0,1
11,29683232,har,mehar,0,1,1
11,30206691,har,chatarjee,0,0,1
11,30049919,har,kumaar,0,0,1
11,30631205,har,kumaar,0,0,1
11,28854678,har,prakaas,1,1,1
11,30168850,har,obaraay,0,0,1
11,27738033,har,kumaar,0,0,1
11,29405530,har,kumaar,0,0,1
11,29147103,har,simgalaa,1,1,1
11,28044845,har,kumaar,0,0,1
11,30526814,har,kumaar,0,0,1
11,29704307,har,kumaar,0,0,1
11,29221421,har,kumaar,0,0,1
11,30056704,har,kumaar,0,0,1
11,29336869,har,kumaar,0,0,1
11,30025409,har,kumaar,0,0,1
11,29982949,har,kumaar,0,0,1
11,27754813,har,kumaar,0,0,1
11,29265552,har,mithal,1,1,1
11,30159299,har,baksee,0,0,0
11,30447422,har,kumaar,0,0,1
11,29742210,har,prakaas,1,1,1
11,29117796,har,kumaar,0,0,1
11,28338928,har,kumaar,0,0,1
11,28796074,har,chandr,0,0,1
11,27894826,har,kumaar,0,0,1
11,27909325,har,kumaar,0,0,1
11,29322866,har,kumaar,0,0,1
11,29803755,har,prakaas,1,1,1
11,27860606,har,vadheraa,1,1,1
11,27911060,har,kumaar,0,0,1
11,28370987,har,kumaar,0,0,1
11,28192245,har,kumaar,0,0,1
11,29203136,har,kumaar,0,0,1
11,28737329,har,kumaar,0,0,1
11,29543304,har,kumaar,0,0,1
11,29609925,har,kumaar,0,0,1
11,29725172,har,kumaar,0,0,1
11,28751226,har,bathraa,1,0,1
11,29917969,har,kumaar,0,0,1
11,27959127,har,kumaar,0,0,1
11,30085073,har,kumaar,0,0,1
11,29885980,har,sih,0,0,0
11,28669143,har,thyaagee,1,1,1
11,29512233,har,kumaar,0,0,1
11,30365004,har,prakaas,1,1,1
11,29284930,har,kumaar,0,0,1
11,27761693,har,prakaas,1,1,1
11,30085299,har,kumaar,0,0,1
11,30161729,har,kumaar,0,0,1
11,27704971,har,mal,0,0,0
11,29238381,har,prakaas,1,1,1
11,30209345,har,kumaar,0,0,1
11,29731279,har,kumaar,0,0,1
11,29349083,har,kumaar,0,0,1
11,30343029,har,paravej,1,1,1
11,27739102,har,kumaar,0,0,1
11,29492876,har,kumaar,0,0,1
11,29210083,har,kumaar,0,0,1
11,29355420,har,daas,1,1,1
11,30001169,har,kumaar,0,0,1
11,28239411,har,kumaar,0,0,1
11,29780579,har,kumaar,0,0,1
11,28150017,har,kumaar,0,0,1
11,30029034,har,kumaar,0,0,1
11,28928388,har,kumaar,0,0,1
11,30635015,har,kumaar,0,0,1
11,30114205,har,kumaar,0,0,1
11,30376860,har,kumaar,0,0,1
11,28282816,har,kumaar,0,0,1
11,30117998,har,kumaar,0,0,1
11,30496281,har,batharaa,1,1,1
11,28447320,har,kumaar,0,0,1
11,29630246,har,kumaar,0,0,1
11,28557936,har,daas,1,1,1
11,28167657,har,varmaa,0,0,0
11,28613536,har,prakaas,1,1,1
11,29845026,har,kumaar,0,0,1
11,28912835,har,kumaar,0,0,1
11,30253694,har,mehathaa,0,0,1
11,27684964,har,kumaar,0,0,1
11,29283071,har,kumaar,0,0,1
11,29093956,har,chandr,0,0,1
11,28279595,har,kumaar,0,0,1
11,30593195,har,prakaas,1,1,1
11,29702028,har,rathan,0,1,0
11,28819643,har,kumaar,0,0,1
11,29567664,har,kumaar,0,0,1
11,30479206,har,viramaanee,1,1,1
11,29119008,har,kumaar,0,0,1
11,29355946,har,jeeth,1,1,1
11,29337211,har,kumaar,0,0,1
11,30337451,har,kumaar,0,0,1
11,28830567,har,kumaar,0,0,1
11,28325562,har,kumaar,0,0,1
11,28447676,har,kumaar,0,0,1
11,28345384,har,daas,1,1,1
11,28529341,har,kumaar,0,0,1
11,27884437,har,kumaar,0,0,1
11,30507685,har,makheejaa,1,0,1
11,29136851,har,prakaas,1,1,1
11,27894109,har,kumaar,0,0,1
11,29559062,har,kumaar,0,0,1
11,30323340,har,moo,0,0,0
11,29104091,har,kumaar,0,0,1
11,29288606,har,kumaar,0,0,1
11,28340542,har,kumaar,0,0,1
11,27921863,har,kumaar,0,0,1
11,30420881,har,kumaar,0,0,1
11,28581599,har,kumaar,0,0,1
11,30340676,har,prakaas,1,1,1
11,30633352,har,kumaar,0,0,1
11,27955397,har,kumaar,0,0,1
11,28275969,har,daas,1,1,1
11,27863523,har,kumaar,0,0,1
11,29240284,har,kumaar,0,0,1
11,27813723,har,baksee,0,0,0
11,27858192,har,kumaar,0,0,1
11,29828083,har,kumaar,0,0,1
11,28097221,har,kumaar,0,0,1
11,29958727,har,miththal,1,0,1
11,29978178,har,kumaar,0,0,1
11,29742075,har,daas,1,1,1
11,30394825,har,kumaar,0,0,1
11,30621759,har,chouhaan,0,0,0
11,29173026,har,kumaar,0,0,1
11,28352859,har,kumaar,0,0,1
11,29877159,har,kumaar,0,0,1
11,27725032,har,kumaar,0,0,1
11,30591815,har,kumaar,0,0,1
11,27816117,har,prakaas,1,1,1
11,29849218,har,kapoor,1,1,1
11,29840870,har,daas,1,1,1
11,28139530,har,kumaar,0,0,1
11,27832413,har,kumaar,0,0,1
11,27931015,har,rathan,0,1,0
11,29708875,har,kumaar,0,0,1
11,29262145,har,kumaar,0,0,1
11,29763780,har,kumaar,0,0,1
11,27796279,har,kumaar,0,0,1
11,29098787,har,kumaar,0,0,1
11,28462368,har,vaan,1,1,1
11,29734457,har,kumaar,0,0,1
11,29615480,har,kumaar,0,0,1
11,30442614,har,sumdar,1,0,1
11,29497949,har,kumaar,0,0,1
11,27890224,har,kumaar,0,0,1
11,29879363,har,kumaar,0,0,1
11,30215782,har,daththaa,0,0,0
11,27713747,har,kamchan,0,0,1
11,30047431,har,prakaas,1,1,1
11,30137915,har,kumaar,0,0,1
11,30055792,har,kumaar,0,0,1
11,27701511,har,kumaar,0,0,1
11,29894694,har,syaam,0,0,1
11,30101600,har,kumaar,0,0,1
11,30499230,har,kumaar,0,0,1
11,29341211,har,daas,1,1,1
11,29110193,har,sain,0,0,1
11,28734925,har,thivaaree,1,0,1
11,30376991,har,paraasar,1,1,1
11,28502887,har,mehar,0,1,1
11,30319608,har,daas,1,1,1
11,28461713,har,chandr,0,0,1
11,27712637,har,saradaanaa,1,0,1
11,29579439,har,sukh,0,0,1
11,28685814,har,kumaar,0,0,1
11,30101852,har,kumaar,0,0,1
11,29285272,har,kumaar,0,0,1
11,28522056,har,kumaar,0,0,1
11,30354973,har,kumaar,0,0,1
11,29645513,har,kumaar,0,0,1
11,28186666,har,kumaar,0,0,1
11,29722601,har,kumaar,0,0,1
11,29998116,har,kumaar,0,0,1
11,29279319,har,kumaar,0,0,1
11,30228156,har,kumaar,0,0,1
11,28045392,har,kumaar,0,0,1
11,28578276,har,kumaar,0,0,1
11,29054013,har,sih,0,0,0
11,28881855,har,kumaar,0,0,1
11,28046425,har,kumaar,0,0,1
11,30245887,har,kumaar,0,0,1
11,29812298,har,kumaar,0,0,1
11,29313218,har,kumaar,0,0,1
11,27823672,har,kumaar,0,0,1
11,30078206,har,kumaar,0,0,1
11,28295057,har,kumaar,0,0,1
11,28759793,har,kumaar,0,0,1
11,29969606,har,rathan,0,1,0
11,30608841,har,patel,0,0,0
11,28949563,har,chandr,0,0,1
11,28189853,har,kumaar,0,0,1
11,30137158,har,prakaas,1,1,1
11,30311518,har,prakaas,1,1,1
11,30428020,har,charan,0,0,0
11,27697820,har,kumaar,0,0,1
11,28774959,har,daas,1,1,1
11,28716553,har,bathraa,1,0,1
11,30171470,har,chandr,0,0,1
11,28160295,har,prakaas,1,1,1
11,29162623,har,kumaar,0,0,1
11,28814910,har,kumaar,0,0,1
11,29903537,har,kumaar,0,0,1
11,29477200,har,prakaas,1,1,1
11,28072517,har,kumaar,0,0,1
11,30084522,har,kumaar,0,0,1
11,28203341,har,kumaar,0,0,1
11,29628107,har,kumaar,0,0,1
11,27745318,har,kumaar,0,0,1
11,28763569,har,kumaar,0,0,1
11,27679553,har,prakaas,1,1,1
11,30339456,har,jeenaa,0,0,1
11,29687855,har,kumaar,0,0,1
11,29836846,har,kumaar,0,0,1
11,30532396,har,hasain,0,0,1
11,30444932,har,kumaar,0,0,1
11,28578027,har,kumaar,0,0,1
11,29601036,har,kumaar,0,0,1
11,28682323,har,kumaar,0,0,1
11,28104867,har,kumaar,0,0,1
11,30501032,har,kumaar,0,0,1
11,30443387,har,kumaar,0,0,1
11,29610852,har,kumaar,0,0,1
11,27784936,har,kumaar,0,0,1
11,30359740,har,kumaar,0,0,1
11,29841151,har,kumaar,0,0,1
11,29012484,har,kumaar,0,0,1
11,29466561,har,kumaar,0,0,1
11,29094465,har,kumaar,0,0,1
11,28503999,har,kumaar,0,0,1
11,30153294,har,kumaar,0,0,1
11,29499632,har,kumaar,0,0,1
11,28828836,har,kumaar,0,0,1
11,29348069,har,kumaar,0,0,1
11,28941557,har,kumaar,0,0,1
11,28505276,har,kumaar,0,0,1
11,28980425,har,kumaar,0,0,1
11,29311013,har,kumaar,0,0,1
11,30441864,har,kumaar,0,0,1
11,28737757,har,kumaar,0,0,1
11,29954740,har,kumaar,0,0,1
11,29067521,har,kumaar,0,0,1
11,28004182,har,kumaar,0,0,1
11,29542881,har,kumaar,0,0,1
11,30451914,har,kumaar,0,0,1
11,27832064,har,kumaar,0,0,1
11,30289485,har,kumaar,0,0,1
11,29495033,har,bhagavan,0,1,0
11,30271415,har,kumaar,0,0,1
11,28097471,har,kumaar,0,0,1
11,29959138,har,kumaar,0,0,1
11,28080526,har,prakaas,1,1,1
11,29252705,har,daas,1,1,1
11,28009181,har,raanaa,0,0,0
11,28229618,har,kumaar,0,0,1
11,29100962,har,prakaas,1,1,1
11,27734029,har,raanaa,0,0,0
11,30110927,har,kumaar,0,0,1
11,28401292,har,kumaar,0,0,1
11,28738321,har,kumaar,0,0,1
11,28841217,har,kumaar,0,0,1
11,28602186,har,kumaar,0,0,1
11,29647897,har,kumaar,0,0,1
11,28826556,har,diyaa,1,1,1
11,27734682,har,chandr,0,0,1
11,27889687,har,chouhaan,0,0,0
11,30576722,har,kumaar,0,0,1
11,29437775,har,prakaas,1,1,1
11,30150563,har,kumaar,0,0,1
11,28676763,har,prakaas,1,1,1
11,28041342,har,kumaar,0,0,1
11,29066673,har,kumaar,0,0,1
11,28199275,har,kumaar,0,0,1
11,29028266,har,kumaar,0,0,1
11,28801833,har,kumaar,0,0,1
11,28560818,har,bathraa,1,0,1
11,30529099,har,kumaar,0,0,1
11,28345852,har,kumaar,0,0,1
11,29641718,har,kumaar,0,0,1
11,28925935,har,kumaar,0,0,1
11,30216813,har,thripaathee,1,1,1
11,29856489,har,kumaar,0,0,1
11,29882458,har,kumaar,0,0,1
11,30210417,har,kumaar,0,0,1
11,30274654,har,kapoor,1,1,1
11,29903993,har,kumaar,0,0,1
11,29975587,har,kumaar,0,0,1
11,27747496,har,kumaar,0,0,1
11,28535621,har,kumaar,0,0,1
11,29445291,har,kumaar,0,0,1
11,29763505,har,prakaas,1,1,1
11,27807313,har,saam,0,0,0
11,28897738,har,chandr,0,0,1
11,28753645,har,kumaar,0,0,1
11,30411180,har,kumaar,0,0,1
11,29660570,har,kumaar,0,0,1
11,28599453,har,chandr,0,0,1
11,28969126,har,mehar,0,1,1
11,28957052,har,kumaar,0,0,1
11,30089031,har,kumaar,0,0,1
11,27916602,har,kumaar,0,0,1
11,30587261,har,jhhaamb,0,0,1
11,29074918,har,kumaar,0,0,1
11,29754003,har,kumaar,0,0,1
11,29253916,har,kumaar,0,0,1
11,29300980,har,kumaar,0,0,1
11,28248722,har,kumaar,0,0,1
11,28585445,har,kumaar,0,0,1
11,29959529,har,kumaar,0,0,1
11,29469456,har,kumaar,0,0,1
11,30342883,har,dveen,0,1,1
11,28841991,har,kumaar,0,0,1
11,29994815,har,kumaar,0,0,1
12,32426410,jha,beebee,0,0,0
12,33571316,jha,beebee,0,0,0
12,33835503,jha,thivaaree,1,0,1
12,33733793,jha,beebee,0,0,0
12,32105452,jha,mareek,1,1,1
12,32663296,jha,kumaar,0,0,1
12,30662445,jha,beebee,0,0,0
12,31213248,jha,khaathun,1,1,1
12,31885447,jha,ganjhhu,0,0,1
12,33580611,jha,mahalee,0,0,1
12,31803455,jha,bhueeyaam,1,1,1
12,31835829,jha,chouhaan,0,0,0
12,31642502,jha,kumaar,0,0,1
12,31030627,jha,beebee,0,0,0
12,31331689,jha,beebee,0,0,0
12,32643878,jha,khaathun,1,1,1
12,32435532,jha,mallik,0,0,1
12,33082373,jha,daas,1,1,1
12,32609571,jha,kumaar,0,0,1
12,33599914,jha,baralaa,1,1,0
12,32359853,jha,beebee,0,0,0
12,32919288,jha,chartarjee,0,0,1
12,31963956,jha,musthaphaa,1,1,1
12,33239575,jha,mumdaa,0,0,1
12,33681243,jha,khaathun,1,1,1
12,30726558,jha,murm,0,0,1
12,32640811,jha,chouhaan,0,0,0
12,33616720,jha,mimj,0,0,1
12,31306953,jha,ramaanee,0,0,1
12,31633478,jha,khaathun,1,1,1
12,32487008,jha,varmaa,0,0,0
12,31164395,jha,maamjhhee,1,0,1
12,31279653,jha,daas,1,1,1
12,30919606,jha,daththaa,0,0,0
12,32778500,jha,saahee,0,0,0
12,31722542,jha,maamjhhee,1,0,1
12,31199503,jha,praveen,1,0,1
12,31236457,jha,khaathun,1,1,1
12,30704755,jha,murm,0,0,1
12,31126050,jha,hem,0,0,0
12,32094405,jha,daas,1,1,1
12,32219367,jha,kumaar,0,0,1
12,31822625,jha,isaraail,1,1,1
12,33501893,jha,kumaar,0,0,1
12,31649786,jha,banarjee,0,0,1
12,31053623,jha,daasee,0,0,0
12,32480132,jha,kumaar,0,0,1
12,33236756,jha,mukhee,0,0,1
12,33541394,jha,masakaraa,1,1,1
12,31254251,jha,rahamaan,1,1,1
12,33943894,jha,kumaar,0,0,1
12,30940070,jha,bhagath,1,1,1
12,33432892,jha,kumaar,0,0,1
12,32546179,jha,bhueeyaam,1,1,1
12,33943898,jha,beebee,0,0,0
12,30861911,jha,beebee,0,0,0
12,34012613,jha,kumaar,0,0,1
12,33721712,jha,raanaa,0,0,0
12,31129437,jha,kumaar,0,0,1
12,30908871,jha,sariph,1,0,1
12,32899675,jha,daas,1,1,1
12,31035322,jha,daththaa,0,0,0
12,31510939,jha,khaathun,1,1,1
12,33401114,jha,kumaar,0,0,1
12,32089304,jha,daas,1,1,1
12,32118577,jha,marandee,1,1,1
12,31962024,jha,kumaar,0,0,1
12,30722480,jha,chamdraa,1,0,1
12,33419344,jha,jameel,0,0,1
12,32250166,jha,kumaar,0,0,1
12,33519086,jha,kasasyap,0,0,0
12,32156944,jha,kumaar,0,0,1
12,32249985,jha,kumaar,0,0,1
12,31270539,jha,beebee,0,0,0
12,33827283,jha,beebee,0,0,0
12,31381754,jha,khaathun,1,1,1
12,32933880,jha,yaammas,1,1,1
12,32295010,jha,kumaar,0,0,1
12,33209383,jha,mumdaa,0,0,1
12,32422014,jha,simnhaa,0,0,1
12,33749824,jha,beebee,0,0,0
12,32286707,jha,kumaar,0,0,1
12,30858571,jha,bevaa,1,0,1
12,31637926,jha,ullaah,1,1,1
12,32282064,jha,kumaar,0,0,1
12,33128518,jha,sirakaa,1,1,1
12,31960546,jha,khaathun,1,1,1
12,33643861,jha,maamjhhee,1,0,1
12,33048468,jha,kumaar,0,0,1
12,30961030,jha,varmaa,0,0,0
12,31777205,jha,varamaa,1,1,1
12,32475390,jha,kumaar,0,0,1
12,33621276,jha,baralaa,1,1,0
12,33073372,jha,maardee,1,1,1
12,31747917,jha,rahamaan,1,1,1
12,30643529,jha,beebee,0,0,0
12,32421180,jha,kumaar,0,0,1
12,32873297,jha,thivaaree,1,0,1
12,32543614,jha,kumaar,0,0,1
12,32239646,jha,maamjhhee,1,0,1
12,32994478,jha,kumaar,0,0,1
12,32234664,jha,khaathun,1,1,1
12,32503806,jha,paathak,0,0,0
12,33298246,jha,hooroo,1,0,1
12,33110347,jha,daas,1,1,1
12,32990888,jha,daas,1,1,1
12,32334527,jha,batavaal,0,1,1
12,33452777,jha,poorthi,1,0,1
12,32109849,jha,kumaar,0,0,1
12,33337674,jha,mahalee,0,0,1
12,32521108,jha,bhaarathee,0,0,0
12,32510238,jha,kumaar,0,0,1
12,33185771,jha,karamaa,1,1,1
12,33116922,jha,laaguree,1,0,1
12,33830678,jha,kachchhap,1,0,1
12,32637721,jha,banarjee,0,0,1
12,33894349,jha,beebee,0,0,0
12,32159786,jha,maamjhhee,1,0,1
12,31369318,jha,murm,0,0,1
12,31924798,jha,varmaa,0,0,0
12,30789337,jha,murm,0,0,1
12,34012045,jha,praveen,1,0,1
12,33331151,jha,thelee,1,0,1
12,32142292,jha,maamjhhee,1,0,1
12,33412828,jha,adanaan,0,1,1
12,32665571,jha,khaathun,1,1,1
12,32937589,jha,kumaar,0,0,1
12,31718284,jha,chakkarthee,0,0,1
12,31527341,jha,maamjhhee,1,0,1
12,32982674,jha,kumaar,0,0,1
12,31597987,jha,mahamud,1,1,1
12,31397343,jha,beebee,0,0,0
12,33196332,jha,barajoo,1,1,1
12,33758365,jha,kumaar,0,0,1
12,30754055,jha,kisku,1,0,1
12,33759962,jha,misthree,1,0,1
12,33150125,jha,laaguree,1,0,1
12,32269274,jha,maamjhhee,1,0,1
12,31274165,jha,beebee,0,0,0
12,33469252,jha,chourasiyaa,1,1,1
12,31670830,jha,kumaar,0,0,1
12,33086352,jha,gueeyaa,1,1,1
12,33971148,jha,kumaar,0,0,1
12,33599910,jha,baralaa,1,1,0
12,31326829,jha,pahaariyaa,0,1,1
12,32484820,jha,mubaarak,1,0,1
12,31760085,jha,misthree,1,0,1
12,32896560,jha,hasamdaa,1,0,1
12,31937311,jha,raanaa,0,0,0
12,32532091,jha,daas,1,1,1
12,31806080,jha,praveen,1,0,1
12,33656333,jha,mimj,0,0,1
12,31060925,jha,beebee,0,0,0
12,31399753,jha,daas,1,1,1
12,34020860,jha,kumaar,0,0,1
12,31083449,jha,majumadaar,1,1,1
12,32952543,jha,mallik,0,0,1
12,33882535,jha,kumaar,0,0,1
12,32551841,jha,kumaar,0,0,1
12,33873196,jha,bhueeyaam,1,1,1
12,31532045,jha,raanaa,0,0,0
12,33796871,jha,misthree,1,0,1
12,33878164,jha,beebee,0,0,0
12,33156589,jha,sirakaa,1,1,1
12,32227875,jha,mahalee,0,0,1
12,33026799,jha,banarjee,0,0,1
12,32659976,jha,khaathun,1,1,1
12,33874599,jha,kumaar,0,0,1
12,32236003,jha,naayak,1,1,1
12,33055227,jha,aanand,0,0,0
12,32060168,jha,murm,0,0,1
12,32896021,jha,svarup,1,0,1
12,31458356,jha,kumaar,0,0,1
12,32943018,jha,kumaar,0,0,1
12,31335747,jha,mareek,1,1,1
12,31995612,jha,daas,1,1,1
12,31667022,jha,naayak,1,1,1
12,33939422,jha,kumaar,0,0,1
12,30881865,jha,beebee,0,0,0
12,32317387,jha,kasyap,0,0,1
12,33225828,jha,naayak,1,1,1
12,32002124,jha,varmaa,0,0,0
12,31491416,jha,daas,1,1,1
12,32920493,jha,mukhee,0,0,1
12,30937155,jha,beebee,0,0,0
12,32324055,jha,kumaar,0,0,1
12,31016483,jha,beebee,0,0,0
12,31789596,jha,hasain,0,0,1
12,33394491,jha,khaathun,1,1,1
12,32261465,jha,kumaar,0,0,1
12,33293706,jha,mumdaa,0,0,1
12,30941661,jha,murm,0,0,1
12,32389284,jha,beebee,0,0,0
12,32747352,jha,kamsaaree,1,1,1
12,32014152,jha,varmaa,0,0,0
12,33902037,jha,kumaar,0,0,1
12,32607379,jha,prakaas,1,1,1
12,32211229,jha,anul,0,0,0
12,33347612,jha,kumaar,0,0,1
12,32686633,jha,murm,0,0,1
12,33929363,jha,sih,0,0,0
12,31076272,jha,murm,0,0,1
12,32951039,jha,mukhee,0,0,1
12,33940165,jha,kumaar,0,0,1
12,31301472,jha,ramaanee,0,0,1
12,33617973,jha,kumaar,0,0,1
12,32423697,jha,thivaaree,1,0,1
12,33049199,jha,bej,1,1,1
12,31722528,jha,maamjhhee,1,0,1
12,33859672,jha,paathak,0,0,0
12,33680062,jha,mumdaa,0,0,1
12,33168548,jha,kaalindee,1,1,1
12,30902093,jha,beebee,0,0,0
12,33446764,jha,mahalee,0,0,1
12,33585745,jha,mimj,0,0,1
12,33417465,jha,ghee,0,0,0
12,31514554,jha,daas,1,1,1
12,32631249,jha,kumaar,0,0,1
12,33495232,jha,kachchhap,1,0,1
12,31706450,jha,khaathun,1,1,1
12,33624002,jha,mumdaa,0,0,1
12,33225301,jha,jaamudaa,1,1,1
12,31010089,jha,daas,1,1,1
12,33006147,jha,maamjhhee,1,0,1
12,31010745,jha,maaji,1,1,1
12,33068796,jha,kumbhabhaar,0,0,1
12,31565381,jha,raanaa,0,0,0
12,33598233,jha,baralaa,1,1,0
12,32709125,jha,thripaathee,1,1,1
12,32894855,jha,daas,1,1,1
12,31696117,jha,aasmeen,1,1,1
12,30875077,jha,beebee,0,0,0
12,33891844,jha,bhueeyaam,1,1,1
12,33976163,jha,beebee,0,0,0
12,31906812,jha,khaathun,1,1,1
12,33094006,jha,saavaiyaa,1,1,1
12,30872517,jha,beebee,0,0,0
12,32319490,jha,daas,1,1,1
12,33340330,jha,kumaar,0,0,1
12,33624337,jha,baralaa,1,1,0
12,30961857,jha,kisku,1,0,1
12,31845809,jha,bhagath,1,1,1
12,32677795,jha,maardee,1,1,1
12,30761472,jha,murm,0,0,1
12,31220130,jha,raanaa,0,0,0
12,33882645,jha,bhueeyaam,1,1,1
12,30867789,jha,beebee,0,0,0
12,33533888,jha,khaathun,1,1,1
12,33966256,jha,beebee,0,0,0
12,32911059,jha,kumaar,0,0,1
12,31689579,jha,hasain,0,0,1
12,31454053,jha,hasadaa,1,1,1
12,30866330,jha,beebee,0,0,0
12,32121747,jha,murm,0,0,1
12,33619967,jha,baadaa,0,0,1
12,32423531,jha,khaathun,1,1,1
12,31157329,jha,poodaar,0,0,1
12,33750427,jha,misthree,1,0,1
12,32775029,jha,naayak,1,1,1
12,32377721,jha,daas,1,1,1
12,33708704,jha,naayak,1,1,1
12,31185175,jha,beebee,0,0,0
12,31241832,jha,beebee,0,0,0
12,33897455,jha,maamjhhee,1,0,1
12,33901107,jha,kumaar,0,0,1
12,31193686,jha,devyaa,1,0,1
12,32435862,jha,baachhakar,0,0,0
12,30821197,jha,beebee,0,0,0
12,30899421,jha,daasee,0,0,0
12,31275142,jha,beebee,0,0,0
12,33664095,jha,bhagath,1,1,1
12,33351072,jha,kachchhap,1,0,1
12,33988773,jha,beebee,0,0,0
12,34013503,jha,kumaar,0,0,1
12,32729177,jha,daas,1,1,1
12,30725282,jha,murm,0,0,1
12,32019074,jha,daas,1,1,1
12,33000317,jha,maamjhhee,1,0,1
12,30684867,jha,beebee,0,0,0
12,33653484,jha,deb,1,0,1
12,31229759,jha,maamjhhee,1,0,1
12,32350520,jha,kumaar,0,0,1
12,30711060,jha,kumaar,0,0,1
12,31613958,jha,kumaar,0,0,1
12,32351008,jha,daas,1,1,1
12,31006014,jha,mukhaarjee,1,0,1
12,32924047,jha,daas,1,1,1
12,31426763,jha,beebee,0,0,0
12,31386739,jha,meharaa,0,0,1
12,33385165,jha,aanand,0,0,0
12,33320618,jha,poorthi,1,0,1
12,30752014,jha,kisku,1,0,1
12,33412334,jha,kshethree,0,1,1
12,33945999,jha,praveen,1,0,1
12,32166031,jha,kumaar,0,0,1
12,32872012,jha,majumadaar,1,1,1
12,31748176,jha,mehathaa,0,0,1
12,30921295,jha,beebee,0,0,0
12,33928674,jha,mehathaa,0,0,1
12,32246591,jha,khaathun,1,1,1
12,31775286,jha,varmaa,0,0,0
12,33824181,jha,praveen,1,0,1
12,31742638,jha,maamjhhee,1,0,1
12,30928699,jha,murm,0,0,1
12,33060516,jha,kumaar,0,0,1
12,33976391,jha,beebee,0,0,0
12,30831743,jha,beebee,0,0,0
12,33358751,jha,mimj,0,0,1
12,32336296,jha,khavaas,1,0,1
12,32992836,jha,pramaanik,1,1,1
12,31724278,jha,kumaar,0,0,1
12,31529755,jha,maamjhhee,1,0,1
12,32955371,jha,sarapharaa,0,0,1
12,32655104,jha,chouhaan,0,0,0
12,33011241,jha,maamjhhee,1,0,1
12,31160365,jha,varmaa,0,0,0
12,33264440,jha,naayak,1,1,1
12,33224499,jha,gaagaraaee,1,1,1
12,33133382,jha,baamkiraa,1,1,1
12,33884121,jha,mehathaa,0,0,1
12,33285673,jha,aaeend,1,1,1
12,33482535,jha,thivaaree,1,0,1
12,33608651,jha,mahalee,0,0,1
12,33292664,jha,thidu,1,0,1
12,33924772,jha,kumaar,0,0,1
12,32639080,jha,vaauree,1,1,1
12,31884667,jha,kumaar,0,0,1
12,32007167,jha,kumaar,0,0,1
12,33202976,jha,naayak,1,1,1
12,31247773,jha,murm,0,0,1
12,31145160,jha,murm,0,0,1
12,31336756,jha,paathak,0,0,0
12,32001142,jha,khaathun,1,1,1
12,33477419,jha,kumaar,0,0,1
12,33964029,jha,khaathun,1,1,1
12,33404306,jha,mallik,0,0,1
12,32633724,jha,daas,1,1,1
12,33297080,jha,hooroo,1,0,1
12,33493045,jha,thalath,0,0,0
12,31402232,jha,pamjiyaraa,1,1,1
12,31500696,jha,raanaa,0,0,0
12,33056460,jha,kumaar,0,0,1
12,32317273,jha,kumaar,0,0,1
12,33069339,jha,kevarth,1,0,1
12,33400920,jha,kumaar,0,0,1
12,31769956,jha,raanaa,0,0,0
12,30967630,jha,murm,0,0,1
12,32465512,jha,kumaar,0,0,1
12,30979273,jha,daas,1,1,1
12,33763636,jha,bhueeyaam,1,1,1
12,31373486,jha,maamjhhee,1,0,1
12,33012600,jha,pramaanik,1,1,1
12,33142810,jha,barajoo,1,1,1
12,31388900,jha,maamjhhee,1,0,1
12,30999005,jha,dhaatee,0,0,0
12,31539922,jha,kumaar,0,0,1
12,33026494,jha,pramaanik,1,1,1
12,33424186,jha,mumdaa,0,0,1
12,31072359,jha,kumaar,0,0,1
12,33639759,jha,naayak,1,1,1
12,32149738,jha,naayak,1,1,1
12,32353844,jha,vaauree,1,1,1
12,33386281,jha,chouhaan,0,0,0
12,31692579,jha,maamjhhee,1,0,1
12,32849979,jha,mukhee,0,0,1
12,33060297,jha,paathr,0,0,1
12,31973758,jha,maamjhhee,1,0,1
12,31685152,jha,poodaar,0,0,1
12,32233193,jha,laheree,0,0,1
12,32987418,jha,imathiyaaj,1,1,1
12,33716583,jha,keraketraa,1,1,1
12,31345012,jha,kisku,1,0,1
12,32472588,jha,daasee,0,0,0
12,32790060,jha,murm,0,0,1
12,31692068,jha,kisku,1,0,1
12,31758883,jha,khaathun,1,1,1
12,31368510,jha,maamjhhee,1,0,1
12,31997865,jha,daas,1,1,1
12,31249824,jha,bivee,0,0,1
12,33327171,jha,khaathun,1,1,1
12,32841449,jha,maamjhhee,1,0,1
12,33364090,jha,pushtee,1,0,1
12,33045761,jha,chatarjee,0,0,1
12,33485773,jha,kumaar,0,0,1
12,31088962,jha,murm,0,0,1
12,32123918,jha,maamjhhee,1,0,1
12,31719281,jha,maamjhhee,1,0,1
12,32642072,jha,kumaar,0,0,1
12,33880296,jha,bhueeyaam,1,1,1
12,33822429,jha,bhueeyaam,1,1,1
12,30736372,jha,bhagath,1,1,1
12,32294306,jha,kumaar,0,0,1
12,32542286,jha,kumaar,0,0,1
12,31720581,jha,maamjhhee,1,0,1
12,32331348,jha,thivaaree,1,0,1
12,31939173,jha,paasabaan,1,1,1
12,33505355,jha,praveen,1,0,1
12,33530222,jha,kumaar,0,0,1
12,33892420,jha,mehathaa,0,0,1
12,31625313,jha,mimj,0,0,1
12,31236877,jha,daas,1,1,1
12,33819090,jha,thivaaree,1,0,1
12,32586749,jha,daas,1,1,1
12,32743493,jha,murm,0,0,1
12,31864321,jha,khaathun,1,1,1
12,31012726,jha,daas,1,1,1
12,32317643,jha,kumaar,0,0,1
12,33438910,jha,mimj,0,0,1
12,32460340,jha,daththaa,0,0,0
12,31717078,jha,kumaar,0,0,1
12,31903715,jha,khaathun,1,1,1
12,31516655,jha,khaathun,1,1,1
12,33236570,jha,daas,1,1,1
12,31540014,jha,mehathaa,0,0,1
12,30780264,jha,beebee,0,0,0
12,33775879,jha,bhueeyaam,1,1,1
12,31963489,jha,kusavaahaa,1,0,1
12,33553514,jha,praveen,1,0,1
12,31842555,jha,kumaar,0,0,1
12,31268777,jha,beebee,0,0,0
12,31564880,jha,kumaar,0,0,1
12,33995565,jha,beebee,0,0,0
12,31986427,jha,daas,1,1,1
12,31807604,jha,sav,0,0,0
12,32896929,jha,mukhee,0,0,1
12,31831789,jha,ganjhhu,0,0,1
12,33897800,jha,kumaar,0,0,1
12,33457353,jha,kusavaahaa,1,0,1
12,31699335,jha,kumaar,0,0,1
12,33652537,jha,aamsaree,1,1,1
12,33736465,jha,mehathaa,0,0,1
12,31954363,jha,khaathun,1,1,1
12,33393003,jha,paraasar,1,1,1
12,31511159,jha,khaathun,1,1,1
12,33727339,jha,beebee,0,0,0
12,31659955,jha,kumaar,0,0,1
12,32830922,jha,beebee,0,0,0
12,32888682,jha,majumadaar,1,1,1
12,33680386,jha,bhagath,1,1,1
12,30671841,jha,khaathun,1,1,1
12,31798398,jha,khaathun,1,1,1
12,31159280,jha,beebee,0,0,0
12,32773946,jha,maardee,1,1,1
12,31671642,jha,aabid,0,0,1
12,34002602,jha,daas,1,1,1
12,33425506,jha,kumaar,0,0,1
12,31382551,jha,baasakee,1,1,1
12,31504804,jha,khaathun,1,1,1
12,32758282,jha,paathr,0,0,1
12,32818950,jha,maardee,1,1,1
12,31409138,jha,varmaa,0,0,0
12,32430402,jha,kumaar,0,0,1
12,31440751,jha,khaathun,1,1,1
12,31254337,jha,beebee,0,0,0
12,30913994,jha,murm,0,0,1
12,33776905,jha,kumaar,0,0,1
12,31614800,jha,kumaar,0,0,1
12,31492558,jha,aamsaree,1,1,1
12,33634782,jha,mimj,0,0,1
12,32911030,jha,daas,1,1,1
12,33388115,jha,kumaar,0,0,1
12,31399627,jha,bhagath,1,1,1
12,31424437,jha,beebee,0,0,0
12,31406646,jha,daas,1,1,1
12,33901918,jha,bhueeyaam,1,1,1
12,31926201,jha,kumaar,0,0,1
12,32481435,jha,khaathun,1,1,1
12,33748408,jha,varmaa,0,0,0
12,33014445,jha,kaalimdee,1,1,1
12,31803430,jha,moosoomaath,1,0,1
12,32926414,jha,daas,1,1,1
12,32713469,jha,naayak,1,1,1
12,31045587,jha,vaauree,1,1,1
12,31164237,jha,beebee,0,0,0
12,32377379,jha,daasee,0,0,0
12,33807657,jha,sih,0,0,0
12,32192100,jha,hajaam,1,1,1
12,33673927,jha,bhagath,1,1,1
12,31342200,jha,raanaa,0,0,0
12,31261918,jha,koolin,1,0,1
12,31186509,jha,beebee,0,0,0
12,32263415,jha,beebee,0,0,0
12,31790212,jha,praveen,1,0,1
12,30907004,jha,beebee,0,0,0
12,32290915,jha,kumaar,0,0,1
12,30659763,jha,pramaanik,1,1,1
12,34011172,jha,kumaar,0,0,1
12,33056175,jha,daas,1,1,1
12,34005772,jha,uamraav,1,1,1
12,31716590,jha,mumdaa,0,0,1
12,31423529,jha,praveen,1,0,1
12,33691594,jha,mahalee,0,0,1
12,31982436,jha,kisku,1,0,1
12,31731545,jha,khaathun,1,1,1
12,33948895,jha,prakaas,1,1,1
12,32455705,jha,kumaar,0,0,1
12,33760248,jha,kumaar,0,0,1
12,33576451,jha,khaathun,1,1,1
12,31765361,jha,kumaar,0,0,1
12,31350589,jha,kisku,1,0,1
12,31111304,jha,murm,0,0,1
12,31871156,jha,kumaar,0,0,1
12,31896678,jha,jaaved,1,1,0
12,32955225,jha,samasuddeen,1,1,1
12,33926294,jha,chouhaan,0,0,0
12,32795791,jha,murm,0,0,1
12,33568662,jha,mimj,0,0,1
12,31765771,jha,kumaar,0,0,1
12,30868537,jha,beebee,0,0,0
12,31565183,jha,kumaar,0,0,1
12,32111668,jha,daas,1,1,1
12,31527641,jha,murm,0,0,1
12,33501629,jha,kumaar,0,0,1
12,31521410,jha,khaathun,1,1,1
12,33214177,jha,mundaaree,1,1,1
12,30815468,jha,beebee,0,0,0
12,32369081,jha,kumaar,0,0,1
12,32086343,jha,kumaar,0,0,1
12,31770518,jha,kumaar,0,0,1
12,32611169,jha,kumaar,0,0,1
12,32506049,jha,aajaam,1,0,0
12,31925651,jha,daas,1,1,1
12,31645727,jha,rahamaan,1,1,1
12,31992386,jha,daas,1,1,1
12,32961428,jha,rathaa,0,0,0
12,31225405,jha,khaathun,1,1,1
12,31130596,jha,raaooth,1,1,0
12,32138864,jha,beebee,0,0,0
12,31714701,jha,munee,0,0,0
12,30893023,jha,choube,0,0,0
12,32138036,jha,daas,1,1,1
12,32324254,jha,kumaar,0,0,1
12,33695458,jha,beebee,0,0,0
12,32104642,jha,raanaa,0,0,0
12,32929957,jha,kumaar,0,0,1
12,31845477,jha,raanaa,0,0,0
12,32549952,jha,saahanee,1,1,0
12,32108758,jha,daas,1,1,1
12,32322899,jha,kumaar,0,0,1
12,32894038,jha,kumaar,0,0,1
12,31564222,jha,kumaar,0,0,1
12,31550090,jha,mehathaa,0,0,1
12,33102770,jha,machhuvaa,1,0,1
12,33578640,jha,bhagath,1,1,1
12,31298988,jha,kumaar,0,0,1
12,34012951,jha,beebee,0,0,0
12,31693526,jha,maamjhhee,1,0,1
12,31775006,jha,mallik,0,0,1
12,32483961,jha,khaathun,1,1,1
12,31203066,jha,khaathun,1,1,1
12,31599666,jha,raanaa,0,0,0
12,33671134,jha,kumaar,0,0,1
12,33169320,jha,thithu,1,0,1
12,33644432,jha,jaajoodiyaa,1,1,1
12,32021845,jha,thivaaree,1,0,1
12,33076058,jha,maardee,1,1,1
12,31646751,jha,chouhaan,0,0,0
12,31877318,jha,daas,1,1,1
12,33863796,jha,beebee,0,0,0
12,32481447,jha,khaathun,1,1,1
12,32924159,jha,mukhee,0,0,1
12,32664635,jha,hajaaree,1,0,1
12,30970793,jha,kumaar,0,0,1
12,31300290,jha,dube,0,0,1
12,30831435,jha,beebee,0,0,0
12,30835598,jha,bevaa,1,0,1
12,33848959,jha,kusavaahaa,1,0,1
12,32342428,jha,beebee,0,0,0
12,30877993,jha,beebee,0,0,0
12,33880368,jha,kumaar,0,0,1
12,33575545,jha,baadaa,0,0,1
12,33139916,jha,gaagaraaee,1,1,1
12,31435161,jha,kumaar,0,0,1
12,31134695,jha,raanaa,0,0,0
12,33347451,jha,naayak,1,1,1
12,33261363,jha,imaamuddeen,1,1,1
12,32686219,jha,murm,0,0,1
12,32659231,jha,khaathun,1,1,1
12,33301895,jha,thambaa,0,0,1
12,34028139,jha,beebee,0,0,0
12,31946622,jha,kumaar,0,0,1
12,32748005,jha,naseemuddeen,1,1,1
12,33440293,jha,varmaa,0,0,0
12,33950113,jha,chandravamsee,1,1,1
12,32174421,jha,maamjhhee,1,0,1
12,32178005,jha,ulth,0,0,1
12,33768554,jha,paathak,0,0,0
12,33683572,jha,kachchhap,1,0,1
12,32745653,jha,maardee,1,1,1
12,31572899,jha,kumaar,0,0,1
12,30850463,jha,bevaa,1,0,1
12,33907947,jha,kumaar,0,0,1
12,32749725,jha,kaalindee,1,1,1
12,31402389,jha,moojaahid,1,1,1
12,32622009,jha,murm,0,0,1
12,33542117,jha,kumaar,0,0,1
12,32379184,jha,misthree,1,0,1
12,30713873,jha,pahaariyaa,0,1,1
12,33267673,jha,naayak,1,1,1
12,32294755,jha,priyadarsinee,1,1,1
12,31802013,jha,khaathun,1,1,1
12,32785988,jha,daas,1,1,1
12,33485754,jha,kumaar,0,0,1
12,31838206,jha,kumaar,0,0,1
12,33265081,jha,daas,1,1,1
12,32934820,jha,paathak,0,0,0
12,31259269,jha,beebee,0,0,0
12,33164877,jha,laaguree,1,0,1
12,31896733,jha,praveen,1,0,1
12,33711851,jha,mimj,0,0,1
12,31760937,jha,kumaar,0,0,1
12,33859374,jha,bhueeyaam,1,1,1
12,33910027,jha,mehathaa,0,0,1
12,33077267,jha,maardee,1,1,1
12,33911691,jha,beebee,0,0,0
12,31668823,jha,kumaar,0,0,1
12,32759507,jha,daas,1,1,1
12,33683148,jha,bhagath,1,1,1
12,31834088,jha,raanaa,0,0,0
12,33088871,jha,daas,1,1,1
12,33551770,jha,praveen,1,0,1
12,31037537,jha,beebee,0,0,0
12,31578698,jha,khaathun,1,1,1
12,33611634,jha,mumdaa,0,0,1
12,32469308,jha,mallik,0,0,1
12,31767315,jha,kumaar,0,0,1
12,30964690,jha,murm,0,0,1
12,32475632,jha,thivaaree,1,0,1
12,31419113,jha,beebee,0,0,0
12,32527257,jha,mahalee,0,0,1
12,32316154,jha,daththaa,0,0,0
12,30787375,jha,khaathun,1,1,1
12,31210518,jha,daas,1,1,1
12,33802785,jha,abaraar,1,0,1
12,32720945,jha,raanaa,0,0,0
12,32520999,jha,miththal,1,0,1
12,31585775,jha,mehathaa,0,0,1
12,32214001,jha,kumaar,0,0,1
12,31331493,jha,beebee,0,0,0
12,33150994,jha,kaalimdee,1,1,1
12,32498994,jha,daas,1,1,1
12,31828273,jha,ganjhhu,0,0,1
12,30827753,jha,beebee,0,0,0
12,32014528,jha,varmaa,0,0,0
12,31567712,jha,raanaa,0,0,0
12,31134190,jha,kisku,1,0,1
12,32503057,jha,rasthoogee,1,1,1
12,32305089,jha,kumaar,0,0,1
12,31889873,jha,kumaar,0,0,1
12,33883606,jha,misthree,1,0,1
12,33305270,jha,kachchhap,1,0,1
12,31729038,jha,kumaar,0,0,1
12,32730701,jha,daas,1,1,1
12,33699875,jha,prahiyaa,1,0,1
12,31918407,jha,beebee,0,0,0
12,33992128,jha,beebee,0,0,0
12,33492975,jha,dampee,0,0,1
12,32118994,jha,khaathun,1,1,1
12,31197689,jha,beebee,0,0,0
12,31578124,jha,maalee,0,0,0
12,31226627,jha,beebee,0,0,0
12,31074076,jha,murm,0,0,1
12,31317758,jha,kumaar,0,0,1
12,31454569,jha,haleem,0,1,0
12,33726814,jha,naayak,1,1,1
12,31669834,jha,mahalee,0,0,1
12,33894043,jha,chouhaan,0,0,0
12,31163190,jha,beebee,0,0,0
12,33971402,jha,beebee,0,0,0
12,31089402,jha,rahamaan,1,1,1
12,31474545,jha,kumaar,0,0,1
12,33239172,jha,mumdaa,0,0,1
12,33630644,jha,kispootraa,0,1,1
12,31338804,jha,kumaar,0,0,1
12,32297855,jha,daas,1,1,1
12,32793902,jha,murm,0,0,1
12,32543688,jha,khaathun,1,1,1
12,31048085,jha,hemabram,1,1,1
12,33700730,jha,beebee,0,0,0
12,31569090,jha,kumaar,0,0,1
12,32141028,jha,beebee,0,0,0
12,32166792,jha,khaathun,1,1,1
12,33491055,jha,dumgadammg,0,0,1
12,31801010,jha,raanaa,0,0,0
12,33214636,jha,naayak,1,1,1
12,33606614,jha,bhagath,1,1,1
12,32326670,jha,kumaar,0,0,1
12,31574745,jha,praveen,1,0,1
12,30695581,jha,beebee,0,0,0
12,31781598,jha,khaathun,1,1,1
12,32968884,jha,saees,0,1,1
12,31730424,jha,karamalee,0,1,1
12,33663644,jha,beebee,0,0,0
12,32888235,jha,boohooraa,0,0,1
12,31909342,jha,kumaar,0,0,1
12,31719143,jha,kumaar,0,0,1
12,31010288,jha,thivaaree,1,0,1
12,32084837,jha,daas,1,1,1
12,32150328,jha,beebee,0,0,0
12,33474685,jha,thivaaree,1,0,1
12,32083566,jha,khaathun,1,1,1
12,33500040,jha,kachchhap,1,0,1
12,32655044,jha,kumaar,0,0,1
12,32816461,jha,kaalindee,1,1,1
12,33829027,jha,maamjhhee,1,0,1
12,32139264,jha,khaathun,1,1,1
12,33945748,jha,bhueeyaam,1,1,1
12,31542369,jha,mehathaa,0,0,1
12,33960794,jha,beebee,0,0,0
12,32929074,jha,kumaar,0,0,1
12,31922980,jha,kumaar,0,0,1
12,33220514,jha,mimj,0,0,1
12,31671408,jha,kumaar,0,0,1
12,31539995,jha,kumaar,0,0,1
12,31880538,jha,ganjhhu,0,0,1
12,31848550,jha,bhueeyaam,1,1,1
12,31710315,jha,kumaar,0,0,1
12,32882298,jha,maamjhhee,1,0,1
12,31145385,jha,maamjhhee,1,0,1
12,33488562,jha,kumaar,0,0,1
12,31590839,jha,kumaar,0,0,1
12,31103703,jha,murm,0,0,1
12,32594466,jha,beebee,0,0,0
12,33337977,jha,naayak,1,1,1
12,33432544,jha,kumaar,0,0,1
12,32259655,jha,beebee,0,0,0
12,31823085,jha,raanaa,0,0,0
12,32538154,jha,khaathun,1,1,1
12,30758703,jha,krisachan,0,0,0
12,33196001,jha,hooroo,1,0,1
12,32067840,jha,varmaa,0,0,0
12,33622263,jha,mumdaa,0,0,1
12,32790617,jha,murm,0,0,1
12,33901591,jha,bhueeyaam,1,1,1
12,33990735,jha,mumdaa,0,0,1
12,32342156,jha,murm,0,0,1
12,30897791,jha,khaathun,1,1,1
12,33905959,jha,beebee,0,0,0
12,33499173,jha,kispootraa,0,1,1
12,33272612,jha,daas,1,1,1
12,32176675,jha,naayak,1,1,1
12,33627899,jha,mimj,0,0,1
12,32328839,jha,vaauree,1,1,1
12,33371705,jha,kumaar,0,0,1
12,33884556,jha,beebee,0,0,0
12,31948173,jha,varmaa,0,0,0
12,33772350,jha,kumaar,0,0,1
12,33547530,jha,prakaas,1,1,1
12,33833501,jha,beebee,0,0,0
12,32994197,jha,kumaar,0,0,1
12,32177131,jha,beebee,0,0,0
12,32937744,jha,poorthi,1,0,1
12,31286214,jha,ramaanee,0,0,1
12,30727598,jha,hasadaa,1,1,1
12,33345289,jha,hajaam,1,1,1
12,31377824,jha,khaathun,1,1,1
12,33801463,jha,praveen,1,0,1
12,31458247,jha,kumaar,0,0,1
12,30871077,jha,beebee,0,0,0
12,33178897,jha,daas,1,1,1
12,32372864,jha,maamjhhee,1,0,1
12,32145683,jha,ganjhhu,0,0,1
12,31017821,jha,vaaskee,1,1,1
12,33020016,jha,daas,1,1,1
12,32185532,jha,kaparadaar,1,0,1
12,32327553,jha,kumaar,0,0,1
12,31700524,jha,bedi,1,0,1
12,32999991,jha,maamjhhee,1,0,1
12,31236427,jha,beebee,0,0,0
12,32754335,jha,murm,0,0,1
12,31924350,jha,hajaam,1,1,1
12,32968658,jha,daas,1,1,1
12,30771319,jha,murm,0,0,1
12,30947028,jha,daas,1,1,1
12,33044194,jha,maardee,1,1,1
12,33252715,jha,dooraaee,1,1,1
12,33351121,jha,kachchhap,1,0,1
12,32940013,jha,daas,1,1,1
12,30822741,jha,bevaa,1,0,1
12,32656025,jha,kumaar,0,0,1
12,33947692,jha,beebee,0,0,0
12,33907728,jha,kumaar,0,0,1
12,33544266,jha,khaathun,1,1,1
12,33695919,jha,beebee,0,0,0
12,33524361,jha,khaathun,1,1,1
12,32117662,jha,maamjhhee,1,0,1
12,33932017,jha,mehathaa,0,0,1
12,32135985,jha,daas,1,1,1
12,34000245,jha,bhooeeyaam,1,0,1
12,32458600,jha,khaathun,1,1,1
12,32827712,jha,daas,1,1,1
12,33115489,jha,gaagaraaee,1,1,1
12,31902883,jha,haneeph,1,1,1
12,33742356,jha,bhagath,1,1,1
12,33708119,jha,bhueeyaam,1,1,1
12,32324982,jha,kumaar,0,0,1
12,34015126,jha,beebee,0,0,0
12,33098723,jha,aldaa,0,0,0
12,33273724,jha,machhuvaa,1,0,1
12,31259022,jha,khaathun,1,1,1
12,31959143,jha,raanaa,0,0,0
12,31888657,jha,varmaa,0,0,0
12,31716573,jha,praveen,1,0,1
12,31515230,jha,khaathun,1,1,1
12,32173443,jha,maamjhhee,1,0,1
12,31134179,jha,murm,0,0,1
12,33344916,jha,naayak,1,1,1
12,33036594,jha,khaathun,1,1,1
12,33154998,jha,gueeyaa,1,1,1
12,31782453,jha,kumaar,0,0,1
12,33513618,jha,chouhaan,0,0,0
12,30819432,jha,khaathun,1,1,1
12,32830364,jha,maamjhhee,1,0,1
12,33657483,jha,naayak,1,1,1
12,30754115,jha,agrahari,0,0,0
12,31796388,jha,musthaphaa,1,1,1
12,32945716,jha,daas,1,1,1
12,32996243,jha,kumaar,0,0,1
12,33088777,jha,murm,0,0,1
12,33905408,jha,paasee,0,0,1
12,31383933,jha,enulahak,1,1,1
12,31623959,jha,kumaar,0,0,1
12,30846983,jha,beebee,0,0,0
12,30736986,jha,beebee,0,0,0
12,32724217,jha,kaalindee,1,1,1
12,32281027,jha,dabe,0,0,0
12,31586672,jha,kumaar,0,0,1
12,32545301,jha,daas,1,1,1
12,33165945,jha,daas,1,1,1
12,33923513,jha,mehathaa,0,0,1
12,32297318,jha,chandr,0,0,1
12,33751188,jha,praveen,1,0,1
12,33660366,jha,mahalee,0,0,1
12,32478981,jha,khaathun,1,1,1
12,31226503,jha,khaathun,1,1,1
12,30926891,jha,kisku,1,0,1
12,31747874,jha,mehathaa,0,0,1
12,30923291,jha,khaathun,1,1,1
12,33727671,jha,khaathun,1,1,1
12,32114143,jha,praveen,1,0,1
12,32270195,jha,praveen,1,0,1
12,32058614,jha,khaathun,1,1,1
12,31353658,jha,beebee,0,0,0
12,33029859,jha,maamjhhee,1,0,1
12,33759798,jha,kumaar,0,0,1
12,30730206,jha,kumaar,0,0,1
12,33558401,jha,kumaar,0,0,1
12,33772960,jha,kumaar,0,0,1
12,32281927,jha,daas,1,1,1
12,31897004,jha,kumaar,0,0,1
12,30825723,jha,beebee,0,0,0
12,31163337,jha,beebee,0,0,0
12,30671191,jha,beebee,0,0,0
12,33506938,jha,chandraraam,1,0,1
12,32614410,jha,khaathun,1,1,1
12,32852721,jha,daas,1,1,1
12,33535289,jha,varmaa,0,0,0
12,32350713,jha,maamjhhee,1,0,1
12,30828595,jha,beebee,0,0,0
12,31351732,jha,kisku,1,0,1
12,31756741,jha,khaathun,1,1,1
12,33888417,jha,beebee,0,0,0
12,33888281,jha,beebee,0,0,0
12,32323397,jha,kumaar,0,0,1
12,33115771,jha,gaagaraaee,1,1,1
12,33126492,jha,sirakaa,1,1,1
12,31942144,jha,paravathiyaa,1,1,1
12,31850407,jha,daas,1,1,1
12,31718405,jha,kumaar,0,0,1
12,32790022,jha,maardee,1,1,1
12,33189814,jha,naayak,1,1,1
12,33235674,jha,mukhee,0,0,1
12,33596651,jha,mahalee,0,0,1
12,32474463,jha,kumaar,0,0,1
12,31578676,jha,khaathun,1,1,1
12,31611141,jha,kumaar,0,0,1
12,31665583,jha,khaathun,1,1,1
12,33102548,jha,nishaad,1,1,1
12,32668948,jha,praveen,1,0,1
12,30863325,jha,beebee,0,0,0
12,31360922,jha,maamjhhee,1,0,1
12,32232949,jha,kumaar,0,0,1
12,31691934,jha,kumaar,0,0,1
12,32816989,jha,naayak,1,1,1
12,32375557,jha,devyaa,1,0,1
12,33945868,jha,kumaar,0,0,1
12,33696474,jha,khaathun,1,1,1
12,31483800,jha,khaathun,1,1,1
12,33763928,jha,paathak,0,0,0
12,34023569,jha,bhueeyaam,1,1,1
12,33962620,jha,kumaar,0,0,1
12,33772276,jha,chouhaan,0,0,0
12,32995972,jha,kumaar,0,0,1
12,33807010,jha,kumaar,0,0,1
12,33457135,jha,kumaar,0,0,1
12,32692359,jha,kaalindee,1,1,1
12,33177271,jha,barajoo,1,1,1
12,33960824,jha,beebee,0,0,0
12,33420289,jha,banarjee,0,0,1
12,30941954,jha,daasee,0,0,0
12,33462559,jha,kumaar,0,0,1
12,30746030,jha,rajavaarin,1,1,1
12,31521169,jha,khaathun,1,1,1
12,31615790,jha,kumaar,0,0,1
12,31668192,jha,kumaar,0,0,1
12,33814841,jha,thivaaree,1,0,1
12,31591944,jha,kumaar,0,0,1
12,30666367,jha,beebee,0,0,0
12,30830990,jha,koorin,1,0,1
12,32841537,jha,murm,0,0,1
12,32605244,jha,daasee,0,0,0
12,32039947,jha,beebee,0,0,0
12,31338630,jha,daas,1,1,1
12,31722707,jha,khaathun,1,1,1
12,32429509,jha,chamaar,0,0,0
12,31699888,jha,maamjhhee,1,0,1
12,33669148,jha,naayak,1,1,1
12,31030283,jha,meharaa,0,0,1
12,33982701,jha,beebee,0,0,0
12,33931770,jha,chouhaan,0,0,0
12,33650664,jha,bhagath,1,1,1
12,32089352,jha,praveen,1,0,1
12,31371083,jha,murm,0,0,1
12,31552122,jha,kumaar,0,0,1
12,33263324,jha,mahalee,0,0,1
12,33798613,jha,kumaar,0,0,1
12,30775664,jha,beebee,0,0,0
12,33714892,jha,jasavaal,1,1,1
12,33477032,jha,kumaar,0,0,1
12,33997876,jha,beebee,0,0,0
12,31421822,jha,khaathun,1,1,1
12,32788625,jha,viruulee,1,0,1
12,30700838,jha,khaathun,1,1,1
12,32576140,jha,videe,0,0,1
12,31897202,jha,bhagath,1,1,1
12,32240203,jha,murm,0,0,1
12,32385318,jha,kumaar,0,0,1
12,32717104,jha,daas,1,1,1
12,33148319,jha,jaathe,0,1,1
12,31512017,jha,khaathun,1,1,1
12,32140284,jha,moohammd,0,1,1
12,32699166,jha,naayak,1,1,1
12,33072037,jha,devagam,0,0,1
12,33232726,jha,aariph,1,0,0
12,31423907,jha,kumaar,0,0,1
12,33603958,jha,hooroo,1,0,1
12,30912303,jha,beebee,0,0,0
12,32951385,jha,mukhee,0,0,1
12,30658649,jha,beebee,0,0,0
12,30773965,jha,beebee,0,0,0
12,33678715,jha,mahalee,0,0,1
12,31081732,jha,hasadaa,1,1,1
12,33400416,jha,kumaar,0,0,1
12,32930519,jha,varmaa,0,0,0
12,32843902,jha,phiradous,1,1,1
12,31050029,jha,daas,1,1,1
12,33801261,jha,jalaal,0,0,0
12,33500151,jha,mimj,0,0,1
12,32322686,jha,chandr,0,0,1
12,33104586,jha,daas,1,1,1
12,31945304,jha,kumaar,0,0,1
12,31454266,jha,imathiyaaj,1,1,1
12,34023591,jha,bhueeyaam,1,1,1
12,31063149,jha,kumaar,0,0,1
12,31548476,jha,beebee,0,0,0
12,33852659,jha,kumaar,0,0,1
12,32841926,jha,murm,0,0,1
12,31919634,jha,kumaar,0,0,1
12,31494522,jha,mehathaa,0,0,1
12,33780100,jha,kumaar,0,0,1
12,33879279,jha,bhueeyaam,1,1,1
12,32496894,jha,mallik,0,0,1
12,31150304,jha,murm,0,0,1
12,32702631,jha,digar,0,0,1
12,32705846,jha,murm,0,0,1
12,31434619,jha,rahamaan,1,1,1
12,33386794,jha,aham,0,0,0
12,32696439,jha,raanaa,0,0,0
12,33660273,jha,hooroo,1,0,1
12,32949143,jha,kumaar,0,0,1
12,34010135,jha,bhoogthaa,0,0,1
12,31471118,jha,prakaas,1,1,1
12,32602355,jha,murm,0,0,1
12,33444534,jha,kumaar,0,0,1
12,32438843,jha,maamjhhee,1,0,1
12,33062372,jha,khathree,1,0,1
12,31951521,jha,kumaar,0,0,1
12,32994093,jha,kumaar,0,0,1
12,31103834,jha,daas,1,1,1
12,33712983,jha,mahalee,0,0,1
12,33066894,jha,naayak,1,1,1
12,31702647,jha,kumaar,0,0,1
12,31004650,jha,daas,1,1,1
12,32904848,jha,choube,0,0,0
12,32296693,jha,kumaar,0,0,1
12,32953835,jha,kumaar,0,0,1
12,32985954,jha,hasain,0,0,1
12,31506532,jha,daas,1,1,1
12,32934259,jha,banarjee,0,0,1
12,30811574,jha,beebee,0,0,0
13,537954,jk,jafar,1,0,1
13,530527,jk,tamchhus,1,0,1
13,521621,jk,yangzes,1,1,1
13,519457,jk,dolkar,1,1,1
13,533353,jk,namgial,1,1,1
13,534672,jk,moosa,1,0,1
13,535166,jk,lamo,1,1,1
13,533663,jk,kazim,1,1,0
13,533360,jk,moosa,1,0,1
13,530091,jk,naqi,1,1,1
13,525591,jk,khan,0,0,1
13,535327,jk,shah,0,0,0
13,530465,jk,din,0,0,0
13,541154,jk,namgial,1,1,1
13,531066,jk,youdol,1,1,1
13,523520,jk,dolkar,1,1,1
13,538877,jk,rinchen,1,0,1
13,539039,jk,punchok,1,1,1
13,521609,jk,dolkar,1,1,1
13,534156,jk,batool,1,0,1
13,532984,jk,namgial,1,1,1
13,528464,jk,namgial,1,1,1
13,537862,jk,moosa,1,0,1
13,530443,jk,dolkar,1,1,1
13,521335,jk,tsomo,1,1,1
13,524846,jk,motup,1,1,1
13,530128,jk,lamo,1,1,1
13,524976,jk,dawa,1,1,1
13,531453,jk,norphel,1,0,1
13,523342,jk,motup,1,1,1
13,528490,jk,namgial,1,1,1
13,521033,jk,chusdool,1,1,1
13,521936,jk,namgial,1,1,1
13,534831,jk,tanzin,1,1,1
13,538063,jk,dolkar,1,1,1
13,520024,jk,kazim,1,1,0
13,522153,jk,namgial,1,1,1
13,540614,jk,namgial,1,1,1
13,538079,jk,chusdool,1,1,1
13,535028,jk,namgial,1,1,1
13,541233,jk,rinchen,1,0,1
13,533002,jk,namgial,1,1,1
13,528462,jk,namgial,1,1,1
13,540123,jk,nisai,0,0,0
13,519843,jk,punchok,1,1,1
13,533769,jk,punchok,1,1,1
13,526554,jk,hassan,1,1,1
13,539111,jk,namgial,1,1,1
13,535412,jk,tsomo,1,1,1
13,528634,jk,dolkar,1,1,1
13,521419,jk,jagmeet,1,0,1
13,524809,jk,batool,1,0,1
13,536611,jk,punchok,1,1,1
13,529703,jk,moosa,1,0,1
13,524847,jk,dolkar,1,1,1
13,521897,jk,dolkar,1,1,1
13,523042,jk,sughra,1,1,1
13,519028,jk,khan,0,0,1
13,524142,jk,abuzar,1,1,1
13,540998,jk,namdol,1,1,1
13,523510,jk,rinchen,1,0,1
13,534160,jk,namgial,1,1,1
13,530194,jk,kazim,1,1,0
13,523138,jk,moosa,1,0,1
13,522347,jk,nurbuh,1,1,1
13,529709,jk,batool,1,0,1
13,520318,jk,dolkar,1,1,1
13,541255,jk,lamo,1,1,1
13,519751,jk,tanzin,1,1,1
13,525448,jk,lamo,1,1,1
13,526418,jk,chhewang,1,1,1
13,526779,jk,tanzin,1,1,1
13,527298,jk,dolkar,1,1,1
13,536650,jk,namgial,1,1,1
13,523005,jk,karim,0,0,0
13,522019,jk,yangzez,1,1,1
13,534152,jk,namgial,1,1,1
13,521897,jk,dolkar,1,1,1
13,532913,jk,stobjor,1,1,1
13,535403,jk,jagmeet,1,0,1
13,541167,jk,motup,1,1,1
13,530285,jk,moosa,1,0,1
13,537436,jk,yuntan,1,1,1
13,535185,jk,dolkar,1,1,1
13,533020,jk,namgial,1,1,1
13,527165,jk,dorjai,0,0,1
13,533482,jk,lamo,1,1,1
13,526859,jk,dolkar,1,1,1
13,534370,jk,lamo,1,1,1
13,520477,jk,namgial,1,1,1
13,521667,jk,dolkar,1,1,1
13,524884,jk,lamo,1,1,1
13,525851,jk,din,0,0,0
13,534756,jk,lamo,1,1,1
13,535206,jk,deldan,1,1,1
13,529532,jk,chandoosa,1,0,0
13,521639,jk,takpa,1,0,0
13,524523,jk,shah,0,0,0
13,519329,jk,lamo,1,1,1
13,522325,jk,khan,0,0,1
13,520520,jk,punchok,1,1,1
13,537707,jk,namgial,1,1,1
13,536445,jk,lamo,1,1,1
13,528818,jk,khan,0,0,1
13,519053,jk,batool,1,0,1
13,523452,jk,stun,1,1,0
13,526957,jk,dolkar,1,1,1
13,526801,jk,rinchen,1,0,1
13,538100,jk,dolkar,1,1,1
13,527234,jk,punchok,1,1,1
13,522148,jk,lamo,1,1,1
13,520049,jk,batool,1,0,1
13,519339,jk,dolkar,1,1,1
13,520954,jk,dolkar,1,1,1
13,519436,jk,motup,1,1,1
13,535693,jk,motup,1,1,1
13,539684,jk,rinchen,1,0,1
13,533334,jk,namgial,1,1,1
13,535604,jk,yangjur,1,1,1
13,528945,jk,batool,1,0,1
13,525921,jk,dolkar,1,1,1
13,538674,jk,hassan,1,1,1
13,534764,jk,tanzin,1,1,1
13,528548,jk,lamo,1,1,1
13,531460,jk,lamo,1,1,1
13,525985,jk,punchok,1,1,1
13,522890,jk,lamo,1,1,1
13,539417,jk,hassan,1,1,1
13,535521,jk,isa,1,0,1
13,523048,jk,isa,1,0,1
13,532117,jk,khan,0,0,1
13,538555,jk,aba,1,1,1
13,539693,jk,dawa,1,1,1
13,528727,jk,motup,1,1,1
13,521922,jk,yangzes,1,1,1
13,522385,jk,punchok,1,1,1
13,533633,jk,yangzes,1,1,1
13,535110,jk,yangjur,1,1,1
13,524812,jk,shah,0,0,0
13,534071,jk,isa,1,0,1
13,519575,jk,lanzis,1,1,1
13,519486,jk,chhewang,1,1,1
13,540059,jk,batool,1,0,1
13,534242,jk,dolkar,1,1,1
13,537977,jk,kazim,1,1,0
13,522314,jk,batool,1,0,1
13,524728,jk,namgial,1,1,1
13,531734,jk,lamo,1,1,1
13,530489,jk,dolkar,1,1,1
13,529796,jk,dolkar,1,1,1
13,520484,jk,dolkar,1,1,1
13,538569,jk,kazim,1,1,0
13,522258,jk,hassan,1,1,1
13,536896,jk,khan,0,0,1
13,537225,jk,khan,0,0,1
13,519651,jk,moosa,1,0,1
13,537122,jk,punchok,1,1,1
13,536375,jk,namgial,1,1,1
13,537024,jk,arif,1,1,0
13,535229,jk,sidiq,1,1,1
13,522368,jk,punchok,1,1,1
13,526406,jk,lamo,1,1,1
13,524798,jk,naqi,1,1,1
13,529644,jk,namgial,1,1,1
13,534966,jk,dolkar,1,1,1
13,524673,jk,chhewang,1,1,1
13,539525,jk,rinchen,1,0,1
13,519961,jk,utsal,1,1,1
13,535800,jk,dolkar,1,1,1
13,533708,jk,haneefa,1,1,1
13,536958,jk,kumar,0,0,0
13,526015,jk,moosa,1,0,1
13,523959,jk,kazim,1,1,0
13,533342,jk,lamo,1,1,1
13,526729,jk,dolkar,1,1,1
13,529486,jk,tanzin,1,1,1
13,529809,jk,lamo,1,1,1
13,532262,jk,moosa,1,0,1
13,529344,jk,lamo,1,1,1
13,525464,jk,hassan,1,1,1
13,534974,jk,dorjai,0,0,1
13,530067,jk,jawad,0,1,1
13,522379,jk,norphel,1,0,1
13,523878,jk,kazim,1,1,0
13,524478,jk,namgial,1,1,1
13,535770,jk,dolkar,1,1,1
13,535651,jk,dawa,1,1,1
13,540875,jk,kazim,1,1,0
13,537990,jk,kazim,1,1,0
13,526616,jk,qadir,1,1,1
13,539958,jk,naqi,1,1,1
13,530303,jk,rinchen,1,0,1
13,521801,jk,kazim,1,1,0
13,519487,jk,yangzen,1,1,1
13,519441,jk,tagpa,1,1,0
13,537189,jk,batool,1,0,1
13,527413,jk,yangzen,1,1,1
13,537443,jk,lasket,1,1,1
13,525704,jk,motup,1,1,1
13,528944,jk,kazim,1,1,0
13,537543,jk,dolkar,1,1,1
13,533018,jk,dolkar,1,1,1
13,532075,jk,kazim,1,1,0
13,520531,jk,punchok,1,1,1
13,540898,jk,batool,1,0,1
13,521681,jk,yangzes,1,1,1
13,534258,jk,kazim,1,1,0
13,528155,jk,namdol,1,1,1
13,520172,jk,batool,1,0,1
13,526387,jk,haleem,0,1,0
13,540612,jk,namgial,1,1,1
13,535084,jk,thanlay,1,1,1
13,520338,jk,namgial,1,1,1
13,534909,jk,namgial,1,1,1
13,527012,jk,tanzin,1,1,1
13,526900,jk,namgial,1,1,1
13,539197,jk,faldan,1,1,1
13,526647,jk,dolkar,1,1,1
13,532214,jk,motup,1,1,1
13,532326,jk,norphel,1,0,1
13,533264,jk,jafar,1,0,1
13,535168,jk,chhewang,1,1,1
13,540346,jk,punchok,1,1,1
13,527606,jk,dorje,0,0,1
13,535267,jk,gurmath,1,0,0
13,524823,jk,jafar,1,0,1
13,523243,jk,namgial,1,1,1
13,537313,jk,chhewang,1,1,1
13,521756,jk,dolkar,1,1,1
13,539345,jk,chhewang,1,1,1
13,532918,jk,namgial,1,1,1
13,524782,jk,isa,1,0,1
13,523993,jk,dorje,0,0,1
13,520856,jk,jamyang,1,1,1
13,529945,jk,palmu,1,1,1
13,539607,jk,zumbah,1,1,1
13,519805,jk,lamo,1,1,1
13,540468,jk,kalsang,1,0,1
13,537204,jk,khan,0,0,1
13,530018,jk,towha,0,0,0
13,538333,jk,palmu,1,1,1
13,527132,jk,tanzin,1,1,1
13,531232,jk,dolkar,1,1,1
13,528863,jk,motup,1,1,1
13,524715,jk,namgial,1,1,1
13,521542,jk,namgial,1,1,1
13,536685,jk,dolkar,1,1,1
13,531654,jk,yangjur,1,1,1
13,534010,jk,din,0,0,0
13,534368,jk,dolkar,1,1,1
13,521081,jk,tanzin,1,1,1
13,526258,jk,namgial,1,1,1
13,523109,jk,batool,1,0,1
13,532498,jk,dawa,1,1,1
13,527005,jk,punchok,1,1,1
13,522950,jk,din,0,0,0
13,523622,jk,tswang,0,1,0
13,537472,jk,lamo,1,1,1
13,523445,jk,namgial,1,1,1
13,537404,jk,dolkar,1,1,1
13,525009,jk,dolkar,1,1,1
13,529359,jk,tanzin,1,1,1
13,525466,jk,hafzi,1,1,0
13,522949,jk,din,0,0,0
13,521689,jk,punchok,1,1,1
13,535802,jk,lamo,1,1,1
13,540249,jk,deldan,1,1,1
13,520044,jk,punchok,1,1,1
13,540462,jk,jagmeet,1,0,1
13,526559,jk,shaheen,1,0,1
13,530192,jk,moosa,1,0,1
13,521593,jk,namgial,1,1,1
13,521338,jk,lamo,1,1,1
13,531190,jk,namgial,1,1,1
13,538343,jk,namgial,1,1,1
13,520673,jk,sughra,1,1,1
13,540031,jk,shah,0,0,0
13,529640,jk,moosa,1,0,1
13,540151,jk,yahya,0,0,1
13,528184,jk,namgial,1,1,1
13,526357,jk,jafar,1,0,1
13,534262,jk,punchok,1,1,1
13,523680,jk,tsetan,1,1,1
13,527867,jk,lamo,1,1,1
13,539822,jk,punchok,1,1,1
13,538173,jk,dolkar,1,1,1
13,528357,jk,lamo,1,1,1
13,526742,jk,yangzes,1,1,1
13,540484,jk,yangzen,1,1,1
13,532280,jk,punchok,1,1,1
13,540061,jk,khan,0,0,1
13,538568,jk,jafar,1,0,1
13,525009,jk,dolkar,1,1,1
13,532566,jk,moosa,1,0,1
13,530127,jk,cholla,1,1,1
13,530284,jk,moosa,1,0,1
13,524576,jk,zondos,1,1,1
13,522764,jk,sughra,1,1,1
13,528367,jk,namgial,1,1,1
13,535000,jk,punchok,1,1,1
13,523659,jk,namgial,1,1,1
13,535253,jk,shah,0,0,0
13,538251,jk,dolkar,1,1,1
13,535403,jk,jagmeet,1,0,1
13,539046,jk,urgain,1,1,0
13,529103,jk,namgial,1,1,1
13,523675,jk,jafar,1,0,1
13,529260,jk,jawad,0,1,1
13,522553,jk,naqi,1,1,1
13,541371,jk,dolkar,1,1,1
13,526698,jk,punchok,1,1,1
13,530168,jk,jafar,1,0,1
13,535745,jk,dolkar,1,1,1
13,529967,jk,khan,0,0,1
13,526027,jk,isa,1,0,1
13,529428,jk,dolkar,1,1,1
13,535068,jk,mingyur,1,1,1
13,529986,jk,hassan,1,1,1
13,526738,jk,lamo,1,1,1
13,526720,jk,dolkar,1,1,1
13,535827,jk,dolkar,1,1,1
13,535584,jk,namgial,1,1,1
13,530318,jk,lamo,1,1,1
13,539274,jk,dolkar,1,1,1
13,526766,jk,namdol,1,1,1
13,526460,jk,isa,1,0,1
13,533015,jk,dolkar,1,1,1
13,537427,jk,tsomo,1,1,1
13,535293,jk,narbu,1,1,1
13,531863,jk,lamo,1,1,1
13,539865,jk,batool,1,0,1
13,525010,jk,jameel,0,0,1
13,539233,jk,namgial,1,1,1
13,535522,jk,khan,0,0,1
13,522566,jk,jafar,1,0,1
13,533369,jk,mansura,0,1,1
13,535502,jk,khalil,0,0,0
13,521307,jk,khan,0,0,1
13,534796,jk,motup,1,1,1
13,536649,jk,thuftan,1,1,1
13,531445,jk,tsomo,1,1,1
13,531620,jk,lamo,1,1,1
13,536756,jk,deldan,1,1,1
13,527130,jk,rinchen,1,0,1
13,533328,jk,punchok,1,1,1
13,533132,jk,tanzin,1,1,1
13,527774,jk,namgial,1,1,1
13,525976,jk,thuftan,1,1,1
13,538094,jk,dolkar,1,1,1
13,532477,jk,tsetan,1,1,1
13,526864,jk,namgial,1,1,1
13,522630,jk,norphel,1,0,1
13,539183,jk,yunus,1,0,1
13,535662,jk,rinchen,1,0,1
13,530257,jk,norzom,1,1,1
13,533285,jk,batool,1,0,1
13,540847,jk,shah,0,0,0
13,524070,jk,isa,1,0,1
13,529461,jk,motup,1,1,1
13,519141,jk,shafi,0,0,1
13,532661,jk,namgial,1,1,1
13,539657,jk,palmu,1,1,1
13,533544,jk,tharchen,1,1,1
13,528249,jk,khan,0,0,1
13,528793,jk,lamo,1,1,1
13,521266,jk,dolkar,1,1,1
13,523374,jk,dolkar,1,1,1
13,524142,jk,abuzar,1,1,1
13,536161,jk,batool,1,0,1
13,536604,jk,dolkar,1,1,1
13,527923,jk,dolkar,1,1,1
13,539005,jk,isa,1,0,1
13,537462,jk,motup,1,1,1
13,527230,jk,dolkar,1,1,1
13,535315,jk,unnisa,1,0,1
13,525443,jk,singh,0,0,0
13,524181,jk,namgial,1,1,1
13,532842,jk,jafar,1,0,1
13,532606,jk,qadir,1,1,1
13,532735,jk,khan,0,0,1
13,520036,jk,batool,1,0,1
13,535275,jk,namgial,1,1,1
13,525040,jk,lasket,1,1,1
13,540677,jk,karim,0,0,0
13,526807,jk,tanzin,1,1,1
13,527881,jk,dolkar,1,1,1
13,532854,jk,karim,0,0,0
13,535371,jk,batool,1,0,1
13,538006,jk,dolkar,1,1,1
13,520515,jk,dawa,1,1,1
13,531352,jk,dolkar,1,1,1
13,533874,jk,lhamo,1,1,1
13,522119,jk,batool,1,0,1
13,520710,jk,jafar,1,0,1
13,520233,jk,shah,0,0,0
13,539297,jk,namgial,1,1,1
13,525634,jk,haneefa,1,1,1
13,531429,jk,othsal,1,1,0
13,528291,jk,qadir,1,1,1
13,528184,jk,namgial,1,1,1
13,522470,jk,khan,0,0,1
13,525194,jk,jafar,1,0,1
13,529281,jk,dolkar,1,1,1
13,522739,jk,batool,1,0,1
13,530404,jk,yangzen,1,1,1
13,540503,jk,chhewang,1,1,1
13,531991,jk,ahmed,1,0,0
13,537741,jk,khan,0,0,1
13,532031,jk,jawad,0,1,1
13,521436,jk,dawa,1,1,1
13,522546,jk,razia,0,0,0
13,539009,jk,bhattu,0,1,0
13,525272,jk,punchok,1,1,1
13,532763,jk,khan,0,0,1
13,521655,jk,batool,1,0,1
13,520934,jk,lamo,1,1,1
13,527243,jk,saldon,1,1,1
13,532311,jk,lamo,1,1,1
13,533744,jk,punchok,1,1,1
13,539021,jk,dolkar,1,1,1
13,529115,jk,dolkar,1,1,1
13,521454,jk,skitzom,1,1,0
13,528110,jk,namgial,1,1,1
13,528270,jk,isa,1,0,1
13,538825,jk,dawa,1,1,1
13,539064,jk,thokmeth,0,0,0
13,524250,jk,chhewang,1,1,1
13,527442,jk,motup,1,1,1
13,532326,jk,norphel,1,0,1
13,538551,jk,hassan,1,1,1
13,537955,jk,jawad,0,1,1
13,541101,jk,jungnes,1,1,1
13,520525,jk,dorjai,0,0,1
13,527686,jk,lateef,1,1,1
13,519581,jk,namgial,1,1,1
13,527358,jk,jafar,1,0,1
13,533844,jk,dolkar,1,1,1
13,538841,jk,dolkar,1,1,1
13,527260,jk,namgial,1,1,1
13,524418,jk,dolkar,1,1,1
13,524976,jk,dawa,1,1,1
13,541152,jk,lamo,1,1,1
13,526018,jk,batool,1,0,1
13,527100,jk,namgial,1,1,1
13,523168,jk,namgial,1,1,1
13,525816,jk,isa,1,0,1
13,527565,jk,lhamo,1,1,1
13,540717,jk,dolkar,1,1,1
13,528376,jk,chhewang,1,1,1
13,527654,jk,motup,1,1,1
13,529685,jk,namgial,1,1,1
13,526707,jk,namdol,1,1,1
13,524773,jk,kazim,1,1,0
13,524928,jk,punchok,1,1,1
13,537532,jk,namgial,1,1,1
13,526018,jk,batool,1,0,1
13,537743,jk,khan,0,0,1
13,538813,jk,dolkar,1,1,1
13,532941,jk,khan,0,0,1
13,529515,jk,deldan,1,1,1
13,537135,jk,dawa,1,1,1
13,534127,jk,moosa,1,0,1
13,520034,jk,fati,1,0,1
13,519811,jk,lamo,1,1,1
13,532080,jk,isa,1,0,1
13,522988,jk,dolkar,1,1,1
13,536194,jk,batool,1,0,1
13,541066,jk,tanzin,1,1,1
13,537131,jk,lamo,1,1,1
13,520326,jk,dolkar,1,1,1
13,534467,jk,takpa,1,0,0
13,526387,jk,haleem,0,1,0
13,531985,jk,kazim,1,1,0
13,531510,jk,dawa,1,1,1
13,533689,jk,batool,1,0,1
13,524291,jk,jafar,1,0,1
13,527146,jk,dolkar,1,1,1
13,528059,jk,abuzar,1,1,1
13,539341,jk,punchok,1,1,1
13,536754,jk,dolkar,1,1,1
13,525738,jk,motup,1,1,1
13,540807,jk,khan,0,0,1
13,522251,jk,batool,1,0,1
13,528068,jk,namgial,1,1,1
13,540721,jk,tanzin,1,1,1
13,529633,jk,khan,0,0,1
13,540301,jk,bibi,1,0,0
13,521232,jk,punchok,1,1,1
13,538735,jk,lamo,1,1,1
13,522244,jk,moosa,1,0,1
13,536881,jk,khan,0,0,1
13,531992,jk,bagh,1,1,0
13,529861,jk,motup,1,1,1
13,529422,jk,yangzes,1,1,1
13,524374,jk,dolkar,1,1,1
13,519661,jk,hakima,1,1,1
13,529904,jk,yangzes,1,1,1
13,527930,jk,chhuzang,1,1,1
13,528228,jk,karim,0,0,0
13,541085,jk,yutun,1,1,1
13,539007,jk,bhattu,0,1,0
13,534936,jk,dolkar,1,1,1
13,535679,jk,norphel,1,0,1
13,519495,jk,dolkar,1,1,1
13,522802,jk,nurzum,1,1,1
13,536105,jk,batool,1,0,1
13,541023,jk,lamo,1,1,1
13,540545,jk,hassan,1,1,1
13,533009,jk,lamo,1,1,1
13,535067,jk,dolkar,1,1,1
13,519148,jk,ahmed,1,0,0
13,528504,jk,tsomo,1,1,1
13,540621,jk,dolkar,1,1,1
13,523358,jk,namdol,1,1,1
13,536820,jk,tharchen,1,1,1
13,521588,jk,dolkar,1,1,1
13,533178,jk,lamo,1,1,1
13,529857,jk,lhamo,1,1,1
13,525284,jk,dolkar,1,1,1
13,530814,jk,khan,0,0,1
13,529222,jk,khan,0,0,1
13,538878,jk,yuntan,1,1,1
13,534064,jk,kazim,1,1,0
13,534625,jk,lamo,1,1,1
13,530847,jk,lone,0,0,1
13,537656,jk,youdol,1,1,1
13,539949,jk,jawad,0,1,1
13,532193,jk,dolkar,1,1,1
13,525481,jk,latul,1,1,1
13,522925,jk,namgial,1,1,1
13,525996,jk,namgial,1,1,1
13,531631,jk,norphel,1,0,1
13,524814,jk,batool,1,0,1
13,534394,jk,lamo,1,1,1
13,526189,jk,punchok,1,1,1
13,528377,jk,churawan,0,0,0
13,540197,jk,bibi,1,0,0
13,520529,jk,namgial,1,1,1
13,537798,jk,karim,0,0,0
13,534109,jk,palmu,1,1,1
13,523322,jk,hassan,1,1,1
13,521553,jk,batool,1,0,1
13,527365,jk,shah,0,0,0
13,524309,jk,youndol,1,1,1
13,530133,jk,lamo,1,1,1
13,525766,jk,donsal,1,1,0
13,521547,jk,batool,1,0,1
13,535425,jk,namgial,1,1,1
13,533701,jk,khan,0,0,1
13,522556,jk,jafar,1,0,1
13,528746,jk,punchok,1,1,1
13,539709,jk,rinchen,1,0,1
13,527541,jk,chusdool,1,1,1
13,532759,jk,khan,0,0,1
13,521327,jk,takpa,1,0,0
13,526075,jk,nurzen,1,1,1
13,532123,jk,khan,0,0,1
13,532134,jk,khan,0,0,1
13,529547,jk,qadir,1,1,1
13,541001,jk,dolkar,1,1,1
13,530195,jk,kazim,1,1,0
13,537487,jk,chusdool,1,1,1
13,525557,jk,lamo,1,1,1
13,532179,jk,namgial,1,1,1
13,522045,jk,namgial,1,1,1
13,539427,jk,jafar,1,0,1
13,523666,jk,namgial,1,1,1
13,520918,jk,khan,0,0,1
13,526156,jk,lamo,1,1,1
13,535237,jk,karim,0,0,0
13,529694,jk,dolkar,1,1,1
13,534763,jk,punchok,1,1,1
13,535350,jk,khan,0,0,1
13,525306,jk,tanzin,1,1,1
13,535061,jk,namgial,1,1,1
13,534237,jk,namgial,1,1,1
13,525777,jk,namgial,1,1,1
13,522265,jk,jafar,1,0,1
13,529738,jk,yahya,0,0,1
13,528452,jk,yuntan,1,1,1
13,520707,jk,zakya,1,1,1
13,534631,jk,dolkar,1,1,1
13,534158,jk,jafar,1,0,1
13,534530,jk,motup,1,1,1
13,537684,jk,lamo,1,1,1
13,535226,jk,shah,0,0,0
13,535636,jk,motup,1,1,1
13,520780,jk,namgial,1,1,1
13,519786,jk,dolkar,1,1,1
13,523676,jk,lamo,1,1,1
13,533267,jk,jameel,0,0,1
13,538171,jk,khan,0,0,1
13,527997,jk,punchok,1,1,1
13,525738,jk,motup,1,1,1
13,531002,jk,jawad,0,1,1
13,534580,jk,norphel,1,0,1
13,526444,jk,dolkar,1,1,1
13,534849,jk,chhewang,1,1,1
13,520185,jk,batool,1,0,1
13,524065,jk,tsetan,1,1,1
13,530893,jk,khan,0,0,1
13,530589,jk,chheltum,1,1,1
13,538241,jk,dolkar,1,1,1
13,529880,jk,namgial,1,1,1
13,520054,jk,dolkar,1,1,1
13,531397,jk,punchok,1,1,1
13,521393,jk,khan,0,0,1
13,529535,jk,lamo,1,1,1
13,540453,jk,tharchen,1,1,1
13,538260,jk,namgial,1,1,1
13,537197,jk,kazim,1,1,0
13,519642,jk,punchok,1,1,1
13,521370,jk,rinchen,1,0,1
13,525273,jk,somu,0,0,0
13,528974,jk,namdol,1,1,1
13,537843,jk,karim,0,0,0
13,526183,jk,lamo,1,1,1
13,533550,jk,dolkar,1,1,1
13,528308,jk,zara,1,1,1
13,521083,jk,sapulgun,0,1,0
13,525134,jk,dolkar,1,1,1
13,523205,jk,tharchen,1,1,1
13,536112,jk,younus,0,0,1
13,525918,jk,safar,0,0,1
13,539246,jk,lamo,1,1,1
13,540037,jk,shafi,0,0,1
13,537167,jk,dolkar,1,1,1
13,541013,jk,lasket,1,1,1
13,529626,jk,namgial,1,1,1
13,539589,jk,yutun,1,1,1
13,535313,jk,shah,0,0,0
13,528883,jk,namgial,1,1,1
13,527227,jk,ingdal,1,1,1
13,519914,jk,dolkar,1,1,1
13,527415,jk,dolkar,1,1,1
13,540755,jk,motup,1,1,1
13,535659,jk,utsal,1,1,1
13,524154,jk,hassan,1,1,1
13,521979,jk,naqi,1,1,1
13,537539,jk,dolkar,1,1,1
13,536577,jk,naqi,1,1,1
13,534801,jk,lamoo,0,1,1
13,524566,jk,palmu,1,1,1
13,535313,jk,shah,0,0,0
13,519409,jk,moosa,1,0,1
13,520078,jk,namgial,1,1,1
13,530492,jk,namgial,1,1,1
13,527792,jk,dolkar,1,1,1
13,541064,jk,tsomo,1,1,1
13,534087,jk,yangzen,1,1,1
13,526734,jk,dolkar,1,1,1
13,519768,jk,sketzom,1,1,0
13,519394,jk,moosa,1,0,1
13,526590,jk,isa,1,0,1
13,535428,jk,tsomo,1,1,1
13,530404,jk,yangzen,1,1,1
13,528212,jk,jawad,0,1,1
13,519397,jk,shah,0,0,0
13,538891,jk,lamo,1,1,1
13,527817,jk,punchok,1,1,1
13,521233,jk,lamo,1,1,1
13,534694,jk,jagmeet,1,0,1
13,529967,jk,khan,0,0,1
13,522625,jk,punchok,1,1,1
13,524327,jk,dolkar,1,1,1
13,524201,jk,dolkar,1,1,1
13,539154,jk,dolkar,1,1,1
13,522557,jk,jafar,1,0,1
13,521719,jk,jagmeet,1,0,1
13,532730,jk,khan,0,0,1
13,524451,jk,dolkar,1,1,1
13,523912,jk,chumu,1,1,1
13,539115,jk,motup,1,1,1
13,531350,jk,namgial,1,1,1
13,530096,jk,khan,0,0,1
13,535152,jk,lamo,1,1,1
13,536154,jk,haneefa,1,1,1
13,526831,jk,chusdool,1,1,1
13,538901,jk,punchok,1,1,1
13,533340,jk,tanzin,1,1,1
13,540419,jk,namgial,1,1,1
13,528777,jk,youdol,1,1,1
13,540879,jk,jafar,1,0,1
13,538203,jk,yangzen,1,1,1
13,523270,jk,lamo,1,1,1
13,525786,jk,nurbu,1,0,1
13,522301,jk,khan,0,0,1
13,521494,jk,dolkar,1,1,1
13,538680,jk,khan,0,0,1
13,522870,jk,namgial,1,1,1
13,526877,jk,motup,1,1,1
13,530343,jk,dolkar,1,1,1
13,520369,jk,yangzes,1,1,1
13,535522,jk,khan,0,0,1
13,540828,jk,kazim,1,1,0
13,524837,jk,jawad,0,1,1
13,531185,jk,namgial,1,1,1
13,535938,jk,khan,0,0,1
13,526340,jk,moosa,1,0,1
13,534149,jk,namgial,1,1,1
13,533290,jk,moosa,1,0,1
13,523663,jk,motup,1,1,1
13,526243,jk,tsepak,1,1,1
13,524900,jk,chhusnit,1,1,1
13,540200,jk,khan,0,0,1
13,535552,jk,punchok,1,1,1
13,532190,jk,tanzin,1,1,1
13,520882,jk,moosa,1,0,1
13,524438,jk,yangzez,1,1,1
13,535363,jk,batool,1,0,1
13,531942,jk,dolkar,1,1,1
13,521128,jk,jafar,1,0,1
13,524915,jk,lamo,1,1,1
13,528492,jk,namgial,1,1,1
13,522059,jk,namgial,1,1,1
13,537383,jk,chhewang,1,1,1
13,528721,jk,namdol,1,1,1
13,532151,jk,moosa,1,0,1
13,536636,jk,punchok,1,1,1
13,535020,jk,rinchen,1,0,1
13,526483,jk,shah,0,0,0
13,528012,jk,namgial,1,1,1
13,533282,jk,din,0,0,0
13,527666,jk,shah,0,0,0
13,529132,jk,tanzin,1,1,1
13,520855,jk,dolkar,1,1,1
13,521534,jk,lamo,1,1,1
13,538091,jk,dolkar,1,1,1
13,532895,jk,unnisa,1,0,1
13,535818,jk,motup,1,1,1
13,531806,jk,dawa,1,1,1
13,528412,jk,lamo,1,1,1
13,537448,jk,dawa,1,1,1
13,538798,jk,lamo,1,1,1
13,537372,jk,tanzin,1,1,1
13,529182,jk,din,0,0,0
13,538229,jk,safar,0,0,1
13,531976,jk,shah,0,0,0
13,533243,jk,yahya,0,0,1
13,535466,jk,batool,1,0,1
13,536545,jk,lone,0,0,1
13,537466,jk,dolkar,1,1,1
13,522761,jk,moosa,1,0,1
13,540893,jk,batool,1,0,1
13,526054,jk,unnisa,1,0,1
13,534655,jk,lamo,1,1,1
13,538920,jk,dolkar,1,1,1
13,535201,jk,dolkar,1,1,1
13,531203,jk,punchok,1,1,1
13,538776,jk,dawa,1,1,1
13,529937,jk,dolkar,1,1,1
13,528840,jk,sandup,1,1,1
13,531284,jk,punchok,1,1,1
13,535860,jk,jafar,1,0,1
13,519368,jk,moosa,1,0,1
13,536350,jk,kazim,1,1,0
13,526253,jk,paksang,1,1,1
13,521002,jk,motup,1,1,1
13,527185,jk,namgial,1,1,1
13,537706,jk,lamo,1,1,1
13,531903,jk,lamo,1,1,1
13,528175,jk,dolkar,1,1,1
13,524362,jk,namgial,1,1,1
13,533001,jk,dolkar,1,1,1
13,524202,jk,namgial,1,1,1
13,532459,jk,dolkar,1,1,1
13,530039,jk,kazim,1,1,0
13,534586,jk,din,0,0,0
13,540776,jk,namgial,1,1,1
13,536097,jk,hassan,1,1,1
13,539377,jk,khan,0,0,1
13,539125,jk,palmu,1,1,1
13,523855,jk,shafi,0,0,1
13,522112,jk,haneefa,1,1,1
13,525543,jk,namgial,1,1,1
13,533850,jk,punchok,1,1,1
13,538671,jk,moosa,1,0,1
13,528585,jk,batool,1,0,1
13,528278,jk,khan,0,0,1
13,519256,jk,dolkar,1,1,1
13,537256,jk,khan,0,0,1
13,531615,jk,lamo,1,1,1
13,535100,jk,namgial,1,1,1
13,537655,jk,dolkar,1,1,1
13,521806,jk,karim,0,0,0
13,526501,jk,shah,0,0,0
13,527846,jk,punchok,1,1,1
13,520268,jk,dolkar,1,1,1
13,540567,jk,tharchen,1,1,1
13,522545,jk,batool,1,0,1
13,533570,jk,dolkar,1,1,1
13,539484,jk,namgial,1,1,1
13,539296,jk,dolkar,1,1,1
13,535815,jk,dolkar,1,1,1
13,541263,jk,dawa,1,1,1
13,526259,jk,namgial,1,1,1
13,540420,jk,gurmath,1,0,0
13,523795,jk,dolkar,1,1,1
13,523908,jk,dolkar,1,1,1
13,536865,jk,din,0,0,0
13,530849,jk,lone,0,0,1
13,536395,jk,dawa,1,1,1
13,536599,jk,motup,1,1,1
13,539177,jk,shafi,0,0,1
13,535786,jk,lamo,1,1,1
13,540927,jk,tuha,1,0,1
13,533205,jk,rinchen,1,0,1
13,519087,jk,jafar,1,0,1
13,525336,jk,dawa,1,1,1
13,523370,jk,namgial,1,1,1
13,538229,jk,safar,0,0,1
13,530109,jk,shahid,1,0,1
13,536090,jk,isa,1,0,1
13,522313,jk,khan,0,0,1
13,533900,jk,namgial,1,1,1
13,531703,jk,dolkar,1,1,1
13,538156,jk,din,0,0,0
13,519048,jk,shah,0,0,0
13,533298,jk,batool,1,0,1
13,538071,jk,lamo,1,1,1
13,524461,jk,namgial,1,1,1
13,531604,jk,dolkar,1,1,1
13,530403,jk,namgial,1,1,1
13,527544,jk,chhuzen,1,1,1
13,533035,jk,lamo,1,1,1
13,522096,jk,kazim,1,1,0
13,522279,jk,khan,0,0,1
13,528437,jk,regdul,1,1,1
13,534111,jk,gun,1,0,1
13,519991,jk,lamo,1,1,1
13,529558,jk,batool,1,0,1
13,527193,jk,dolkar,1,1,1
13,524697,jk,moosa,1,0,1
13,536537,jk,tariq,1,1,1
13,519128,jk,punchok,1,1,1
13,528314,jk,khan,0,0,1
13,529091,jk,dorjai,0,0,1
13,534925,jk,lamo,1,1,1
13,535184,jk,lamo,1,1,1
13,520599,jk,lhamo,1,1,1
13,533778,jk,rinchen,1,0,1
13,526576,jk,isa,1,0,1
13,534556,jk,chhewang,1,1,1
13,535951,jk,jagmeet,1,0,1
13,520517,jk,tanzin,1,1,1
13,533985,jk,dolkar,1,1,1
13,534292,jk,lasket,1,1,1
13,523364,jk,tharchen,1,1,1
13,533841,jk,namgial,1,1,1
13,532735,jk,khan,0,0,1
13,538210,jk,khan,0,0,1
13,535939,jk,karim,0,0,0
13,539603,jk,nurzum,1,1,1
13,532925,jk,rinchen,1,0,1
13,534273,jk,namgial,1,1,1
13,529195,jk,khan,0,0,1
13,533743,jk,punchok,1,1,1
13,541054,jk,lamo,1,1,1
13,537959,jk,unnisa,1,0,1
13,540409,jk,namgial,1,1,1
13,521370,jk,rinchen,1,0,1
13,520857,jk,dawa,1,1,1
13,525253,jk,punchok,1,1,1
13,525656,jk,dolkar,1,1,1
13,523390,jk,thokmeth,0,0,0
13,521634,jk,dolkar,1,1,1
13,534805,jk,motup,1,1,1
13,521044,jk,khan,0,0,1
13,523834,jk,punchok,1,1,1
13,537410,jk,stobjor,1,1,1
13,535964,jk,namgial,1,1,1
13,526846,jk,yangzes,1,1,1
13,535110,jk,yangjur,1,1,1
13,533897,jk,tsomo,1,1,1
13,529767,jk,tharchen,1,1,1
13,529293,jk,lamo,1,1,1
13,535812,jk,dorje,0,0,1
13,539250,jk,norphel,1,0,1
13,529149,jk,chhultem,1,1,1
13,536498,jk,dolkar,1,1,1
13,537983,jk,kazim,1,1,0
13,535300,jk,namgial,1,1,1
13,526192,jk,chamba,1,1,1
13,525576,jk,namgial,1,1,1
13,540809,jk,punchok,1,1,1
13,536211,jk,feroze,1,1,1
13,529285,jk,dolkar,1,1,1
13,521224,jk,yangjur,1,1,1
13,539305,jk,rinchen,1,0,1
13,528216,jk,khan,0,0,1
13,521642,jk,shafi,0,0,1
13,536274,jk,yangzes,1,1,1
13,528631,jk,yangjur,1,1,1
13,536286,jk,rinchen,1,0,1
13,533869,jk,deachan,1,0,1
13,537093,jk,moosa,1,0,1
13,524131,jk,isa,1,0,1
13,537206,jk,khan,0,0,1
13,539852,jk,namgial,1,1,1
13,529228,jk,unnisa,1,0,1
13,520040,jk,unnisa,1,0,1
13,540436,jk,lanzis,1,1,1
13,532758,jk,khan,0,0,1
13,524353,jk,lamo,1,1,1
13,541063,jk,wangno,1,1,1
13,537653,jk,motup,1,1,1
13,538295,jk,namdol,1,1,1
13,535364,jk,jameel,0,0,1
13,529790,jk,punchok,1,1,1
13,522384,jk,lamo,1,1,1
13,523566,jk,dolkar,1,1,1
13,527851,jk,namgial,1,1,1
13,527497,jk,norphel,1,0,1
13,534967,jk,lamo,1,1,1
13,522534,jk,batool,1,0,1
13,520530,jk,lamo,1,1,1
13,532650,jk,dolkar,1,1,1
13,531511,jk,namgial,1,1,1
13,530241,jk,tsomo,1,1,1
13,521596,jk,tsomo,1,1,1
13,535979,jk,punchok,1,1,1
13,520600,jk,lhamo,1,1,1
13,539392,jk,moosa,1,0,1
13,538288,jk,namgial,1,1,1
13,537486,jk,dolkar,1,1,1
13,533224,jk,khan,0,0,1
13,537689,jk,tanzin,1,1,1
13,524589,jk,sketzom,1,1,0
13,538373,jk,punchok,1,1,1
13,523491,jk,rauf,1,1,1
13,523920,jk,palmu,1,1,1
13,536476,jk,lamo,1,1,1
13,522064,jk,lamo,1,1,1
13,537273,jk,kazim,1,1,0
13,537229,jk,ahmed,1,0,0
13,530180,jk,lamo,1,1,1
13,538536,jk,hassan,1,1,1
13,525955,jk,dolkar,1,1,1
13,523943,jk,yangtul,1,1,1
13,536070,jk,batool,1,0,1
13,532387,jk,lamo,1,1,1
13,533469,jk,tanzin,1,1,1
13,521104,jk,dolkar,1,1,1
13,541208,jk,dasal,1,1,0
13,531529,jk,yangzes,1,1,1
13,540780,jk,chhewang,1,1,1
13,532179,jk,namgial,1,1,1
13,534582,jk,rinchen,1,0,1
13,534782,jk,namgial,1,1,1
13,522049,jk,qadir,1,1,1
13,537616,jk,stamba,1,0,0
13,532042,jk,isa,1,0,1
13,539515,jk,namgial,1,1,1
13,533003,jk,namgial,1,1,1
13,537294,jk,fandey,1,1,0
13,537729,jk,khan,0,0,1
13,521569,jk,batool,1,0,1
13,528039,jk,shah,0,0,0
13,539022,jk,lamo,1,1,1
13,520514,jk,namgial,1,1,1
13,536094,jk,hassan,1,1,1
13,529916,jk,dolkar,1,1,1
13,529205,jk,din,0,0,0
13,537794,jk,khan,0,0,1
13,532734,jk,khan,0,0,1
13,528722,jk,namgial,1,1,1
13,525613,jk,tanzin,1,1,1
13,526457,jk,kazim,1,1,0
13,522028,jk,shaheen,1,0,1
13,538617,jk,yangzes,1,1,1
13,540850,jk,ahmed,1,0,0
13,526030,jk,kazim,1,1,0
13,531309,jk,motup,1,1,1
13,519958,jk,namgial,1,1,1
13,521556,jk,batool,1,0,1
13,531396,jk,takpa,1,0,0
13,523218,jk,dolkar,1,1,1
13,522825,jk,utsal,1,1,1
13,533756,jk,dolkar,1,1,1
13,532948,jk,khan,0,0,1
13,523888,jk,punchok,1,1,1
13,528392,jk,dolkar,1,1,1
13,532940,jk,khan,0,0,1
13,540701,jk,tanzin,1,1,1
13,525319,jk,namgial,1,1,1
13,540810,jk,thuftan,1,1,1
13,523191,jk,namgial,1,1,1
13,524710,jk,dolkar,1,1,1
13,540719,jk,tharchen,1,1,1
13,534194,jk,rinchen,1,0,1
13,523569,jk,rinchen,1,0,1
13,539115,jk,motup,1,1,1
13,525511,jk,dolkar,1,1,1
13,531745,jk,shah,0,0,0
13,524351,jk,gacho,1,0,0
13,519638,jk,dorjai,0,0,1
13,526236,jk,lamo,1,1,1
13,540250,jk,jungnes,1,1,1
13,537159,jk,norzom,1,1,1
13,520573,jk,batool,1,0,1
14,34115691,kar,gudodagi,1,1,1
14,34942868,kar,kumbaara,1,1,1
14,34288537,kar,ghorpade,1,1,1
14,34575565,kar,halli,1,0,1
14,34322705,kar,hudali,1,1,1
14,34382092,kar,baagevaadi,1,1,1
14,34328520,kar,iranatte,1,1,1
14,35056934,kar,koli,0,0,1
14,34902790,kar,bisanaala,1,1,1
14,34198128,kar,daasara,1,1,1
14,34617834,kar,naalabamda,1,1,1
14,34155387,kar,makaamdaara,1,1,1
14,34218278,kar,kivamdaa,0,0,0
14,34259107,kar,nimgoli,1,1,1
14,34257881,kar,bhojagaara,1,1,1
14,34176001,kar,shallolli,1,0,1
14,35151219,kar,hunalli,1,0,1
14,34587669,kar,khaanapeta,1,1,1
14,34425405,kar,dhanadavara,1,1,1
14,34309190,kar,hukkeri,1,1,1
14,34236105,kar,paththaara,1,1,1
14,34903370,kar,kumbaara,1,1,1
14,35043741,kar,kalaadagi,1,1,1
14,35168452,kar,dhamgaapure,1,1,1
14,35043157,kar,kesaapura,1,1,1
14,34171920,kar,bidari,1,1,1
14,34456990,kar,kesarekara,1,1,1
14,34548909,kar,pailavaana,1,1,1
14,34388691,kar,makaamdaara,1,1,1
14,34677784,kar,chhaamoji,1,1,1
14,34812895,kar,vanadaana,1,1,1
14,34983201,kar,kumbaara,1,1,1
14,34879283,kar,naaykodi,1,1,1
14,34390954,kar,shekha,0,0,0
14,34746189,kar,chavhaana,1,1,1
14,34729045,kar,aamgadi,1,1,1
14,34982970,kar,baagevaadi,1,1,1
14,34510325,kar,gamgaadhara,1,1,1
14,34600735,kar,rumaki,0,0,0
14,34177938,kar,yadavannavara,1,1,1
14,34663388,kar,lokuri,0,1,1
14,35102467,kar,chavhaana,1,1,1
14,34822559,kar,haadimani,1,1,1
14,34863273,kar,akki,0,1,1
14,34812990,kar,julakatte,1,1,1
14,34739140,kar,jogannavara,1,1,1
14,35171012,kar,shimde,1,1,1
14,34040306,kar,bedakihaale,1,1,1
14,34652288,kar,kamaladinni,1,1,1
14,34985670,kar,agasara,1,1,1
14,34772155,kar,tholamatta,1,1,1
14,35100686,kar,kumbaara,1,1,1
14,34594521,kar,vibhuthi,1,0,1
14,34984047,kar,kaakhamdaki,1,1,1
14,34571542,kar,aamgadi,1,1,1
14,34239478,kar,paththaara,1,1,1
14,34077704,kar,muranaale,1,1,1
14,34432315,kar,modagekara,1,1,1
14,34324579,kar,gaadivaddara,1,1,1
14,34104563,kar,gaadivaddara,1,1,1
14,34955455,kar,raathoda,1,1,1
14,34709506,kar,aamkalagi,1,1,1
14,34492210,kar,naagalaapura,1,1,1
14,35170432,kar,haravaala,1,1,1
14,34913006,kar,haalihaala,1,1,1
14,35129683,kar,chabanura,1,1,1
14,34649238,kar,halamgali,1,1,1
14,35136692,kar,pateda,1,1,1
14,34294979,kar,devagaamvimatha,1,1,1
14,34901721,kar,benura,1,0,1
14,34800618,kar,itagi,1,1,1
14,34474691,kar,aamgadi,1,1,1
14,34600800,kar,saavamthri,1,1,1
14,34111635,kar,jiddi,1,1,1
14,34766931,kar,hadapada,1,1,1
14,34784061,kar,aamgadi,1,1,1
14,34311761,kar,jupri,1,0,1
14,34849878,kar,kaashinakumti,1,1,1
14,34896412,kar,kadbevaada,1,1,1
14,34148689,kar,kanagaamvi,1,1,1
14,34962805,kar,kaale,1,1,1
14,35005852,kar,naalabamda,1,1,1
14,34038346,kar,dugaane,1,1,1
14,34497098,kar,kudari,1,1,1
14,34834564,kar,uppaara,1,1,1
14,34321761,kar,daasanahatti,1,1,1
14,34353711,kar,raathoda,1,1,1
14,34114662,kar,bedratti,0,1,1
14,34901503,kar,agasara,1,1,1
14,34992199,kar,limgadalli,1,1,1
14,34044230,kar,koli,0,0,1
14,34121662,kar,upaadhyeya,1,1,1
14,34755496,kar,kotanakara,1,1,1
14,35176185,kar,paarasanalli,1,1,1
14,34724266,kar,sulikeri,1,1,1
14,35039295,kar,hadapada,1,1,1
14,34460092,kar,sayyada,1,1,1
14,35187072,kar,hadapada,1,1,1
14,35062787,kar,benura,1,0,1
14,34949264,kar,hadapada,1,1,1
14,34498343,kar,shiragaapura,1,1,1
14,34952899,kar,paththaara,1,1,1
14,34397679,kar,jayamche,1,1,1
14,34551115,kar,kumbaara,1,1,1
14,34357480,kar,vernekara,1,1,1
14,34318836,kar,kumbaara,1,1,1
14,34363722,kar,rajavi,0,1,0
14,34307058,kar,gasthi,1,0,1
14,34833212,kar,adavibaavi,1,1,1
14,35155450,kar,hullura,1,0,1
14,34975033,kar,kumatagi,1,1,1
14,34455628,kar,kulama,1,0,0
14,34697182,kar,sarasetti,1,1,1
14,34576813,kar,raathoda,1,1,1
14,34096563,kar,padathaare,1,1,1
14,35184813,kar,eamtamaana,1,1,1
14,34798273,kar,majagi,1,1,1
14,34980083,kar,raathoda,1,1,1
14,34951079,kar,holeppanavara,1,1,1
14,35050379,kar,vaggi,1,1,1
14,34577999,kar,vamtanaala,1,1,1
14,35091803,kar,saakre,0,1,1
14,34993305,kar,sonnada,1,0,1
14,34250506,kar,kambali,1,1,1
14,34575030,kar,kaamannavara,1,1,1
14,34880434,kar,sonnada,1,0,1
14,34117522,kar,honakaamde,1,1,1
14,34695140,kar,kadlinavara,1,1,1
14,35059954,kar,raathoda,1,1,1
14,34769338,kar,shamkrappa,0,1,1
14,35132462,kar,chavhaana,1,1,1
14,34353157,kar,chavhaana,1,1,1
14,35107039,kar,shekha,0,0,0
14,35088374,kar,paragomda,1,1,1
14,34227663,kar,gadadavara,1,1,1
14,34359513,kar,sayyada,1,1,1
14,34113052,kar,chavhaana,1,1,1
14,34933413,kar,hadapada,1,1,1
14,34364682,kar,chaugulaa,0,0,1
14,34267221,kar,channaala,1,1,1
14,34574742,kar,hadapada,1,1,1
14,34192599,kar,honakade,1,1,1
14,34774051,kar,chavhaana,1,1,1
14,34596539,kar,hadapada,1,1,1
14,34130431,kar,honakaamde,1,1,1
14,35141354,kar,bisanaala,1,1,1
14,34130733,kar,honakaamde,1,1,1
14,34950014,kar,maashatti,1,1,1
14,34803931,kar,gamgura,1,1,1
14,34610476,kar,lonaari,1,1,1
14,34321637,kar,muththale,1,1,1
14,35026151,kar,sayyada,1,1,1
14,34537818,kar,baagoji,1,1,1
14,35063775,kar,raathoda,1,1,1
14,35006628,kar,bajaaja,1,1,1
14,35037331,kar,raathoda,1,1,1
14,35122112,kar,halli,1,0,1
14,34810259,kar,chimmalagi,1,1,1
14,34665732,kar,nyaamagauda,1,1,1
14,34109198,kar,bammannavara,1,1,1
14,34967795,kar,jiddi,1,1,1
14,34357389,kar,joshi,0,0,0
14,34770173,kar,baarakera,1,1,1
14,34122179,kar,nadavinamani,1,1,1
14,34253616,kar,sollaapura,1,1,1
14,34883897,kar,chavhaana,1,1,1
14,34389647,kar,gaavadaa,0,0,0
14,34670911,kar,maalagomda,1,1,1
14,34108124,kar,lakhagauda,1,1,1
14,34511663,kar,aamgadi,1,1,1
14,34899041,kar,sumbada,1,1,1
14,34966005,kar,nakkaragumdi,1,1,1
14,35006061,kar,kalaadagi,1,1,1
14,34564602,kar,savatagi,1,1,1
14,34157548,kar,samdaravaale,1,1,1
14,34493167,kar,itnaala,1,1,1
14,34461509,kar,kharujakara,1,1,1
14,34168885,kar,sarikara,1,1,1
14,34462747,kar,kesarekara,1,1,1
14,34877379,kar,raathoda,1,1,1
14,34997765,kar,chavhaana,1,1,1
14,34545567,kar,savatagi,1,1,1
14,34542267,kar,nari,0,0,0
14,34064337,kar,chavarekara,1,1,1
14,35141487,kar,bisanaala,1,1,1
14,34063352,kar,khavare,1,1,1
14,34220180,kar,padmannavara,1,1,1
14,35177794,kar,naaykodi,1,1,1
14,34408909,kar,kusubi,1,0,1
14,34270553,kar,ghorpade,1,1,1
14,34410904,kar,gharaane,1,1,0
14,34461031,kar,garaga,1,1,0
14,34142505,kar,digraja,0,1,1
14,34640606,kar,gaadivaddara,1,1,1
14,34042281,kar,nalavaade,1,1,1
14,34470721,kar,munnavalli,0,1,0
14,34453063,kar,pedanekara,1,1,1
14,34865648,kar,guddanaala,1,1,1
14,34462787,kar,suthaara,1,1,1
14,34825185,kar,itlaapura,1,1,1
14,34610349,kar,ghorpade,1,1,1
14,34622704,kar,kemcharaddi,1,1,1
14,34367575,kar,gokaakara,1,1,1
14,34538555,kar,mikali,1,1,1
14,35038751,kar,ghorpade,1,1,1
14,34404319,kar,daarapavaara,1,1,1
14,34056785,kar,shahaa,1,0,0
14,34546006,kar,pavaadiyavara,1,1,1
14,34342021,kar,khimmibaayi,1,1,1
14,34965895,kar,soradi,1,1,1
14,34557988,kar,gasthi,1,0,1
14,34460631,kar,suthaara,1,1,1
14,34343481,kar,simgha,1,1,1
14,34550124,kar,kalaadagi,1,1,1
14,35099460,kar,hamdaragalli,1,1,1
14,34498423,kar,malashetti,1,1,1
14,34956315,kar,raathoda,1,1,1
14,34785765,kar,kalaadagi,1,1,1
14,34223501,kar,karu,0,0,0
14,34434332,kar,kaakathikara,1,1,1
14,35051100,kar,siganalli,1,1,1
14,34109677,kar,butaali,1,1,1
14,34922739,kar,bisanaala,1,1,1
14,34397983,kar,suthaara,1,1,1
14,34575564,kar,yaadavaada,1,1,1
14,34682124,kar,balulagidada,1,1,1
14,35069552,kar,raathoda,1,1,1
14,34358260,kar,shekhavaadikara,1,1,1
14,34336600,kar,demgole,1,1,1
14,34638241,kar,aasamgi,1,1,1
14,34864245,kar,makaamdaara,1,1,1
14,34975803,kar,edave,1,1,1
14,34836051,kar,solaapura,1,1,1
14,34236147,kar,gadahimglaja,1,1,1
14,34795681,kar,chavhaana,1,1,1
14,35103752,kar,naaykodi,1,1,1
14,34869599,kar,eththinamani,1,1,1
14,34581288,kar,hadapada,1,1,1
14,34244380,kar,havalagola,1,1,1
14,34800713,kar,itagi,1,1,1
14,34099242,kar,kokale,1,1,1
14,35062244,kar,chaudhari,1,1,0
14,34881632,kar,kumbaara,1,1,1
14,34567715,kar,malali,0,1,0
14,34737590,kar,jidagi,1,1,1
14,34593092,kar,kambali,1,1,1
14,34809209,kar,khamdri,1,1,1
14,34865941,kar,jolada,1,1,1
14,34140521,kar,raamjani,1,1,1
14,35158315,kar,kalakutagi,1,1,1
14,34093598,kar,shedabaala,1,1,1
14,34209728,kar,gajabara,1,1,1
14,34476730,kar,parasannavara,1,1,1
14,34484904,kar,dhavaleshi,1,1,1
14,34947029,kar,kalaadagi,1,1,1
14,34507670,kar,dinnimani,0,0,1
14,34460127,kar,khavare,1,1,1
14,34441300,kar,akki,0,1,1
14,34230511,kar,kubasagaara,1,1,1
14,34903067,kar,chauvhaana,1,1,1
14,34246956,kar,aamgadi,1,1,1
14,34054070,kar,saasane,0,1,1
14,35154800,kar,hadapada,1,1,1
14,34732715,kar,kambali,1,1,1
14,34477093,kar,hasabi,1,0,1
14,34176688,kar,naavvi,1,1,1
14,34400617,kar,dhaaravaadakara,1,1,1
14,34925493,kar,arashhanagi,1,1,1
14,34512830,kar,naalabamda,1,1,1
14,35168186,kar,naagura,1,1,1
14,34635243,kar,nyaamagauda,1,1,1
14,34766651,kar,katageri,1,1,1
14,34885137,kar,iamgaleshvara,1,1,1
14,35109104,kar,naaykodi,1,1,1
14,34493088,kar,halematha,1,1,1
14,34983695,kar,baalagaamvi,1,1,1
14,34227876,kar,saaramgamatha,1,1,1
14,35208397,kar,shikaari,1,1,1
14,35024981,kar,thalasadaara,1,1,1
14,34383320,kar,suthaara,1,1,1
14,34445355,kar,gaavadaa,0,0,0
14,35158035,kar,gabasaavalagi,1,1,1
14,35117754,kar,raathoda,1,1,1
14,34616923,kar,lakshhmavva,1,1,1
14,34806589,kar,saaramgamatha,1,1,1
14,35110035,kar,achchigaara,1,1,1
14,34143833,kar,minachi,1,1,1
14,34242330,kar,hallura,1,1,1
14,34248410,kar,aamgadi,1,1,1
14,35109813,kar,kumbaara,1,1,1
14,34067470,kar,karajage,1,1,1
14,34443856,kar,kulama,1,0,0
14,34119416,kar,paththaara,1,1,1
14,35217575,kar,alagaara,1,1,1
14,34504338,kar,gireppagauda,1,1,1
14,35217179,kar,maashappa,1,1,1
14,34542393,kar,mannikeri,1,1,1
14,34890269,kar,raathoda,1,1,1
14,34703917,kar,kumbaara,1,1,1
14,34653268,kar,bemdikaayi,1,1,1
14,34314776,kar,midakanahatti,1,1,1
14,34511354,kar,belaladavara,1,1,1
14,34656592,kar,haadimani,1,1,1
14,34853125,kar,kumtoji,1,1,1
14,34762952,kar,muchchalagudda,1,1,1
14,34456503,kar,gaavadaa,0,0,0
14,35009756,kar,shaapura,1,1,1
14,34093425,kar,kulaguddi,1,1,1
14,34398845,kar,muchchamdikara,1,1,1
14,34775361,kar,gyaanappa,1,1,1
14,34218948,kar,gaadivaddara,1,1,1
14,35011436,kar,raathoda,1,1,1
14,34093472,kar,kodalli,1,1,1
14,34275759,kar,makannavara,1,1,1
14,34711600,kar,nadageri,1,1,1
14,34885813,kar,naaykodi,1,1,1
14,34079039,kar,ghodagera,1,1,1
14,34272351,kar,dhulappanavara,1,1,1
14,35054598,kar,hotagi,1,1,1
14,35073692,kar,chavhaana,1,1,1
14,34808127,kar,thumbada,1,1,1
14,34816531,kar,othageri,1,1,1
14,34233133,kar,shekha,0,0,0
14,35098886,kar,raathoda,1,1,1
14,34729073,kar,naayka,1,1,1
14,34340498,kar,kumdekara,1,1,1
14,34221076,kar,khadaki,1,1,1
14,35055426,kar,kumbaara,1,1,1
14,34785348,kar,kudakeri,1,1,1
14,34872415,kar,bevinagidada,1,1,1
14,34337324,kar,somaayi,1,1,1
14,34350029,kar,halagekara,1,1,1
14,34966846,kar,raathoda,1,1,1
14,34582961,kar,basidoni,0,1,1
14,34713590,kar,darigola,1,1,1
14,35207957,kar,ismaayila,1,1,1
14,34112437,kar,damgi,1,1,1
14,34424029,kar,dhaamanekara,1,1,1
14,34931456,kar,raathoda,1,1,1
14,34880251,kar,naaykodi,1,1,1
14,34894416,kar,raathoda,1,1,1
14,34681456,kar,paashchaapura,1,1,1
14,34328809,kar,madhukara,1,1,1
14,34424949,kar,aamkalagi,1,1,1
14,35070968,kar,kumbaara,1,1,1
14,34110155,kar,bijaapure,1,1,1
14,34155115,kar,jinaabade,1,1,1
14,34299812,kar,jugali,1,1,1
14,34669981,kar,nyaamagauda,1,1,1
14,34161893,kar,shaamdage,1,1,1
14,34365764,kar,deyannavara,1,1,1
14,34744972,kar,naratti,1,1,1
14,34077911,kar,kaagavaade,1,1,1
14,34177539,kar,yadavannavara,1,1,1
14,34975397,kar,kannura,1,1,1
14,34645289,kar,gaadivaddara,1,1,1
14,34449115,kar,pedanekara,1,1,1
14,34753274,kar,kalipha,0,1,0
14,34182399,kar,eksambi,0,0,1
14,35011133,kar,jaavadagi,1,1,1
14,35069805,kar,bamde,1,1,1
14,34951515,kar,bevinagidada,1,1,1
14,34683541,kar,kumbaara,1,1,1
14,34243929,kar,namdagaavamatha,1,1,1
14,34073469,kar,kaale,1,1,1
14,34498873,kar,paththaara,1,1,1
14,34362368,kar,sonnada,1,0,1
14,34870574,kar,haadimani,1,1,1
14,34089265,kar,limbigida,1,1,1
14,34989353,kar,aamgadi,1,1,1
14,34618095,kar,bashetti,1,1,1
14,34535018,kar,murakumbi,1,1,1
14,35104179,kar,suthaara,1,1,1
14,35017359,kar,uppaara,1,1,1
14,35126016,kar,chavhaana,1,1,1
14,34768645,kar,kaakhamdaki,1,1,1
14,34368651,kar,saudaagara,1,1,1
14,34312519,kar,aminabhaavi,1,1,1
14,34445027,kar,suthaara,1,1,1
14,34051805,kar,koli,0,0,1
14,34747777,kar,eththinamani,1,1,1
14,35149629,kar,eamtamaana,1,1,1
14,34386333,kar,naayka,1,1,1
14,34659653,kar,sonnada,1,0,1
14,34743988,kar,aasamgi,1,1,1
14,34730953,kar,hadapada,1,1,1
14,34711379,kar,aamgadi,1,1,1
14,34848489,kar,madarimatha,1,1,1
14,34895006,kar,chavhaana,1,1,1
14,34073683,kar,gosaavi,1,1,1
14,35102491,kar,raathoda,1,1,1
14,35118915,kar,raathoda,1,1,1
14,34129816,kar,kumbaara,1,1,1
14,34949800,kar,naaraayanapura,1,1,1
14,34399736,kar,topagi,1,1,1
14,34743250,kar,jaggala,1,1,1
14,34777926,kar,jolada,1,1,1
14,34918738,kar,chavhaana,1,1,1
14,34077490,kar,koli,0,0,1
14,35104496,kar,shivasharana,0,1,1
14,34047569,kar,shithre,1,0,1
14,34097747,kar,rodagi,1,1,1
14,34509924,kar,iamchalamatha,1,1,1
14,35208288,kar,aamgadi,1,1,1
14,34049892,kar,ghotane,1,1,1
14,34845668,kar,chavhaana,1,1,1
14,35122329,kar,naaykodi,1,1,1
14,34979112,kar,aamgadageri,1,1,1
14,34232305,kar,samkeshvari,1,1,1
14,34865589,kar,nadaapa,1,1,1
14,34106181,kar,koligudde,1,1,1
14,34038702,kar,mahaakaale,1,1,1
14,34042118,kar,taakamaare,1,1,1
14,34072893,kar,chimchale,1,1,1
14,34509604,kar,baagevaadi,1,1,1
14,34495618,kar,itagi,1,1,1
14,34284736,kar,koli,0,0,1
14,34782633,kar,paththaara,1,1,1
14,34961188,kar,raathoda,1,1,1
14,34820710,kar,koravara,1,1,1
14,34605325,kar,nyaamannavara,1,1,1
14,34927829,kar,chavhaana,1,1,1
14,34589062,kar,khaanapeta,1,1,1
14,34880932,kar,doranalli,1,1,1
14,34292437,kar,aamkalagi,1,1,1
14,34934507,kar,haththarakihaala,1,1,1
14,35133449,kar,aamgadi,1,1,1
14,35103079,kar,shivasharana,0,1,1
14,34971296,kar,dashavamtha,1,1,1
14,34795494,kar,raathoda,1,1,1
14,34123337,kar,aragoddi,1,1,1
14,35068017,kar,raathoda,1,1,1
14,35021710,kar,challigidada,1,1,1
14,34363571,kar,shekha,0,0,0
14,35055354,kar,kumbaara,1,1,1
14,34909639,kar,kaddelli,1,1,1
14,34920066,kar,bisanaala,1,1,1
14,34890607,kar,dhari,0,0,0
14,34997487,kar,chavhaana,1,1,1
14,34289467,kar,parasannavara,1,1,1
14,34793262,kar,hirethalavaara,1,1,1
14,34488393,kar,belagaamvi,1,1,1
14,34543470,kar,basidoni,0,1,1
14,34637335,kar,nadaapa,1,1,1
14,34092247,kar,saibannavara,1,1,1
14,34514111,kar,aamkalagi,1,1,1
14,34895588,kar,hadapada,1,1,1
14,34778260,kar,sulikeri,1,1,1
14,34281147,kar,aihole,1,1,1
14,34872960,kar,kambali,1,1,1
14,34445370,kar,thinaikara,1,1,1
14,34672516,kar,nyaamagauda,1,1,1
14,35198439,kar,phaathimaa,0,0,1
14,34923271,kar,baagevaadi,1,1,1
14,34465570,kar,suthaara,1,1,1
14,34637746,kar,kudari,1,1,1
14,34474779,kar,holi,0,0,1
14,34948993,kar,raathoda,1,1,1
14,34752349,kar,balakumdi,1,1,1
14,34727971,kar,kaddi,1,1,1
14,34705992,kar,itagi,1,1,1
14,34466960,kar,bekavaadakara,1,1,1
14,34046161,kar,sapthasagaara,1,1,1
14,35175175,kar,haadimani,1,1,1
14,34320856,kar,paththaara,1,1,1
14,35032667,kar,shiledaara,1,1,1
14,34566600,kar,samsi,0,0,1
14,34110195,kar,kumbaara,1,1,1
14,34314521,kar,mareppagola,1,1,1
14,34114269,kar,damgi,1,1,1
14,34771967,kar,gamgura,1,1,1
14,34062113,kar,suthaara,1,1,1
14,34627055,kar,raathoda,1,1,1
14,34397666,kar,gaaoamkara,1,1,1
14,34734430,kar,joshi,0,0,0
14,34930021,kar,durgamurgi,1,1,1
14,34286524,kar,thalakatnaala,1,1,1
14,34654039,kar,mareguddi,1,1,1
14,34701663,kar,mannikeri,1,1,1
14,35096666,kar,chavhaana,1,1,1
14,34471161,kar,badasada,1,1,1
14,34828201,kar,yaragera,1,1,1
14,35207572,kar,helavaara,1,1,1
14,34525468,kar,hulimatha,1,1,1
14,35132465,kar,vaadakara,1,1,1
14,34071115,kar,vaalake,1,1,1
14,34612642,kar,koravara,1,1,1
14,35196941,kar,aamgadi,1,1,1
14,34969943,kar,chavhaana,1,1,1
14,34319089,kar,haadimani,1,1,1
14,34699417,kar,ghorpade,1,1,1
14,34962171,kar,agasara,1,1,1
14,35164763,kar,balumdagi,1,1,1
14,34201302,kar,khajidoni,1,1,1
14,34446073,kar,sajali,0,1,0
14,34527148,kar,honagekara,1,1,1
14,34083037,kar,sayyada,1,1,1
14,35154154,kar,bammanahalli,1,1,1
14,34595734,kar,hampiholi,1,1,1
14,34304785,kar,khilaari,1,1,1
14,34807754,kar,chaudhari,1,1,0
14,34349782,kar,shekha,0,0,0
14,35161614,kar,hirabaashetti,1,1,1
14,34880663,kar,mannaapura,1,1,1
14,34602493,kar,samagaara,1,1,1
14,35059154,kar,kumbaara,1,1,1
14,35118070,kar,chavhaana,1,1,1
14,35216254,kar,kumbaara,1,1,1
14,35216783,kar,allipura,1,1,1
14,34979766,kar,thoravi,1,0,1
14,34470090,kar,nari,0,0,0
14,34215039,kar,samsuddi,1,0,1
14,34542887,kar,saradaara,1,1,1
14,34152690,kar,koli,0,0,1
14,35128482,kar,naaykodi,1,1,1
14,34548842,kar,kumbaara,1,1,1
14,35084137,kar,haththarakihaala,1,1,1
14,34787136,kar,kaale,1,1,1
14,34962008,kar,dhanagomda,1,1,1
14,34294367,kar,chaugala,0,1,1
14,34269584,kar,malali,0,1,0
14,34582445,kar,paththaara,1,1,1
14,34685208,kar,yemdigeri,1,1,1
14,34323896,kar,hudedaara,1,1,1
14,34113772,kar,kannura,1,1,1
14,34323672,kar,nirvaani,1,1,1
14,34180194,kar,baagevaadi,1,1,1
14,34207593,kar,mardi,1,0,1
14,34451915,kar,tholagi,1,1,1
14,34545332,kar,kurubara,1,1,1
14,34143741,kar,arabole,1,1,1
14,34400883,kar,dhaamanekara,1,1,1
14,34264461,kar,narasaapura,1,1,1
14,35117303,kar,kumbaara,1,1,1
14,34497503,kar,ullegaddi,1,1,1
14,34040452,kar,apharaaja,1,1,1
14,34276658,kar,deyannavara,1,1,1
14,34187787,kar,uppaara,1,1,1
14,34356566,kar,naari,1,1,1
14,35138973,kar,kumbaara,1,1,1
14,34219854,kar,jarali,0,1,1
14,34730837,kar,aamgadi,1,1,1
14,34670045,kar,lonaari,1,1,1
14,34965616,kar,malasakkari,0,1,1
14,35038910,kar,shekha,0,0,0
14,34662914,kar,osvaala,1,1,1
14,34069023,kar,raamadurge,1,1,1
14,34789872,kar,pailavaana,1,1,1
14,34067840,kar,karajage,1,1,1
14,34184936,kar,bennihalli,1,0,1
14,34199955,kar,patteda,1,1,1
14,35192899,kar,raathoda,1,1,1
14,34320222,kar,hukkeri,1,1,1
14,35129676,kar,chabanura,1,1,1
14,34659810,kar,laathura,1,1,1
14,34712334,kar,paththaara,1,1,1
14,34772803,kar,baalikaayi,1,1,1
14,34849084,kar,raathoda,1,1,1
14,34597172,kar,malali,0,1,0
14,35106042,kar,chavhaana,1,1,1
14,34268616,kar,paththaara,1,1,1
14,34184973,kar,vathaare,1,1,1
14,34235472,kar,sanni,0,0,0
14,34351372,kar,shekha,0,0,0
14,34050140,kar,koli,0,0,1
14,34261994,kar,jaaganura,1,1,1
14,34045711,kar,joke,0,0,0
14,34283829,kar,multhaani,1,1,1
14,34953537,kar,aamkalagi,1,1,1
14,34952164,kar,samgama,1,1,1
14,34632018,kar,namdagaamva,1,1,1
14,34718423,kar,chavadi,1,1,1
14,34629932,kar,aasamgi,1,1,1
14,34188537,kar,vanakumdre,1,1,1
14,34457574,kar,nilajakara,1,1,1
14,35108443,kar,naaykodi,1,1,1
14,34482665,kar,kamatha,0,1,0
14,34314546,kar,mareppagola,1,1,1
14,34278660,kar,puthaani,1,1,1
14,35128821,kar,muragumdi,1,1,1
14,34332741,kar,kodagagola,1,1,1
14,34328192,kar,munnolle,1,0,1
14,34578452,kar,rakshhi,0,0,1
14,34723068,kar,saudaagara,1,1,1
14,35082908,kar,raathoda,1,1,1
14,34787577,kar,mareguddi,1,1,1
14,34328426,kar,musalmaari,1,1,1
14,34798134,kar,kotikalla,1,1,1
14,34828624,kar,suthaara,1,1,1
14,34564889,kar,raayanagaudra,1,1,1
14,34834365,kar,hadapada,1,1,1
14,34240892,kar,mardi,1,0,1
14,35116103,kar,kudachi,1,1,1
14,34415620,kar,bamke,1,1,1
14,34681961,kar,bidari,1,1,1
14,34195806,kar,nadaapa,1,1,1
14,34494812,kar,hadapada,1,1,1
14,34850725,kar,thumbagi,1,1,1
14,34890371,kar,raathoda,1,1,1
14,34639355,kar,kullolli,1,0,1
14,34081676,kar,banne,0,0,1
14,34444954,kar,kumbaara,1,1,1
14,34726734,kar,mothi,1,0,0
14,34786494,kar,hulyaala,1,1,1
14,34958326,kar,raathoda,1,1,1
14,34105369,kar,kshhirasaagara,1,1,1
14,34567142,kar,haadimani,1,1,1
14,35013421,kar,ghorpade,1,1,1
14,34457374,kar,thopinakatte,1,1,1
14,35099172,kar,vaagmadi,1,1,1
14,34903960,kar,saalavaadagi,1,1,1
14,34892660,kar,hagatagi,1,1,1
14,34840135,kar,chavhaana,1,1,1
14,34818053,kar,baavikatti,1,1,1
14,34039582,kar,shekha,0,0,0
14,34409774,kar,betageri,1,1,1
14,34723280,kar,pakkaa,0,0,0
14,34339339,kar,borimarada,1,1,1
14,35061687,kar,raathoda,1,1,1
14,34203583,kar,hukkeri,1,1,1
14,34779583,kar,thimmannavara,1,1,1
14,34289594,kar,yaragatti,1,1,1
14,34349610,kar,mestri,1,1,1
14,34204011,kar,digraja,0,1,1
14,35211774,kar,kaale,1,1,1
14,34755169,kar,shaamthageri,1,1,1
14,34509731,kar,simgannavara,1,1,1
14,34998559,kar,chavhaana,1,1,1
14,34104809,kar,gaadivaddara,1,1,1
14,34264159,kar,kumbaara,1,1,1
14,35001843,kar,godake,1,1,1
14,34553248,kar,hamjibutti,1,1,1
14,34257794,kar,shivaapuri,1,1,1
14,34908322,kar,maddaraki,0,1,1
14,35051717,kar,melmala,0,1,1
14,34516465,kar,hiremunavalli,1,1,1
14,34062986,kar,suthaara,1,1,1
14,34548015,kar,karikatte,1,1,1
14,34773103,kar,kumbaara,1,1,1
14,34096040,kar,karaamde,1,1,1
14,34907708,kar,raathoda,1,1,1
14,34098410,kar,kumbaara,1,1,1
14,35006798,kar,adathe,0,1,1
14,34081211,kar,chavhaana,1,1,1
14,34676013,kar,ligaadi,1,1,1
14,34545511,kar,uppaara,1,1,1
14,34164188,kar,daasara,1,1,1
14,35092779,kar,raathoda,1,1,1
14,34402954,kar,paththaara,1,1,1
14,34386948,kar,nerurakara,1,1,1
14,34290393,kar,somtanavara,1,1,1
14,34446976,kar,gaavadaa,0,0,0
14,34086364,kar,alagaudaa,1,0,1
14,34839423,kar,baarakera,1,1,1
14,34688467,kar,yalagaara,1,1,1
14,34164134,kar,paththaara,1,1,1
14,34625536,kar,bevinagidada,1,1,1
14,34058592,kar,suthaara,1,1,1
14,34775938,kar,renukaa,1,0,1
14,34504371,kar,jamaadara,1,1,1
14,34210519,kar,yaddaayika,1,1,1
14,34624046,kar,kumbaara,1,1,1
14,34804846,kar,paththaara,1,1,1
14,34242092,kar,hallura,1,1,1
14,34856235,kar,hamdraala,1,1,1
14,34338269,kar,shekha,0,0,0
14,34594672,kar,imaambhaayi,1,1,1
14,34748030,kar,muchchalagudda,1,1,1
14,34888184,kar,bidari,1,1,1
14,34975707,kar,edave,1,1,1
14,35162040,kar,chavhaana,1,1,1
14,35195082,kar,raathoda,1,1,1
14,34164582,kar,maamjare,1,1,1
14,34495277,kar,melinamani,0,1,1
14,34469139,kar,daasthikoppa,1,1,1
14,34256790,kar,kaddi,1,1,1
14,34436380,kar,kaamaala,1,1,1
14,34223296,kar,hanabara,1,1,1
14,34137258,kar,chavhaana,1,1,1
14,34502769,kar,paththekhaana,1,1,1
14,34475964,kar,ulavi,1,0,1
14,34062301,kar,repe,0,0,0
14,34188164,kar,uppaara,1,1,1
14,34522365,kar,myaagatti,1,1,1
14,34171858,kar,dumdagi,1,1,1
14,35051578,kar,koli,0,0,1
14,34556168,kar,kaadannavara,1,1,1
14,34783031,kar,laathurakara,1,1,1
14,34873999,kar,karemani,0,1,1
14,35114306,kar,kaale,1,1,1
14,35155709,kar,khajaapura,1,1,1
14,35077446,kar,raathoda,1,1,1
14,34998641,kar,chavhaana,1,1,1
14,34407715,kar,murakute,1,1,1
14,34882388,kar,baagevaadi,1,1,1
14,34963862,kar,chavhaana,1,1,1
14,34968341,kar,kaale,1,1,1
14,34961643,kar,pamchyaala,1,1,1
14,34231848,kar,oamkaara,1,1,1
14,34986031,kar,halli,1,0,1
14,34463453,kar,akki,0,1,1
14,34049278,kar,sapakaale,1,1,1
14,34175750,kar,shegunashi,0,0,1
14,34419781,kar,thamgaannakara,1,1,1
14,34408796,kar,patagaara,1,1,1
14,34833087,kar,kalaadagi,1,1,1
14,34427668,kar,parasannavara,1,1,1
14,34597434,kar,hadapada,1,1,1
14,34451610,kar,shekha,0,0,0
14,34483261,kar,baakale,1,1,1
14,34787493,kar,ballolli,1,1,1
14,34959629,kar,raathoda,1,1,1
14,34321850,kar,jarali,0,1,1
14,34618075,kar,sabalada,1,1,1
14,34822911,kar,godi,1,1,1
14,34627682,kar,hampiholi,1,1,1
14,35113095,kar,makaamdaara,1,1,1
14,34595252,kar,kambali,1,1,1
14,35076178,kar,chavhaana,1,1,1
14,34293264,kar,latti,0,0,1
14,34552840,kar,kumbaara,1,1,1
14,35185079,kar,kumbaara,1,1,1
14,34574278,kar,honnikolla,1,0,1
14,34278121,kar,gaayakavaada,1,1,1
14,34059206,kar,vaagale,1,1,1
14,34575288,kar,kaddeppanavara,1,1,1
14,34280276,kar,ulavi,1,0,1
14,34948940,kar,mannikeri,1,1,1
14,35117657,kar,chavhaana,1,1,1
14,34276136,kar,gadaada,1,1,1
14,35208311,kar,mamdolkara,1,1,1
14,35218368,kar,bamtu,0,0,0
14,34200425,kar,kumbaara,1,1,1
14,34894655,kar,chavhaana,1,1,1
14,34795921,kar,raathoda,1,1,1
14,35059727,kar,chavhaana,1,1,1
14,34908658,kar,hamchali,1,1,1
14,34658265,kar,dhaduthi,1,1,1
14,34355858,kar,thaashiladaara,1,1,1
14,34551966,kar,dhaaravaada,1,1,1
14,35139083,kar,saudaagara,1,1,1
14,35103358,kar,raathoda,1,1,1
14,34966552,kar,chavhaana,1,1,1
14,34435186,kar,bikkugola,1,1,1
14,35020538,kar,shimde,1,1,1
14,34586685,kar,kalaadagi,1,1,1
14,34789610,kar,kalaadagi,1,1,1
14,34426600,kar,paayisa,1,1,1
14,34674613,kar,hakkennavara,1,1,1
14,34694156,kar,halagannavara,1,1,1
14,35189051,kar,makaamdara,1,1,1
14,34553792,kar,kusagala,1,1,1
14,34056381,kar,gumatannavara,1,1,1
14,34570625,kar,shaanidivaani,1,1,1
14,34081709,kar,musale,1,1,1
14,34534941,kar,itagaudra,1,1,1
14,35202692,kar,gabasaavalagi,1,1,1
14,34325949,kar,pamdari,1,1,1
14,34899022,kar,aski,0,0,1
14,34559037,kar,aanigola,1,1,1
14,34717478,kar,paththaara,1,1,1
14,35201357,kar,naaykodi,1,1,1
14,34045199,kar,gaayakavaada,1,1,1
14,34729828,kar,thalakoda,1,1,1
14,34035629,kar,kumbaara,1,1,1
14,34423402,kar,bhaashhmala,1,1,1
14,35022667,kar,suthaara,1,1,1
14,34227383,kar,kurali,1,1,1
14,34161071,kar,humdaragi,1,1,1
14,34059496,kar,koparde,1,1,1
14,34305054,kar,khilaari,1,1,1
14,34333958,kar,jarali,0,1,1
14,34864350,kar,paththaara,1,1,1
14,35197659,kar,raathoda,1,1,1
14,35210611,kar,ahmada,0,1,1
14,34981226,kar,bidari,1,1,1
14,34380768,kar,phaththe,1,1,1
14,34691326,kar,kullolli,1,0,1
14,34509035,kar,megeri,1,1,1
14,34399398,kar,dhage,1,1,0
14,34485249,kar,godachi,1,1,1
14,35215280,kar,chavhaana,1,1,1
14,34818354,kar,bhadrashatti,1,1,1
14,34178955,kar,bhamgi,1,1,1
14,35043152,kar,vadavadagi,1,1,1
14,34175799,kar,shegunashi,0,0,1
14,34506506,kar,deyannavara,1,1,1
14,34854545,kar,kaashinakumti,1,1,1
14,34916073,kar,raathoda,1,1,1
14,34773270,kar,kunibemchi,1,0,1
14,34429576,kar,suthaara,1,1,1
14,35089019,kar,godabi,0,1,1
14,34284198,kar,daalaayatha,1,1,1
14,34862559,kar,kaddi,1,1,1
14,34968381,kar,kaale,1,1,1
14,34414769,kar,dhaamanekara,1,1,1
14,34569458,kar,lakshhaani,1,1,1
14,34119524,kar,aski,0,0,1
14,35043792,kar,bidari,1,1,1
14,34362871,kar,pateda,1,1,1
14,34847314,kar,prathhamashetti,1,1,1
14,34260383,kar,hukkeri,1,1,1
14,34818736,kar,luthimatha,1,1,1
14,34378750,kar,aulmara,0,1,1
14,35165671,kar,devaraddi,1,1,1
14,34405885,kar,raayakara,1,1,1
14,35197994,kar,baari,1,1,1
14,34369073,kar,adina,0,1,0
14,34386162,kar,suthaara,1,1,1
14,34493440,kar,thuraayi,1,1,1
14,34341015,kar,sugani,0,0,1
14,35212447,kar,ahmada,0,1,1
14,34328813,kar,madhukara,1,1,1
14,34423026,kar,ajarekara,1,1,1
14,34925324,kar,dyaavapura,1,1,1
14,34937282,kar,uppaara,1,1,1
14,35128715,kar,thaade,1,1,1
14,34339294,kar,bombri,1,0,1
14,34492895,kar,aamgadi,1,1,1
14,34052419,kar,shimde,1,1,1
14,34514563,kar,metagudda,1,1,1
14,34340817,kar,muthakekara,1,1,1
14,34828855,kar,aivalli,1,1,1
14,34816503,kar,hokaraani,1,1,1
14,34043211,kar,dhanappagola,1,1,1
14,35115388,kar,phemda,1,1,1
14,34607969,kar,dhaaravaadakara,1,1,1
14,34604436,kar,gadyaala,1,1,1
14,34806477,kar,paththaara,1,1,1
14,34902577,kar,doranalli,1,1,1
14,35119682,kar,chavhaana,1,1,1
14,34618104,kar,imannavara,1,1,1
14,34727019,kar,kariyappanavara,1,1,1
14,34358473,kar,halapeti,1,1,1
14,34611115,kar,chaamda,1,1,1
14,35109971,kar,paragomda,1,1,1
14,34250274,kar,bidari,1,1,1
14,34610879,kar,thaamvashi,1,1,1
14,34771309,kar,aamgadi,1,1,1
14,34940750,kar,haththarakihaala,1,1,1
14,34999586,kar,raathoda,1,1,1
14,34833538,kar,revanaki,0,1,1
14,34509868,kar,hukkerimatha,1,1,1
14,35162316,kar,chavhaana,1,1,1
14,35055394,kar,kumbaara,1,1,1
14,34701496,kar,nari,0,0,0
14,34863379,kar,naaykodi,1,1,1
14,35004335,kar,kumbaara,1,1,1
14,35102286,kar,atapatakara,1,1,1
14,34060783,kar,bosale,1,0,1
14,34839906,kar,koravara,1,1,1
14,34594913,kar,uppaara,1,1,1
14,34262782,kar,savathikaayi,1,1,1
14,34995376,kar,kareni,1,0,0
14,34737398,kar,hadapada,1,1,1
14,35113833,kar,gule,0,0,1
14,34696589,kar,gadagi,1,1,1
14,34751980,kar,kumbaara,1,1,1
14,34773803,kar,gadagi,1,1,1
14,34836727,kar,kumbaara,1,1,1
14,34687331,kar,munnolli,1,0,1
14,34542868,kar,saradaara,1,1,1
14,34071807,kar,madhyaapagola,1,1,1
14,35201530,kar,chavhaana,1,1,1
14,34651489,kar,suthaara,1,1,1
14,34543151,kar,basidoni,0,1,1
14,34388546,kar,suthaara,1,1,1
14,34538721,kar,naaykavaadi,1,1,1
14,34718562,kar,muthagaara,1,1,1
14,34886969,kar,khemashetti,1,1,1
14,34934981,kar,thoravi,1,0,1
14,35124030,kar,gollara,1,0,1
14,34385987,kar,suthaara,1,1,1
14,34395881,kar,baaraki,1,1,1
14,34432574,kar,kedaara,1,1,1
14,34820436,kar,daasara,1,1,1
14,34832857,kar,guledagudda,1,1,1
14,34119184,kar,gasthi,1,0,1
14,34379090,kar,vernekara,1,1,1
14,35068977,kar,basanaala,1,1,1
14,34122243,kar,devaraddi,1,1,1
14,34338908,kar,holeppa,1,0,1
14,35102809,kar,hotagi,1,1,1
14,35089993,kar,sulaake,1,1,1
14,34571112,kar,himdinamani,1,1,1
14,34085615,kar,bedage,1,1,1
14,34564772,kar,raayanagaudra,1,1,1
14,34326283,kar,hamchinamani,1,1,1
14,34099664,kar,joshi,0,0,0
14,34713961,kar,samagaara,1,1,1
14,34298463,kar,rumvara,1,1,1
14,35186313,kar,kumbaara,1,1,1
14,34076406,kar,uske,0,0,0
14,34305713,kar,giddavara,1,1,1
14,34418063,kar,raathoda,1,1,1
14,34841204,kar,raathoda,1,1,1
14,34302020,kar,hosakurabara,1,1,1
14,35065200,kar,thalakade,1,1,1
14,34532865,kar,baarki,0,0,1
14,35215767,kar,naayka,1,1,1
14,34407238,kar,paththaara,1,1,1
14,34962461,kar,medegaara,1,1,1
14,34159199,kar,gasthi,1,0,1
14,34834374,kar,hadapada,1,1,1
14,34946737,kar,maleppagola,1,1,1
14,34310798,kar,nirvaani,1,1,1
14,34605415,kar,kumbaara,1,1,1
14,35081282,kar,hadapada,1,1,1
14,34316968,kar,chikkoppadavara,1,1,1
14,34145170,kar,peti,1,0,1
14,34509091,kar,aamgadi,1,1,1
14,34696347,kar,soragaamvi,1,1,1
14,35148545,kar,gumdagi,1,1,1
14,34774518,kar,guleda,1,1,1
14,34968675,kar,shimde,1,1,1
14,34265336,kar,gasthi,1,0,1
14,34683354,kar,khaatika,1,1,1
14,34043736,kar,neje,0,0,0
14,34646672,kar,muththagi,1,1,1
14,34328080,kar,sajali,0,1,0
14,34864478,kar,kumtoji,1,1,1
14,34515816,kar,bismi,0,0,1
14,34400851,kar,garani,0,0,0
14,34573312,kar,paani,1,0,1
14,34436741,kar,dhaamanekara,1,1,1
14,34178278,kar,hukkeri,1,1,1
14,34273258,kar,khataavakara,1,1,1
14,34313404,kar,gasthi,1,0,1
14,34396347,kar,shekha,0,0,0
14,34907884,kar,hadapada,1,1,1
14,35059339,kar,dhanyaala,1,1,1
14,34691803,kar,rudalabamdi,1,1,1
14,34506930,kar,surebaana,1,1,1
14,34793009,kar,hollura,1,1,1
14,34710702,kar,raathoda,1,1,1
14,34681795,kar,thuraayi,1,1,1
14,34203067,kar,chakadi,0,1,1
14,34186860,kar,bhamgi,1,1,1
14,34714483,kar,aamgadi,1,1,1
14,34737140,kar,uamki,1,1,1
14,34192410,kar,hukkeri,1,1,1
14,34772305,kar,kambali,1,1,1
14,34895744,kar,chavhaana,1,1,1
14,34510771,kar,yaabannavara,1,1,1
14,34881877,kar,kumbaara,1,1,1
14,35206636,kar,kaadamgeri,1,1,1
14,34343863,kar,shabaajakhaana,1,1,1
14,34842066,kar,raathoda,1,1,1
14,34692101,kar,hadapada,1,1,1
14,34383640,kar,chaudhari,1,1,0
14,34687756,kar,uppaara,1,1,1
14,34541031,kar,kodalli,1,1,1
14,34884396,kar,raathoda,1,1,1
14,34392520,kar,dhaamanekara,1,1,1
14,35102607,kar,kannura,1,1,1
14,34154186,kar,laada,1,1,1
14,34079168,kar,shimde,1,1,1
14,34058844,kar,naagaamvakara,1,1,1
14,34319521,kar,multhaani,1,1,1
14,34564149,kar,hadapada,1,1,1
14,34080404,kar,kadalaskara,1,1,1
14,34951128,kar,hadapada,1,1,1
14,34289997,kar,jaaganura,1,1,1
14,34501770,kar,paarishvaada,1,1,1
14,34820435,kar,daasara,1,1,1
14,34903872,kar,gollara,1,0,1
14,34800518,kar,yaadavaada,1,1,1
14,34773336,kar,gyaanappa,1,1,1
14,34969551,kar,raathoda,1,1,1
14,34491730,kar,channappanavara,1,1,1
14,34193980,kar,naalabamda,1,1,1
14,35081799,kar,raathoda,1,1,1
14,34181120,kar,aamgadi,1,1,1
14,34184108,kar,bosale,1,0,1
14,34378389,kar,saake,1,0,0
14,34330591,kar,metakari,1,1,1
14,34112708,kar,mole,0,0,1
14,34466907,kar,basanaayka,1,1,1
14,34272467,kar,misi,0,0,0
14,34349460,kar,ullegaddi,1,1,1
14,34740062,kar,kumbaara,1,1,1
14,34988537,kar,kaakhamdaki,1,1,1
14,34829955,kar,naayka,1,1,1
14,34041935,kar,mole,0,0,1
14,34914669,kar,chhapparabamda,1,1,1
14,34634955,kar,kaale,1,1,1
14,34276840,kar,lakaati,1,1,1
14,34046160,kar,chaumgule,1,1,1
14,34900232,kar,masabinaala,1,1,1
14,34098735,kar,honavaada,1,1,1
14,34435050,kar,bhomannavara,1,1,1
14,35130964,kar,raathoda,1,1,1
14,34846329,kar,saalavaadagi,1,1,1
14,35172844,kar,chavhaana,1,1,1
14,34680439,kar,kumbaara,1,1,1
14,34553048,kar,shilimatha,1,1,1
14,34949093,kar,sapuri,1,1,1
14,34368777,kar,haladakara,1,1,1
14,34087942,kar,madraasi,1,1,1
14,34635316,kar,gasthi,1,0,1
15,35404228,kerala,mohanan,1,0,1
15,36179891,kerala,sivanandan,1,0,1
15,35425157,kerala,chandran,1,0,1
15,36326755,kerala,kumar,0,0,0
15,36631810,kerala,veedu,1,1,0
15,35249715,kerala,bho,1,1,1
15,35788664,kerala,kumar,0,0,0
15,35224715,kerala,afl,1,1,1
15,36606429,kerala,pillai,1,0,0
15,35865510,kerala,kumar,0,0,0
15,36639837,kerala,pillai,1,0,0
15,35714330,kerala,haji,1,1,1
15,36675054,kerala,lakshmi,0,1,1
15,36387127,kerala,kumar,0,0,0
15,35987118,kerala,prabhakaran,0,0,1
15,36544975,kerala,kumar,0,0,0
15,35394193,kerala,madhavi,0,0,1
15,35542226,kerala,panicker,1,1,1
15,36355426,kerala,abraham,1,0,1
15,36632476,kerala,pillai,1,0,0
15,35609371,kerala,ashraf,0,1,1
15,36468110,kerala,pillai,1,0,0
15,36313690,kerala,pillai,1,0,0
15,35908021,kerala,vinson,1,1,1
15,36442158,kerala,kumar,0,0,0
15,35452773,kerala,sreenivasan,1,0,1
15,36185550,kerala,kuruvila,1,1,1
15,36396197,kerala,abraham,1,0,1
15,36163954,kerala,abraham,1,0,1
15,36738092,kerala,kumari,0,0,1
15,36763101,kerala,kumar,0,0,0
15,36472355,kerala,pillai,1,0,0
15,35624098,kerala,haneefa,1,1,1
15,35468070,kerala,kumar,0,0,0
15,35471088,kerala,nambiar,0,0,1
15,36599904,kerala,kumar,0,0,0
15,35906765,kerala,raju,0,1,0
15,35743010,kerala,suhara,0,0,1
15,36010539,kerala,shamsudeen,1,0,1
15,36411440,kerala,panicker,1,1,1
15,36477695,kerala,pillai,1,0,0
15,35951247,kerala,kumar,0,0,0
15,35855809,kerala,kumar,0,0,0
15,35263896,kerala,mids,1,1,1
15,35938519,kerala,kumar,0,0,0
15,35300936,kerala,ofles,1,0,1
15,35534561,kerala,anand,1,1,0
15,35741293,kerala,kareem,0,0,0
15,36561862,kerala,pillai,1,0,0
15,35301107,kerala,mame,1,0,1
15,36157802,kerala,kora,0,0,0
15,36362755,kerala,kumar,0,0,0
15,36016131,kerala,kurien,0,1,1
15,35925833,kerala,kumar,0,0,0
15,36105978,kerala,dasappan,0,0,1
15,36271600,kerala,pillai,1,0,0
15,36646552,kerala,pillai,1,0,0
15,36222684,kerala,kumari,0,0,1
15,36467336,kerala,pillai,1,0,0
15,36243999,kerala,manikuttan,1,1,1
15,35696663,kerala,haji,1,1,1
15,35230797,kerala,afl,1,1,1
15,35962170,kerala,elizabath,1,1,1
15,36311837,kerala,pillai,1,0,0
15,35871889,kerala,mohammed,0,0,0
15,36257079,kerala,lukose,0,0,1
15,36765996,kerala,pillai,1,0,0
15,36560952,kerala,pillai,1,0,0
15,35300850,kerala,bdelelges,1,0,1
15,36728760,kerala,prasad,1,0,0
15,36568369,kerala,pillai,1,0,0
15,35740907,kerala,haji,1,1,1
15,36746184,kerala,kumar,0,0,0
15,36588030,kerala,pillai,1,0,0
15,35795920,kerala,noufal,0,1,1
15,35935725,kerala,wilson,1,1,1
15,36496273,kerala,prasad,1,0,0
15,35341566,kerala,naik,0,0,0
15,36104958,kerala,vasu,0,0,0
15,36441611,kerala,kumar,0,0,0
15,35953926,kerala,gaus,0,0,0
15,35374902,kerala,chandran,1,0,1
15,35222781,kerala,afl,1,1,1
15,35654402,kerala,mohammed,0,0,0
15,36204518,kerala,kumar,0,0,0
15,36328582,kerala,kumar,0,0,0
15,36044126,kerala,kumar,0,0,0
15,35343048,kerala,naik,0,0,0
15,36702166,kerala,kumari,0,0,1
15,36498422,kerala,pillai,1,0,0
15,35324135,kerala,shashikala,1,1,1
15,35960500,kerala,anand,1,1,0
15,36321162,kerala,kumar,0,0,0
15,36711662,kerala,pillai,1,0,0
15,35957979,kerala,ghosh,1,1,1
15,36137826,kerala,kumar,0,0,0
15,36577260,kerala,kumar,0,0,0
15,35804121,kerala,abraham,1,0,1
15,35450005,kerala,kumar,0,0,0
15,36658355,kerala,pillai,1,0,0
15,36409026,kerala,kumar,0,0,0
15,36529373,kerala,kumar,0,0,0
15,36735375,kerala,pillai,1,0,0
15,36615715,kerala,kumar,0,0,0
15,35255559,kerala,greil,1,0,1
15,36481944,kerala,kumar,0,0,0
15,36245267,kerala,raju,0,1,0
15,36221516,kerala,panicker,1,1,1
15,35756871,kerala,kumar,0,0,0
15,36330536,kerala,koshy,1,1,0
15,35801341,kerala,warrier,1,0,1
15,36243300,kerala,bai,0,0,0
15,35566717,kerala,shafi,0,0,1
15,36588028,kerala,pillai,1,0,0
15,35838584,kerala,moytheen,1,1,1
15,35800918,kerala,ramachandran,1,0,1
15,36534943,kerala,kumar,0,0,0
15,36654592,kerala,kumar,0,0,0
15,35404056,kerala,chandran,1,0,1
15,36707590,kerala,kumar,0,0,0
15,36536028,kerala,rawther,0,0,1
15,36644315,kerala,beegam,0,0,1
15,35927314,kerala,kumar,0,0,0
15,35978257,kerala,kamath,0,0,0
15,36054981,kerala,mathai,0,0,1
15,35474285,kerala,nisha,0,0,0
15,35570411,kerala,kumar,0,0,0
15,36526588,kerala,pillai,1,0,0
15,36186780,kerala,kumari,0,0,1
15,35759781,kerala,hassan,1,1,1
15,36553189,kerala,pillai,1,0,0
15,36771064,kerala,bosko,0,0,1
15,35400211,kerala,padmanabhan,0,0,1
15,35266805,kerala,afl,1,1,1
15,36186269,kerala,namboothiri,1,1,1
15,35569005,kerala,kumar,0,0,0
15,35855801,kerala,kunjan,1,0,1
15,35744242,kerala,ameer,0,0,0
15,35927855,kerala,pillai,1,0,0
15,36289237,kerala,khaderkunju,0,1,1
15,36123711,kerala,aleykutty,1,1,1
15,36427399,kerala,pillai,1,0,0
15,35345873,kerala,haji,1,1,1
15,35724786,kerala,panicker,1,1,1
15,35486434,kerala,nambiar,0,0,1
15,36504346,kerala,chandran,1,0,1
15,35915424,kerala,kumar,0,0,0
15,36457917,kerala,pillai,1,0,0
15,36436400,kerala,kumar,0,0,0
15,35520176,kerala,kumar,0,0,0
15,35243945,kerala,eons,1,1,1
15,36335947,kerala,pillai,1,0,0
15,35310004,kerala,afl,1,1,1
15,35940280,kerala,poulose,0,0,1
15,35560324,kerala,nambiar,0,0,1
15,36503105,kerala,kumar,0,0,0
15,36419271,kerala,kumari,0,0,1
15,35824287,kerala,ashari,0,1,1
15,36371736,kerala,pillai,1,0,0
15,35827336,kerala,babun,0,0,1
15,36352275,kerala,raju,0,1,0
15,35861548,kerala,kumar,0,0,0
15,35321828,kerala,bhandari,1,1,1
15,36714074,kerala,ashan,0,0,1
15,36510763,kerala,pillai,1,0,0
15,35652191,kerala,nasar,0,0,1
15,35472879,kerala,sreelekha,1,1,1
15,35776721,kerala,namboothiri,1,1,1
15,36747399,kerala,kumar,0,0,0
15,35459841,kerala,padmanabhan,0,0,1
15,36633619,kerala,veedu,1,1,0
15,36232516,kerala,kumari,0,0,1
15,35576591,kerala,masttar,0,0,1
15,36010163,kerala,nambiar,0,0,1
15,35393458,kerala,usha,0,0,1
15,36224783,kerala,kumar,0,0,0
15,36032354,kerala,binu,0,0,0
15,35599096,kerala,kumar,0,0,0
15,35261699,kerala,enflal,1,1,1
15,35673687,kerala,kunjavahaji,1,0,1
15,36708711,kerala,kumar,0,0,0
15,35502114,kerala,chandran,1,0,1
15,36213113,kerala,raju,0,1,0
15,36245446,kerala,kumar,0,0,0
15,36547257,kerala,iqubal,1,1,1
15,35283456,kerala,aga,1,1,1
15,35972622,kerala,kumar,0,0,0
15,35927010,kerala,kumar,0,0,0
15,35518279,kerala,namboothiri,1,1,1
15,36372467,kerala,abraham,1,0,1
15,35899497,kerala,shafi,0,0,1
15,36534372,kerala,pillai,1,0,0
15,35582946,kerala,gopal,0,1,1
15,35978491,kerala,potty,1,1,1
15,36757943,kerala,pillai,1,0,0
15,36149487,kerala,panickar,1,1,1
15,35779309,kerala,kumar,0,0,0
15,35251738,kerala,hone,1,1,1
15,35663992,kerala,shereefudheen,1,1,1
15,36667469,kerala,kumari,0,0,1
15,36290557,kerala,kini,0,0,1
15,36693947,kerala,pushpam,0,0,0
15,36742453,kerala,kumar,0,0,0
15,36424236,kerala,kumari,0,0,1
15,36693000,kerala,pillai,1,0,0
15,35582402,kerala,shafi,0,0,1
15,35807413,kerala,jasheer,0,0,1
15,36712717,kerala,kumar,0,0,0
15,35643248,kerala,prasad,1,0,0
15,36445416,kerala,pillai,1,0,0
15,35639636,kerala,kumar,0,0,0
15,35227774,kerala,boaslarcd,1,1,1
15,36410435,kerala,kumar,0,0,0
15,36298459,kerala,kumar,0,0,0
15,36756086,kerala,pillai,1,0,0
15,35644208,kerala,nasar,0,0,1
15,35455619,kerala,kumar,0,0,0
15,35807446,kerala,haneefa,1,1,1
15,35405282,kerala,aringalayan,1,1,1
15,36111645,kerala,kumar,0,0,0
15,36531450,kerala,pillai,1,0,0
15,36712626,kerala,kumari,0,0,1
15,36426429,kerala,kumari,0,0,1
15,36514008,kerala,kumar,0,0,0
15,35873403,kerala,kumar,0,0,0
15,36014023,kerala,kumar,0,0,0
15,36638934,kerala,chandran,1,0,1
15,36074884,kerala,mohanan,1,0,1
15,36708744,kerala,sathikumar,1,0,1
15,35858255,kerala,satheesan,0,1,1
15,36661975,kerala,pillai,1,0,0
15,35580900,kerala,kumar,0,0,0
15,35845437,kerala,kumar,0,0,0
15,36227175,kerala,pillai,1,0,0
15,36648784,kerala,binu,0,0,0
15,35908222,kerala,nandan,0,0,0
15,36447942,kerala,lukose,0,0,1
15,36482423,kerala,pillai,1,0,0
15,36611283,kerala,hakkim,0,0,1
15,36070330,kerala,gopi,0,0,0
15,36079061,kerala,pillai,1,0,0
15,35484580,kerala,korambath,1,0,1
15,36416609,kerala,kumar,0,0,0
15,35908615,kerala,kumar,0,0,0
15,35720138,kerala,kumar,0,0,0
15,35866209,kerala,raja,0,1,0
15,36193644,kerala,kumar,0,0,0
15,35438870,kerala,maller,0,0,1
15,35682301,kerala,kareem,0,0,0
15,36635478,kerala,kumar,0,0,0
15,35672168,kerala,salih,0,0,0
15,35220517,kerala,crvailo,1,0,1
15,36162146,kerala,sarma,0,0,1
15,36520955,kerala,chandran,1,0,1
15,35347966,kerala,kamath,0,0,0
15,35732472,kerala,ashraf,0,1,1
15,35788891,kerala,hakkim,0,0,1
15,36084813,kerala,muthuramalingam,1,1,1
15,35495532,kerala,sivadasan,1,0,1
15,36003251,kerala,vasu,0,0,0
15,36090424,kerala,kumar,0,0,0
15,36643068,kerala,sudeer,0,0,0
15,36031687,kerala,uthupp,1,0,1
15,36398612,kerala,mathai,0,0,1
15,35443421,kerala,parambath,1,0,1
15,36710157,kerala,pillai,1,0,0
15,36344197,kerala,raju,0,1,0
15,35865537,kerala,kumar,0,0,0
15,36672197,kerala,pillai,1,0,0
15,35597870,kerala,pillai,1,0,0
15,36225887,kerala,pillai,1,0,0
15,36612811,kerala,kumar,0,0,0
15,36190030,kerala,tomy,0,0,1
15,36191627,kerala,chandran,1,0,1
15,36105684,kerala,prasad,1,0,0
15,36257277,kerala,pillai,1,0,0
15,35570116,kerala,kumar,0,0,0
15,36227090,kerala,panicker,1,1,1
15,35669952,kerala,haji,1,1,1
15,35221120,kerala,mid,1,1,0
15,36509313,kerala,pillai,1,0,0
15,36165988,kerala,cheriyan,1,1,1
15,35253003,kerala,oops,1,1,1
15,35336545,kerala,mohammed,0,0,0
15,35910153,kerala,jos,1,1,1
15,36622538,kerala,fernandez,1,1,1
15,36144618,kerala,abraham,1,0,1
15,36239129,kerala,aslam,0,0,1
15,35789369,kerala,haji,1,1,1
15,36539577,kerala,som,1,1,1
15,36540656,kerala,pillai,1,0,0
15,36120036,kerala,chandran,1,0,1
15,35624500,kerala,chempakath,1,1,1
15,35315628,kerala,bhandari,1,1,1
15,36144189,kerala,vincy,1,1,1
15,35373253,kerala,gangadharan,0,0,1
15,35700478,kerala,areekkan,1,0,1
15,36034115,kerala,sanal,0,0,1
15,35504850,kerala,mariyan,1,0,1
15,36399129,kerala,abraham,1,0,1
15,35769467,kerala,kareem,0,0,0
15,35634252,kerala,mohammed,0,0,0
15,36389748,kerala,panicker,1,1,1
15,36078302,kerala,boban,1,1,1
15,35300195,kerala,vines,1,0,1
15,36019772,kerala,pillai,1,0,0
15,35629263,kerala,kumar,0,0,0
15,36652673,kerala,kumar,0,0,0
15,35884165,kerala,raju,0,1,0
15,35505610,kerala,gangadharan,0,0,1
15,35404297,kerala,muneera,1,1,1
15,36390482,kerala,abraham,1,0,1
15,36034656,kerala,mathews,1,1,1
15,36402333,kerala,kumari,0,0,1
15,35460204,kerala,ameer,0,0,0
15,36273175,kerala,koshi,0,0,0
15,35817480,kerala,haji,1,1,1
15,36412511,kerala,pillai,1,0,0
15,36066003,kerala,jovan,1,1,1
15,35980443,kerala,shiji,1,0,1
15,36291108,kerala,pillai,1,0,0
15,36079077,kerala,pillai,1,0,0
15,35570734,kerala,kumar,0,0,0
15,35770701,kerala,ashraf,0,1,1
15,36083291,kerala,kumar,0,0,0
15,36308972,kerala,pillai,1,0,0
15,36004430,kerala,nasar,0,0,1
15,36419826,kerala,abraham,1,0,1
15,36015532,kerala,kumar,0,0,0
15,35657846,kerala,kumari,0,0,1
15,36728810,kerala,kumari,0,0,1
15,35328372,kerala,haneefa,1,1,1
15,36234441,kerala,kumari,0,0,1
15,35381046,kerala,kunhamina,1,0,1
15,36531549,kerala,wilson,1,1,1
15,36634909,kerala,kumar,0,0,0
15,35517526,kerala,shamnas,1,0,1
15,36053266,kerala,benny,1,0,1
15,35710317,kerala,hakh,0,0,0
15,35393167,kerala,abraham,1,0,1
15,35313884,kerala,afl,1,1,1
15,35886642,kerala,ramkumar,1,0,1
15,35874532,kerala,panicker,1,1,1
15,35396848,kerala,bose,0,0,0
15,36739659,kerala,kumar,0,0,0
15,35530274,kerala,abraham,1,0,1
15,36200717,kerala,kumar,0,0,0
15,36423470,kerala,pillai,1,0,0
15,35764568,kerala,mohammed,0,0,0
15,35543494,kerala,haji,1,1,1
15,36149815,kerala,benny,1,0,1
15,36599856,kerala,pillai,1,0,0
15,36029078,kerala,pillai,1,0,0
15,35429701,kerala,arambhan,0,0,0
15,35223461,kerala,ora,1,1,1
15,36173696,kerala,shamsudeen,1,0,1
15,36184309,kerala,pillai,1,0,0
15,36381234,kerala,kumar,0,0,0
15,36118307,kerala,kumar,0,0,0
15,36712685,kerala,kumar,0,0,0
15,35793834,kerala,sundharan,1,0,1
15,36368683,kerala,kumar,0,0,0
15,36643787,kerala,kumar,0,0,0
15,35716986,kerala,kareem,0,0,0
15,36680883,kerala,potty,1,1,1
15,36295451,kerala,pillai,1,0,0
15,36274876,kerala,salih,0,0,0
15,35838526,kerala,cheriyan,1,1,1
15,35533794,kerala,kumar,0,0,0
15,36151471,kerala,raju,0,1,0
15,35320914,kerala,kumari,0,0,1
15,36236749,kerala,pillai,1,0,0
15,36038015,kerala,superior,1,0,1
15,36049706,kerala,lakshmi,0,1,1
15,36704089,kerala,karim,0,0,0
15,35995531,kerala,patel,0,0,0
15,35983694,kerala,cleetus,1,0,1
15,36529764,kerala,pillai,1,0,0
15,36766110,kerala,kulathinkara,1,0,1
15,36426889,kerala,daniel,1,0,1
15,35819321,kerala,abraham,1,0,1
15,36159976,kerala,kumar,0,0,0
15,35932343,kerala,chandran,1,0,1
15,36091579,kerala,kumar,0,0,0
15,36409095,kerala,koshy,1,1,0
15,36319584,kerala,kumar,0,0,0
15,35583103,kerala,sadanand,0,1,1
15,36091079,kerala,beegam,0,0,1
15,36513003,kerala,pillai,1,0,0
15,35225256,kerala,enfl,1,1,1
15,35236781,kerala,oll,1,1,1
15,35674731,kerala,suhara,0,0,1
15,36415606,kerala,pillai,1,0,0
15,36008101,kerala,simon,1,1,1
15,36296978,kerala,pillai,1,0,0
15,35347019,kerala,kumar,0,0,0
15,35985421,kerala,mary,0,0,1
15,36630761,kerala,pillai,1,0,0
15,35593006,kerala,kumar,0,0,0
15,36270857,kerala,kumar,0,0,0
15,35423068,kerala,johney,1,0,1
15,35648832,kerala,kareem,0,0,0
15,36189024,kerala,ayoob,1,0,1
15,35731781,kerala,kareem,0,0,0
15,35461346,kerala,chandran,1,0,1
15,35337858,kerala,kumar,0,0,0
15,35227012,kerala,ned,1,1,1
15,36393310,kerala,alexander,0,0,1
15,36295970,kerala,panicker,1,1,1
15,36521908,kerala,ammas,1,0,1
15,35665727,kerala,haji,1,1,1
15,36312837,kerala,pillai,1,0,0
15,36569090,kerala,pillai,1,0,0
15,35799441,kerala,misiriya,1,1,1
15,35636413,kerala,kalan,0,1,0
15,36088745,kerala,pillai,1,0,0
15,35493814,kerala,ayisha,1,1,1
15,36508342,kerala,sukumar,0,0,1
15,35925985,kerala,jyothis,1,1,1
15,36438475,kerala,pillai,1,0,0
15,35702173,kerala,master,1,1,1
15,35914927,kerala,pillai,1,0,0
15,35252019,kerala,goan,1,0,1
15,36498703,kerala,pillai,1,0,0
15,36095201,kerala,kumar,0,0,0
15,35682088,kerala,aslam,0,0,1
15,35270112,kerala,yee,1,1,1
15,36320255,kerala,pillai,1,0,0
15,36076562,kerala,abraham,1,0,1
15,35555852,kerala,haji,1,1,1
15,36023770,kerala,mathai,0,0,1
15,36414859,kerala,pillai,1,0,0
15,35654633,kerala,muthalib,1,1,1
15,35631004,kerala,chandran,1,0,1
15,35675829,kerala,kumar,0,0,0
15,35987260,kerala,raju,0,1,0
15,35394696,kerala,veedu,1,1,0
15,35347471,kerala,nasar,0,0,1
15,36309391,kerala,chandran,1,0,1
15,36160688,kerala,kumar,0,0,0
15,35717656,kerala,rafeeq,1,1,1
15,35779818,kerala,haji,1,1,1
15,36500245,kerala,pillai,1,0,0
15,36124095,kerala,panicker,1,1,1
15,36596770,kerala,kuruppu,0,0,1
15,35782962,kerala,mohammed,0,0,0
15,35365575,kerala,chandran,1,0,1
15,36438650,kerala,pillai,1,0,0
15,35261843,kerala,ood,1,1,1
15,36040892,kerala,kumar,0,0,0
15,35904983,kerala,kumar,0,0,0
15,35663439,kerala,ashraf,0,1,1
15,36459545,kerala,kumar,0,0,0
15,36054582,kerala,kumar,0,0,0
15,36498765,kerala,pillai,1,0,0
15,35959109,kerala,lakshmi,0,1,1
15,35660529,kerala,mohammed,0,0,0
15,36229688,kerala,pillai,1,0,0
15,35320332,kerala,bhagavan,0,1,0
15,36026706,kerala,raju,0,1,0
15,36766384,kerala,kumar,0,0,0
15,36676179,kerala,vnair,0,0,1
15,35493670,kerala,kunhiraman,1,1,1
15,36450042,kerala,pillai,1,0,0
15,36413369,kerala,kumar,0,0,0
15,36220708,kerala,mary,0,0,1
15,35645180,kerala,kareem,0,0,0
15,36238854,kerala,mathews,1,1,1
15,36304482,kerala,pillai,1,0,0
15,35259219,kerala,age,1,1,1
15,35916579,kerala,chakola,0,0,1
15,36016453,kerala,gopi,0,0,0
15,35679339,kerala,kumar,0,0,0
15,35689490,kerala,athimannil,1,1,1
15,36265343,kerala,devasya,1,0,1
15,35657890,kerala,sabith,1,0,1
15,36699857,kerala,ashiq,1,0,1
15,35695473,kerala,musliyar,1,1,1
15,36383245,kerala,abraham,1,0,1
15,36106923,kerala,kumar,0,0,0
15,36287611,kerala,pillai,1,0,0
15,35623233,kerala,nasar,0,0,1
15,35985504,kerala,pillai,1,0,0
15,36339248,kerala,kumar,0,0,0
15,36692507,kerala,pillai,1,0,0
15,36738331,kerala,veedu,1,1,0
15,36739652,kerala,mary,0,0,1
15,35358353,kerala,rasaq,0,0,0
15,36350778,kerala,panikkan,1,1,0
15,36535798,kerala,pillai,1,0,0
15,36173758,kerala,pillai,1,0,0
15,35269494,kerala,boaslarcd,1,1,1
15,36511033,kerala,pillai,1,0,0
15,35482405,kerala,nanpyar,0,0,1
15,35750828,kerala,abdulmajeed,1,1,1
15,36560315,kerala,moosa,1,0,1
15,36306984,kerala,pillai,1,0,0
15,36507966,kerala,pillai,1,0,0
15,36316832,kerala,kumar,0,0,0
15,36107895,kerala,kumar,0,0,0
15,35841702,kerala,mohammed,0,0,0
15,36297258,kerala,pillai,1,0,0
15,36251319,kerala,prasad,1,0,0
15,35845753,kerala,pillai,1,0,0
15,36674779,kerala,ameer,0,0,0
15,36530844,kerala,pillai,1,0,0
15,36288320,kerala,pillai,1,0,0
15,35561315,kerala,kumar,0,0,0
15,35942400,kerala,syedali,1,1,1
15,35669367,kerala,cdheekh,1,1,1
15,36007256,kerala,sunil,1,1,0
15,36642612,kerala,pillai,1,0,0
15,36658460,kerala,kumar,0,0,0
15,36758091,kerala,maryan,0,1,1
15,36268928,kerala,namboothiri,1,1,1
15,36508107,kerala,pillai,1,0,0
15,36107464,kerala,pillai,1,0,0
15,36227922,kerala,kumar,0,0,0
15,35778822,kerala,ashraf,0,1,1
15,36672069,kerala,gopan,0,0,1
15,35674970,kerala,kumar,0,0,0
15,36665307,kerala,anand,1,1,0
15,35456333,kerala,asya,0,0,0
15,35840179,kerala,amalraj,1,0,1
15,36180135,kerala,ramachandran,1,0,1
15,36229600,kerala,sunil,1,1,0
15,35276963,kerala,afl,1,1,1
15,35778954,kerala,ezhuthaan,1,1,1
15,35955659,kerala,kumar,0,0,0
15,36504719,kerala,pillai,1,0,0
15,36639367,kerala,haneefa,1,1,1
15,36225625,kerala,kumari,0,0,1
15,36614991,kerala,kumar,0,0,0
15,36124055,kerala,mohanan,1,0,1
15,36312151,kerala,pillai,1,0,0
15,35234874,kerala,mids,1,1,1
15,36568393,kerala,pillai,1,0,0
15,36279048,kerala,pillai,1,0,0
15,36285489,kerala,pillai,1,0,0
15,36622243,kerala,pcha,0,0,0
15,36194418,kerala,shafy,1,0,1
15,35889090,kerala,pillai,1,0,0
15,36663375,kerala,pillai,1,0,0
15,36412682,kerala,mathai,0,0,1
15,35494832,kerala,shyamala,1,1,0
15,36727844,kerala,kumar,0,0,0
15,35459188,kerala,sapna,1,0,1
15,36205927,kerala,pillai,1,0,0
15,36021822,kerala,mohanan,1,0,1
15,36693466,kerala,pillai,1,0,0
15,36477272,kerala,pillai,1,0,0
15,36681093,kerala,ramachandran,1,0,1
15,35626501,kerala,haji,1,1,1
15,36124315,kerala,kumari,0,0,1
15,36538910,kerala,pillai,1,0,0
15,35486043,kerala,kumar,0,0,0
15,36077402,kerala,kumar,0,0,0
15,35375414,kerala,raju,0,1,0
15,35781284,kerala,razak,1,0,1
15,36603902,kerala,swamy,1,1,1
15,35371799,kerala,ajitha,1,1,1
15,35607114,kerala,kkutty,1,1,1
15,36459227,kerala,issac,1,1,1
15,36425519,kerala,kumar,0,0,0
15,36481680,kerala,pillai,1,0,0
15,36541117,kerala,pillai,1,0,0
15,36288273,kerala,panicker,1,1,1
15,35644990,kerala,salim,0,0,1
15,36561048,kerala,pillai,1,0,0
15,35227443,kerala,afl,1,1,1
15,35587069,kerala,mammu,0,0,1
15,35984067,kerala,jency,1,1,1
15,36281186,kerala,kumar,0,0,0
15,35815846,kerala,nasar,0,0,1
15,36430301,kerala,raju,0,1,0
15,36203617,kerala,kumari,0,0,1
15,35637611,kerala,abraham,1,0,1
15,35609778,kerala,nasar,0,0,1
15,35714391,kerala,salim,0,0,1
15,36229386,kerala,karim,0,0,0
15,36140809,kerala,sankaran,0,0,1
15,36253589,kerala,kumar,0,0,0
15,35441844,kerala,kadheeja,1,1,1
15,36373524,kerala,lukose,0,0,1
15,36541088,kerala,pillai,1,0,0
15,35370038,kerala,mohammed,0,0,0
15,35694326,kerala,kumar,0,0,0
15,35617301,kerala,kumar,0,0,0
15,36144618,kerala,abraham,1,0,1
15,36476610,kerala,pillai,1,0,0
15,36530498,kerala,kumar,0,0,0
15,35355271,kerala,naik,0,0,0
15,36483314,kerala,karim,0,0,0
15,35960820,kerala,kumar,0,0,0
15,35256968,kerala,sqa,1,1,1
15,35618653,kerala,kottakunnan,1,1,1
15,35948513,kerala,mohammed,0,0,0
15,35641693,kerala,kareem,0,0,0
15,35877671,kerala,gopal,0,1,1
15,35410803,kerala,nambiar,0,0,1
15,35448591,kerala,nelson,1,1,1
15,36448414,kerala,kumari,0,0,1
15,35293280,kerala,sqa,1,1,1
15,36636692,kerala,dennis,1,1,1
15,36175082,kerala,mohammed,0,0,0
15,36663721,kerala,kumar,0,0,0
15,36403554,kerala,abraham,1,0,1
15,35592048,kerala,veedu,1,1,0
15,35868849,kerala,prasad,1,0,0
15,35539767,kerala,haji,1,1,1
15,35769158,kerala,suhara,0,0,1
15,35930213,kerala,hassan,1,1,1
15,36152940,kerala,mathai,0,0,1
15,35565866,kerala,kumar,0,0,0
15,36767773,kerala,bose,0,0,0
15,35836364,kerala,bakkar,0,0,0
15,36074141,kerala,kumar,0,0,0
15,35521375,kerala,kumar,0,0,0
15,36349618,kerala,kochitty,1,1,1
15,35512575,kerala,udayan,1,0,1
15,36373439,kerala,kumari,0,0,1
15,35336950,kerala,jeseer,0,0,0
15,36253443,kerala,chandran,1,0,1
15,36023339,kerala,mathews,1,1,1
15,36220250,kerala,kumar,0,0,0
15,36642355,kerala,kumar,0,0,0
15,36647609,kerala,salim,0,0,1
15,35686519,kerala,beegam,0,0,1
15,36391439,kerala,pillai,1,0,0
15,35699976,kerala,kareem,0,0,0
15,36429173,kerala,pillai,1,0,0
15,36561812,kerala,pillai,1,0,0
15,35517477,kerala,haji,1,1,1
15,36064355,kerala,chandran,1,0,1
15,36711049,kerala,kumari,0,0,1
15,35249769,kerala,sqa,1,1,1
15,36444038,kerala,kumar,0,0,0
15,35452287,kerala,ratheesan,0,0,1
15,35749977,kerala,ashraf,0,1,1
15,36600772,kerala,pillai,1,0,0
15,36527656,kerala,kumar,0,0,0
15,36470205,kerala,pillai,1,0,0
15,36394949,kerala,kumar,0,0,0
15,36136499,kerala,mohanan,1,0,1
15,35966875,kerala,williams,1,0,0
15,36478364,kerala,chandran,1,0,1
15,36472106,kerala,pillai,1,0,0
15,35457904,kerala,chandran,1,0,1
15,35407821,kerala,meenakshi,1,0,1
15,36713986,kerala,kumar,0,0,0
15,35375356,kerala,kumar,0,0,0
15,35767800,kerala,rauf,1,1,1
15,35975310,kerala,kumar,0,0,0
15,35881637,kerala,shafeer,1,1,1
15,35882599,kerala,poulose,0,0,1
15,35443370,kerala,ashraf,0,1,1
15,36742297,kerala,kumar,0,0,0
15,35791301,kerala,sahna,0,0,0
15,36622978,kerala,kareem,0,0,0
15,36702726,kerala,wilson,1,1,1
15,35825841,kerala,pushpam,0,0,0
15,36287315,kerala,gopinath,1,1,1
15,36388519,kerala,pillai,1,0,0
15,35736052,kerala,kareem,0,0,0
15,35750437,kerala,kumar,0,0,0
15,35980615,kerala,kumar,0,0,0
15,36334856,kerala,kumar,0,0,0
15,35863155,kerala,praveen,1,0,1
15,36748847,kerala,milton,1,1,1
15,36424420,kerala,rawther,0,0,1
15,36695757,kerala,yacob,1,0,1
15,36010772,kerala,mohammed,0,0,0
15,35465385,kerala,karthyayani,1,0,1
15,36143103,kerala,pillai,1,0,0
15,36514054,kerala,pillai,1,0,0
15,35710969,kerala,musliyar,1,1,1
15,36540332,kerala,kumar,0,0,0
15,36205070,kerala,panicker,1,1,1
15,36728624,kerala,veedu,1,1,0
15,35794502,kerala,noufal,0,1,1
15,36360034,kerala,panicker,1,1,1
15,35737229,kerala,shafi,0,0,1
15,36205383,kerala,panicker,1,1,1
15,35923453,kerala,karim,0,0,0
15,36573050,kerala,kumari,0,0,1
15,35619852,kerala,kumar,0,0,0
15,36269179,kerala,alexander,0,0,1
15,36699400,kerala,nasar,0,0,1
15,36375504,kerala,panicker,1,1,1
15,35363766,kerala,chandi,1,0,1
15,36235735,kerala,mohammed,0,0,0
15,36086058,kerala,chandran,1,0,1
15,35920368,kerala,nampiathiri,1,0,1
15,35928433,kerala,kumar,0,0,0
15,36210060,kerala,pillai,1,0,0
15,36259796,kerala,kumar,0,0,0
15,36349810,kerala,pillai,1,0,0
15,36536757,kerala,rawther,0,0,1
15,35565641,kerala,shamal,1,0,1
15,35883199,kerala,sajee,0,0,0
15,36142748,kerala,abraham,1,0,1
15,35779537,kerala,kumar,0,0,0
15,35890022,kerala,simon,1,1,1
15,35337074,kerala,sameema,1,1,1
15,35418308,kerala,madhavi,0,0,1
15,35737246,kerala,haji,1,1,1
15,35998029,kerala,pillai,1,0,0
15,35515827,kerala,kumar,0,0,0
15,36624966,kerala,immu,0,0,1
15,35831172,kerala,pillai,1,0,0
15,35764309,kerala,nasar,0,0,1
15,35706080,kerala,nasar,0,0,1
15,36629287,kerala,kumari,0,0,1
15,35283524,kerala,made,0,0,0
15,36163477,kerala,mathews,1,1,1
15,36138258,kerala,abraham,1,0,1
15,35782052,kerala,kumar,0,0,0
15,35495521,kerala,suhara,0,0,1
15,35244899,kerala,afl,1,1,1
15,35779999,kerala,mohammed,0,0,0
15,35237170,kerala,oll,1,1,1
15,36368257,kerala,kumar,0,0,0
15,35796814,kerala,kumar,0,0,0
15,35810023,kerala,sidheek,0,0,1
15,36619161,kerala,lopez,0,0,1
15,36275742,kerala,kumar,0,0,0
15,35897831,kerala,razak,1,0,1
15,35977419,kerala,naykk,1,1,1
15,36455765,kerala,pillai,1,0,0
15,35327830,kerala,kuni,0,0,0
15,36471261,kerala,karim,0,0,0
15,35926862,kerala,mathai,0,0,1
15,35523017,kerala,kumar,0,0,0
15,36497975,kerala,pillai,1,0,0
15,36535100,kerala,rawther,0,0,1
15,35363705,kerala,patti,1,1,0
15,36668217,kerala,kumar,0,0,0
15,36402074,kerala,koshy,1,1,0
15,35624583,kerala,nasar,0,0,1
15,36392773,kerala,pillai,1,0,0
15,35366581,kerala,binsu,0,0,1
15,36074463,kerala,panicker,1,1,1
15,35929230,kerala,chandran,1,0,1
15,35508824,kerala,bhavani,0,0,1
15,35260920,kerala,isi,0,0,0
15,36493323,kerala,pillai,1,0,0
15,36128255,kerala,raju,0,1,0
15,35719843,kerala,kumar,0,0,0
15,35349132,kerala,ashraf,0,1,1
15,36254508,kerala,pillai,1,0,0
15,36033052,kerala,kumar,0,0,0
15,35350325,kerala,naik,0,0,0
15,35233375,kerala,oll,1,1,1
15,35409373,kerala,vasu,0,0,0
15,36435064,kerala,achary,0,1,1
15,35767440,kerala,haneefa,1,1,1
15,35683002,kerala,kunjappu,1,1,1
15,36269571,kerala,kumar,0,0,0
15,35517232,kerala,haji,1,1,1
15,35333514,kerala,nayak,0,0,0
15,35737478,kerala,haji,1,1,1
15,36696645,kerala,khan,0,0,1
15,35499990,kerala,prabhakaran,0,0,1
15,36289228,kerala,beegam,0,0,1
15,36028184,kerala,poulose,0,0,1
15,35231149,kerala,afl,1,1,1
15,35768958,kerala,shafi,0,0,1
15,36093640,kerala,rajeev,1,0,0
15,35367565,kerala,kumar,0,0,0
15,36493666,kerala,pillai,1,0,0
15,36200285,kerala,sunil,1,1,0
15,36734703,kerala,mohammed,0,0,0
15,36463588,kerala,pillai,1,0,0
15,36365843,kerala,gopinath,1,1,1
15,36401110,kerala,sunil,1,1,0
15,36503300,kerala,pillai,1,0,0
15,36272429,kerala,pillai,1,0,0
15,35730223,kerala,haji,1,1,1
15,35371303,kerala,haji,1,1,1
15,35625701,kerala,salim,0,0,1
15,35998172,kerala,master,1,1,1
15,36268984,kerala,kumar,0,0,0
15,36308189,kerala,pillai,1,0,0
15,35917098,kerala,thampan,0,0,1
15,36543471,kerala,kumar,0,0,0
15,35567977,kerala,nasar,0,0,1
15,36199217,kerala,sukumar,0,0,1
15,36671210,kerala,kumari,0,0,1
15,36537074,kerala,nidan,1,0,1
15,35245068,kerala,afl,1,1,1
15,36724031,kerala,haneefa,1,1,1
15,36279863,kerala,pillai,1,0,0
15,35387920,kerala,ramla,1,1,1
15,35563345,kerala,nasar,0,0,1
15,35351786,kerala,kumar,0,0,0
15,36546449,kerala,pillai,1,0,0
15,36093506,kerala,kumar,0,0,0
15,35604596,kerala,kumar,0,0,0
15,35330156,kerala,beebi,1,1,1
15,36537165,kerala,hassan,1,1,1
15,35848029,kerala,pandi,1,1,1
15,35369557,kerala,kumar,0,0,0
15,36008175,kerala,eassy,1,1,1
15,35329829,kerala,kumar,0,0,0
15,36563870,kerala,pillai,1,0,0
15,36002751,kerala,sunil,1,1,0
15,36665697,kerala,ambily,1,0,1
15,36157131,kerala,mohanan,1,0,1
15,36062445,kerala,raju,0,1,0
15,35802253,kerala,shafi,0,0,1
15,35948020,kerala,kumari,0,0,1
15,35548185,kerala,haji,1,1,1
15,36037910,kerala,chandran,1,0,1
15,35439627,kerala,rafeeq,1,1,1
15,36388379,kerala,kumar,0,0,0
15,35882788,kerala,raju,0,1,0
15,36321780,kerala,pillai,1,0,0
15,35714632,kerala,suhara,0,0,1
15,35936743,kerala,wilson,1,1,1
15,35816823,kerala,seema,0,0,1
15,35324405,kerala,jie,1,1,1
15,36142782,kerala,kumar,0,0,0
15,35734161,kerala,haji,1,1,1
15,35264259,kerala,cya,1,1,1
15,36562700,kerala,pillai,1,0,0
15,35708298,kerala,kkutty,1,1,1
15,36177179,kerala,gopinath,1,1,1
15,36102107,kerala,abraham,1,0,1
15,35689713,kerala,gopinath,1,1,1
15,35555220,kerala,kumar,0,0,0
15,36540152,kerala,kumar,0,0,0
15,35731145,kerala,kareem,0,0,0
15,35857135,kerala,kumari,0,0,1
15,35723017,kerala,haji,1,1,1
15,36349149,kerala,pillai,1,0,0
15,35704925,kerala,pothancheri,1,1,1
15,35531116,kerala,kumar,0,0,0
15,35461473,kerala,mariyumma,0,0,1
15,36009872,kerala,kumar,0,0,0
15,36049256,kerala,kumar,0,0,0
15,35813815,kerala,haji,1,1,1
15,35322960,kerala,misiriya,1,1,1
15,35861014,kerala,pallath,1,1,1
15,36472588,kerala,kumari,0,0,1
15,36292241,kerala,pillai,1,0,0
15,36299964,kerala,pillai,1,0,0
15,36569751,kerala,mary,0,0,1
15,36120942,kerala,abraham,1,0,1
15,35859545,kerala,kanakan,0,0,1
15,35522879,kerala,nambiar,0,0,1
15,36529707,kerala,haneefa,1,1,1
15,35897246,kerala,prathapan,1,0,0
15,36079344,kerala,abraham,1,0,1
15,35572532,kerala,kumar,0,0,0
15,35224257,kerala,afl,1,1,1
15,36180570,kerala,simon,1,1,1
15,36684176,kerala,pillai,1,0,0
15,36153061,kerala,jaimon,1,0,1
15,36662047,kerala,pillai,1,0,0
15,36249999,kerala,chandran,1,0,1
15,36509718,kerala,lawrence,1,1,1
15,36329950,kerala,kumar,0,0,0
15,35441407,kerala,ramachandran,1,0,1
15,36268584,kerala,salim,0,0,1
15,35477097,kerala,prakasan,1,1,0
15,36086442,kerala,chandran,1,0,1
15,36065580,kerala,tties,1,0,1
15,35397788,kerala,gangadharan,0,0,1
15,36521522,kerala,panicker,1,1,1
15,36580401,kerala,pillai,1,0,0
15,36087202,kerala,gopinath,1,1,1
15,35532914,kerala,haji,1,1,1
15,35762009,kerala,rafeeq,1,1,1
15,35768118,kerala,kunhalakath,1,1,1
15,35663263,kerala,ashraf,0,1,1
15,35798909,kerala,premarajan,1,0,1
15,36675430,kerala,pillai,1,0,0
15,35916742,kerala,chackochan,1,0,1
15,35292302,kerala,allel,1,0,1
15,35224681,kerala,afl,1,1,1
15,36690597,kerala,pillai,1,0,0
15,35900990,kerala,kumar,0,0,0
15,36723239,kerala,kumar,0,0,0
15,35766727,kerala,kumar,0,0,0
15,36263352,kerala,kittan,1,1,1
15,35652207,kerala,beegam,0,0,1
15,36755059,kerala,illam,1,0,1
15,35491998,kerala,lakshmi,0,1,1
15,35801116,kerala,namboothiri,1,1,1
15,36167697,kerala,benny,1,0,1
15,36534130,kerala,veedu,1,1,0
15,36361833,kerala,pillai,1,0,0
15,36124962,kerala,tomy,0,0,1
15,36112686,kerala,kumar,0,0,0
15,36711318,kerala,kumar,0,0,0
15,35421626,kerala,chakko,0,0,1
15,35577763,kerala,haji,1,1,1
15,35357779,kerala,gangadharan,0,0,1
15,35679574,kerala,haji,1,1,1
15,35559930,kerala,kumar,0,0,0
15,35916578,kerala,kumar,0,0,0
15,35666138,kerala,kumar,0,0,0
15,36493717,kerala,pillai,1,0,0
15,35441611,kerala,nisha,0,0,0
15,36473226,kerala,khan,0,0,1
15,35569542,kerala,kumar,0,0,0
15,36397839,kerala,prasad,1,0,0
15,35406795,kerala,nasar,0,0,1
15,35442488,kerala,prakasini,0,0,1
15,36357879,kerala,abraham,1,0,1
15,36511649,kerala,pillai,1,0,0
15,36704771,kerala,pillai,1,0,0
15,35316889,kerala,razak,1,0,1
15,35588875,kerala,kumar,0,0,0
15,36634052,kerala,panicker,1,1,1
15,35445158,kerala,vineetha,1,1,1
15,35473243,kerala,asiya,1,0,1
15,36492595,kerala,pillai,1,0,0
15,35280478,kerala,sqa,1,1,1
15,36768097,kerala,esther,0,0,0
15,35855913,kerala,namboothiri,1,1,1
15,35454138,kerala,shyamala,1,1,0
15,36578170,kerala,pillai,1,0,0
15,35579242,kerala,kumari,0,0,1
15,35361167,kerala,jojo,1,0,1
15,35429572,kerala,gangadharan,0,0,1
15,36520119,kerala,kumar,0,0,0
15,35320766,kerala,hazeez,0,0,1
15,36319763,kerala,kumar,0,0,0
15,35745692,kerala,sameer,0,0,0
15,36616016,kerala,pereira,1,0,1
15,35849113,kerala,ravindranathan,1,1,1
15,36064226,kerala,prasad,1,0,0
15,36743656,kerala,kumar,0,0,0
15,35363046,kerala,ramachandran,1,0,1
15,36286421,kerala,pillai,1,0,0
15,36539865,kerala,khan,0,0,1
15,36502697,kerala,pillai,1,0,0
15,36271951,kerala,kumar,0,0,0
15,35396470,kerala,kumar,0,0,0
15,36701581,kerala,pillai,1,0,0
15,35251661,kerala,mame,1,0,1
15,36434945,kerala,pillai,1,0,0
15,36076323,kerala,sadanandhan,1,0,1
15,35718903,kerala,kumar,0,0,0
15,35297486,kerala,afss,1,1,1
15,36759932,kerala,kumar,0,0,0
15,35791230,kerala,firdoos,1,1,1
15,35982991,kerala,kumari,0,0,1
15,35640412,kerala,isahaq,1,0,1
15,35667436,kerala,salih,0,0,0
15,35505825,kerala,madhavi,0,0,1
15,36769004,kerala,kumar,0,0,0
15,36552505,kerala,pillai,1,0,0
15,35386911,kerala,thampan,0,0,1
15,35502443,kerala,nambiar,0,0,1
15,35714691,kerala,noufal,0,1,1
15,35378462,kerala,mariyambi,1,1,1
15,35603956,kerala,aslam,0,0,1
15,36157357,kerala,raju,0,1,0
15,35727152,kerala,haneefa,1,1,1
15,36733594,kerala,kumar,0,0,0
15,35580369,kerala,kumar,0,0,0
15,35849420,kerala,pillai,1,0,0
15,36682046,kerala,koshy,1,1,0
15,35518959,kerala,chandran,1,0,1
15,36689846,kerala,aleyyas,1,0,1
15,35373472,kerala,raju,0,1,0
15,35722546,kerala,shafi,0,0,1
15,36018223,kerala,abraham,1,0,1
15,36731039,kerala,kumar,0,0,0
15,36182743,kerala,kumar,0,0,0
15,36517411,kerala,cheriyan,1,1,1
15,36192419,kerala,mohanan,1,0,1
15,35277753,kerala,eonans,1,1,1
15,36299327,kerala,gangadharan,0,0,1
15,35348340,kerala,ayisha,1,1,1
15,36363087,kerala,kumar,0,0,0
15,36123521,kerala,pillai,1,0,0
15,36216912,kerala,kumar,0,0,0
15,35610851,kerala,hassan,1,1,1
15,36052742,kerala,joshi,0,0,0
15,35249722,kerala,mlouy,0,0,1
15,36389970,kerala,mathai,0,0,1
15,35336009,kerala,naik,0,0,0
15,35353420,kerala,prasad,1,0,0
15,35963884,kerala,kumar,0,0,0
15,35613426,kerala,purath,0,0,0
15,35492723,kerala,nambiar,0,0,1
15,36656696,kerala,daniel,1,0,1
15,36539345,kerala,kumar,0,0,0
15,35349414,kerala,raseela,1,0,1
15,35392832,kerala,jayachandran,1,0,1
15,35777412,kerala,kumar,0,0,0
15,36499525,kerala,kumar,0,0,0
15,36565634,kerala,pillai,1,0,0
15,35549529,kerala,chandran,1,0,1
15,35909623,kerala,prasad,1,0,0
15,35684490,kerala,kumar,0,0,0
15,36755017,kerala,veedu,1,1,0
16,44564650,maharashtra,mamges,0,0,0
16,50597512,maharashtra,laaloo,0,0,0
16,45278734,maharashtra,prakaas,1,1,1
16,44965306,maharashtra,praveen,1,0,1
16,38593247,maharashtra,raamajee,1,1,1
16,41461373,maharashtra,mareebaa,0,1,1
16,42087310,maharashtra,chunnu,0,0,0
16,47171524,maharashtra,aalyaa,0,0,0
16,45604938,maharashtra,vinaayak,1,0,1
16,48550144,maharashtra,aappaa,1,1,1
16,47477849,maharashtra,mamges,0,0,0
16,49396702,maharashtra,meghaa,0,0,0
16,40374261,maharashtra,oomes,0,0,0
16,37771642,maharashtra,goovimd,1,1,0
16,37331718,maharashtra,aathmaaraam,1,1,1
16,41720867,maharashtra,prakaas,1,1,1
16,42498888,maharashtra,aappaa,1,1,1
16,51019420,maharashtra,baaloo,1,1,1
16,40355470,maharashtra,dhanavathaabaaee,1,1,1
16,48757616,maharashtra,lakshman,1,0,0
16,38013163,maharashtra,prakaas,1,1,1
16,49849132,maharashtra,bhaarathabaaee,1,0,1
16,42240090,maharashtra,akabar,1,0,1
16,51656080,maharashtra,bamdaa,0,0,0
16,38929999,maharashtra,vilaasaraav,1,1,1
16,46990226,maharashtra,chaamgunaabaaee,1,1,1
16,51303061,maharashtra,lakshman,1,0,0
16,37941920,maharashtra,bheemaraav,1,1,1
16,41716197,maharashtra,sumdarabaaee,1,1,1
16,41639192,maharashtra,raamaraav,1,1,1
16,43005136,maharashtra,moo,0,0,0
16,50164987,maharashtra,althaaph,1,0,1
16,43986131,maharashtra,raajes,0,1,1
16,44460566,maharashtra,raghunaath,1,0,1
16,51000027,maharashtra,sreemamth,1,1,1
16,51366324,maharashtra,sivadaas,1,1,1
16,50347550,maharashtra,hemmath,0,1,1
16,43725257,maharashtra,raamaa,0,1,1
16,37221934,maharashtra,prakaas,1,1,1
16,47968668,maharashtra,baalakrishn,1,0,1
16,48653810,maharashtra,yunus,1,0,1
16,48743082,maharashtra,bhaaoopaateel,1,1,1
16,39223403,maharashtra,ganes,0,0,0
16,51974944,maharashtra,dhanapaal,0,1,1
16,37334345,maharashtra,avachith,0,0,1
16,46074531,maharashtra,saamthaaraam,1,1,1
16,45972135,maharashtra,nares,0,0,1
16,44780415,maharashtra,anavar,0,0,1
16,41269038,maharashtra,pumdaleek,1,0,1
16,40444431,maharashtra,maaroothee,0,1,1
16,42096938,maharashtra,babanaraav,1,1,1
16,40817533,maharashtra,vinood,1,0,1
16,49740682,maharashtra,raamaraav,1,1,1
16,46414812,maharashtra,kalpanaa,0,0,1
16,45885371,maharashtra,raahul,1,1,1
16,46669868,maharashtra,udayakaamth,1,1,1
16,48268653,maharashtra,naages,0,0,1
16,37218782,maharashtra,meharaa,0,0,1
16,47246867,maharashtra,ganes,0,0,0
16,37973007,maharashtra,lakshman,1,0,0
16,51930002,maharashtra,sakhaaraam,1,1,1
16,51200952,maharashtra,kalaavathee,1,0,0
16,51498915,maharashtra,aathmaaraam,1,1,1
16,39967598,maharashtra,prabhujee,1,1,1
16,49556903,maharashtra,lakshman,1,0,0
16,40914728,maharashtra,naseeruddeen,1,1,1
16,38344610,maharashtra,phiradoos,1,1,1
16,46362029,maharashtra,rahamaan,1,1,1
16,49744362,maharashtra,pushpaa,0,0,1
16,50379861,maharashtra,rathan,0,1,0
16,41257520,maharashtra,devaraaj,0,1,0
16,38904205,maharashtra,visvambhar,1,0,1
16,37012715,maharashtra,jhhoolyaa,1,0,1
16,51491851,maharashtra,visraam,1,1,1
16,39909495,maharashtra,sivadaas,1,1,1
16,50188721,maharashtra,eeamdubaaee,1,1,1
16,49382907,maharashtra,aathmaaraam,1,1,1
16,51577708,maharashtra,madan,0,0,0
16,51670631,maharashtra,baaloo,1,1,1
16,41867470,maharashtra,satavaajee,1,1,1
16,45863892,maharashtra,biremdrakumaar,1,1,1
16,51400709,maharashtra,anvar,0,0,0
16,42909593,maharashtra,sivaajee,1,0,1
16,51931585,maharashtra,sakhaaraam,1,1,1
16,39359065,maharashtra,vinood,1,0,1
16,38042706,maharashtra,ikabaal,0,0,0
16,51281319,maharashtra,akabar,1,0,1
16,46518217,maharashtra,hiraavatheedevee,1,1,1
16,44055768,maharashtra,prakaas,1,1,1
16,44959997,maharashtra,viremdr,1,0,1
16,52436849,maharashtra,sivaajee,1,0,1
16,45665209,maharashtra,daamoodar,1,1,1
16,39154914,maharashtra,baleeraam,1,1,1
16,41513259,maharashtra,irabaa,0,0,1
16,42537285,maharashtra,saamdoo,0,0,0
16,42946723,maharashtra,sivaajee,1,0,1
16,41710481,maharashtra,maaroothee,0,1,1
16,40016597,maharashtra,lakshman,1,0,0
16,41303625,maharashtra,prakaas,1,1,1
16,51844228,maharashtra,jayavamth,1,0,1
16,38237652,maharashtra,ujvalaa,0,0,1
16,47451656,maharashtra,prakaas,1,1,1
16,38293397,maharashtra,samdeep,1,1,1
16,37249747,maharashtra,sraavan,0,0,0
16,47700865,maharashtra,sivaajee,1,0,1
16,44311791,maharashtra,sihdeek,0,0,0
16,49444040,maharashtra,saahedaabegam,1,1,1
16,43942929,maharashtra,lakshman,1,0,0
16,47057079,maharashtra,asvin,1,0,1
16,45690491,maharashtra,asvin,1,0,1
16,52127064,maharashtra,sanithaa,1,0,1
16,40251955,maharashtra,vaishnavee,0,1,0
16,44287082,maharashtra,lakshman,1,0,0
16,42897002,maharashtra,jaaved,1,1,0
16,44859994,maharashtra,bamdoo,1,1,1
16,50537601,maharashtra,dheeroo,0,0,0
16,41479613,maharashtra,vidhee,0,0,0
16,44150109,maharashtra,raamoo,0,1,0
16,39868811,maharashtra,dilip,0,0,1
16,37451174,maharashtra,jaakeeroodeen,1,1,1
16,42673504,maharashtra,goovimd,1,1,0
16,48945177,maharashtra,kamalaabaaee,1,1,1
16,45675913,maharashtra,raakes,0,0,1
16,42645781,maharashtra,mamdaakinee,1,1,1
16,43979025,maharashtra,ganes,0,0,0
16,39054259,maharashtra,goovimd,1,1,0
16,42624996,maharashtra,raased,1,0,0
16,49614208,maharashtra,lakshman,1,0,0
16,38007681,maharashtra,sivaajee,1,0,1
16,40616089,maharashtra,nithaa,0,0,0
16,46581131,maharashtra,premaadevee,1,1,1
16,47790101,maharashtra,harees,0,1,1
16,37942036,maharashtra,daadaaraav,1,1,1
16,43324912,maharashtra,lahaanu,0,0,1
16,41972309,maharashtra,moo,0,0,0
16,45270471,maharashtra,liyaakath,1,1,1
16,46639017,maharashtra,gaayathree,1,0,1
16,48332439,maharashtra,sivaajee,1,0,1
16,48865623,maharashtra,vaisaalee,1,0,1
16,52101313,maharashtra,dhanamjay,1,1,1
16,42789432,maharashtra,baabulaal,1,1,1
16,44678168,maharashtra,baaloo,1,1,1
16,45218033,maharashtra,sameer,0,0,0
16,37529697,maharashtra,manishaa,1,1,1
16,40121004,maharashtra,dhemgare,1,1,1
16,42959283,maharashtra,moohasaphee,0,1,0
16,50574043,maharashtra,raakes,0,0,1
16,45562558,maharashtra,subhaakar,1,1,1
16,41681875,maharashtra,maaroothee,0,1,1
16,40026024,maharashtra,vasamthakumaar,1,1,1
16,47206272,maharashtra,samdeep,1,1,1
16,51360524,maharashtra,goovimd,1,1,0
16,38955125,maharashtra,niraj,0,0,0
16,50552736,maharashtra,daadaaraav,1,1,1
16,48135620,maharashtra,bhaagavath,0,0,1
16,37529950,maharashtra,subhaan,1,0,0
16,37469775,maharashtra,umaasamkar,1,0,1
16,47014060,maharashtra,sameer,0,0,0
16,38436944,maharashtra,avaduth,0,0,1
16,41877458,maharashtra,prabhaakararaav,1,1,1
16,45294598,maharashtra,eph,0,0,0
16,40018478,maharashtra,urakoodee,1,1,0
16,40197304,maharashtra,maaroothee,0,1,1
16,46824089,maharashtra,goovimd,1,1,0
16,42480447,maharashtra,sunil,1,1,0
16,43554912,maharashtra,chhootulaal,0,0,1
16,49164237,maharashtra,sikamdar,1,0,0
16,47367335,maharashtra,yetoo,0,0,0
16,45756532,maharashtra,jameelakhaan,1,1,1
16,45932949,maharashtra,chamdesvar,1,1,1
16,42902840,maharashtra,sivaajee,1,0,1
16,50235765,maharashtra,naanaa,1,0,1
16,50639778,maharashtra,sreemamth,1,1,1
16,51374020,maharashtra,goovimd,1,1,0
16,50249191,maharashtra,lakshman,1,0,0
16,51583061,maharashtra,raamaa,0,1,1
16,41580514,maharashtra,baabulaal,1,1,1
16,37858805,maharashtra,visraam,1,1,1
16,51764349,maharashtra,prakaas,1,1,1
16,46719358,maharashtra,devaraaj,0,1,0
16,45317458,maharashtra,baabulaal,1,1,1
16,41708700,maharashtra,maaroothee,0,1,1
16,42053002,maharashtra,laalukhaa,1,0,1
16,50827592,maharashtra,mamges,0,0,0
16,48107031,maharashtra,maaroothee,0,1,1
16,43882150,maharashtra,daththu,0,0,1
16,49474606,maharashtra,prabhaakar,1,0,1
16,44236716,maharashtra,saamthaaraam,1,1,1
16,38544138,maharashtra,ganes,0,0,0
16,44255331,maharashtra,samdeep,1,1,1
16,44994887,maharashtra,prakaas,1,1,1
16,40668826,maharashtra,sakumthalaa,1,0,1
16,40077839,maharashtra,apharooj,1,1,1
16,38657203,maharashtra,daadaaraav,1,1,1
16,42658171,maharashtra,kaakaasaaheb,1,1,1
16,41167175,maharashtra,ravee,0,0,0
16,36905996,maharashtra,kachchhoo,0,0,0
16,48827062,maharashtra,japhar,0,0,1
16,43485599,maharashtra,soonoo,1,0,0
16,50078851,maharashtra,raamalimg,1,1,1
16,50821805,maharashtra,sivaajee,1,0,1
16,47796346,maharashtra,maaroothee,0,1,1
16,47332121,maharashtra,lakshman,1,0,0
16,45052712,maharashtra,maamgu,0,0,0
16,41873903,maharashtra,baleeraam,1,1,1
16,46915338,maharashtra,yusuph,1,0,1
16,40454522,maharashtra,pushpaa,0,0,1
16,43078132,maharashtra,vaisaalee,1,0,1
16,51682676,maharashtra,daamaajee,1,1,1
16,49847682,maharashtra,vithaabaaee,1,1,1
16,46321414,maharashtra,jayaprakaas,1,1,1
16,40681332,maharashtra,droopadaabaaee,1,1,1
16,41766366,maharashtra,lakshmanasimh,1,1,1
16,41152978,maharashtra,aathmaaraam,1,1,1
16,49017935,maharashtra,raamaa,0,1,1
16,39272484,maharashtra,jugalakisoor,1,1,1
16,42673604,maharashtra,daththaa,0,0,0
16,43858770,maharashtra,baaloo,1,1,1
16,43023286,maharashtra,raghunaath,1,0,1
16,47944618,maharashtra,sukappaa,1,1,1
16,44772982,maharashtra,praveen,1,0,1
16,46352172,maharashtra,akabar,1,0,1
16,41905582,maharashtra,sakhaaraam,1,1,1
16,52210756,maharashtra,lakshman,1,0,0
16,39905420,maharashtra,kaseenaath,1,1,1
16,42807417,maharashtra,kalyaan,1,1,1
16,36793769,maharashtra,jayavamth,1,0,1
16,44280136,maharashtra,kumaar,0,0,1
16,50143233,maharashtra,baleeraam,1,1,1
16,49972143,maharashtra,raavan,0,0,0
16,38692262,maharashtra,ganes,0,0,0
16,52341711,maharashtra,thaathoobaa,1,1,1
16,50670776,maharashtra,sreemamth,1,1,1
16,45408639,maharashtra,saamthaaraam,1,1,1
16,46036051,maharashtra,kanakalathaa,0,0,1
16,43237435,maharashtra,prakaas,1,1,1
16,42203121,maharashtra,sivaajee,1,0,1
16,41300694,maharashtra,vimalaabaaee,1,1,1
16,43670516,maharashtra,chhoot,0,0,0
16,46313346,maharashtra,baggee,1,0,1
16,44431613,maharashtra,dharmaa,0,0,0
16,41880979,maharashtra,isvaralaal,1,1,1
16,43546157,maharashtra,sunil,1,1,0
16,43224154,maharashtra,baaloo,1,1,1
16,47353864,maharashtra,sakumthalaa,1,0,1
16,49003392,maharashtra,soobhaa,0,0,1
16,52323366,maharashtra,sidhu,0,0,0
16,40477768,maharashtra,aathraam,0,0,0
16,43287459,maharashtra,saaleenee,1,1,1
16,51580306,maharashtra,raakes,0,0,1
16,42321127,maharashtra,khemaajee,1,1,1
16,51357960,maharashtra,uday,0,0,0
16,47846879,maharashtra,thulasaabaaee,1,1,1
16,43481420,maharashtra,sreeprakaas,1,1,1
16,41022866,maharashtra,daththaa,0,0,0
16,42252437,maharashtra,raghunaath,1,0,1
16,47675992,maharashtra,ganes,0,0,0
16,39665981,maharashtra,amarajith,0,0,1
16,47952312,maharashtra,sunil,1,1,0
16,43100943,maharashtra,dalaa,0,0,1
16,39295728,maharashtra,vishnujee,1,1,1
16,42361380,maharashtra,sarasvathee,1,1,1
16,40481133,maharashtra,vamgaa,0,0,1
16,46126774,maharashtra,kaamthilaal,1,1,1
16,42022671,maharashtra,aathmaaraam,1,1,1
16,49102753,maharashtra,sreenivaas,0,1,0
16,45283115,maharashtra,prakaas,1,1,1
16,40449272,maharashtra,pathujee,1,0,1
16,41713322,maharashtra,khayum,0,0,0
16,48860448,maharashtra,bhaagavath,0,0,1
16,46081467,maharashtra,murthujaa,1,0,1
16,40922287,maharashtra,naththumjee,1,1,1
16,48044992,maharashtra,visvajeeth,1,1,1
16,40727816,maharashtra,pathujee,1,0,1
16,47580967,maharashtra,lakshman,1,0,0
16,48073051,maharashtra,anvar,0,0,0
16,48689577,maharashtra,mahipath,0,1,1
16,46094635,maharashtra,bharath,0,0,0
16,39616010,maharashtra,phulavamthee,1,1,1
16,37897080,maharashtra,sameer,0,0,0
16,39144740,maharashtra,prakaas,1,1,1
16,40072793,maharashtra,maaroothee,0,1,1
16,37646946,maharashtra,bhaagavath,0,0,1
16,40978812,maharashtra,goopaalaraav,1,1,1
16,48155879,maharashtra,ganes,0,0,0
16,41943584,maharashtra,daadaaraav,1,1,1
16,38388994,maharashtra,subhaas,1,1,1
16,44011286,maharashtra,paarasanaath,1,1,1
16,47173193,maharashtra,raamaa,0,1,1
16,39940853,maharashtra,goomaajee,1,1,1
16,38915034,maharashtra,maaroothee,0,1,1
16,42645389,maharashtra,kanhaiyaa,0,0,1
16,40074038,maharashtra,baabulaal,1,1,1
16,38260841,maharashtra,maaroothee,0,1,1
16,45023964,maharashtra,sakhaaraam,1,1,1
16,42439481,maharashtra,hasanakhaa,1,0,1
16,46846164,maharashtra,baaloo,1,1,1
16,45817315,maharashtra,saaramgaabaaee,1,1,1
16,42463251,maharashtra,haneeph,1,1,1
16,38618461,maharashtra,kacharu,0,0,1
16,40643204,maharashtra,sivaa,0,0,0
16,38165679,maharashtra,vinood,1,0,1
16,40678901,maharashtra,champaavathee,1,0,1
16,46437876,maharashtra,lakshman,1,0,0
16,50725019,maharashtra,kalaavathee,1,0,0
16,45853700,maharashtra,baalakrishn,1,0,1
16,38590479,maharashtra,lakshman,1,0,0
16,52057814,maharashtra,jayavamth,1,0,1
16,49329425,maharashtra,prakaas,1,1,1
16,44692284,maharashtra,geethaa,0,0,0
16,37204043,maharashtra,kalpanaabaaee,1,1,1
16,47096107,maharashtra,lahaanoo,0,0,0
16,48844359,maharashtra,lahaanu,0,0,1
16,42663680,maharashtra,ahemad,1,0,0
16,52253950,maharashtra,saam,0,0,0
16,41754752,maharashtra,girajaajee,1,1,1
16,49187496,maharashtra,suneel,0,0,1
16,52131755,maharashtra,bamdoo,1,1,1
16,47304077,maharashtra,sarasvathee,1,1,1
16,45417875,maharashtra,hanamamtharaav,1,1,1
16,48324051,maharashtra,ganes,0,0,0
16,39332515,maharashtra,raamajee,1,1,1
16,40851982,maharashtra,bhaagerathaabaaee,1,0,1
16,44988770,maharashtra,musthaphaa,1,1,1
16,50255211,maharashtra,sunil,1,1,0
16,44408669,maharashtra,aphareen,1,1,1
16,51261680,maharashtra,lakshman,1,0,0
16,45520552,maharashtra,prakaas,1,1,1
16,39230496,maharashtra,maaroothee,0,1,1
16,49930240,maharashtra,rathan,0,1,0
16,43339231,maharashtra,yamunaabaaee,1,1,1
16,48636247,maharashtra,vinaayak,1,0,1
16,45136111,maharashtra,nares,0,0,1
16,43889167,maharashtra,hareeschamdr,1,1,1
16,41810275,maharashtra,rookhamaabaaee,1,1,1
16,48252633,maharashtra,lakshman,1,0,0
16,51393934,maharashtra,sulabhaa,1,0,1
16,44887658,maharashtra,maaroothee,0,1,1
16,37228331,maharashtra,baleeraam,1,1,1
16,48699866,maharashtra,sabbeer,1,1,1
16,50909455,maharashtra,ganes,0,0,0
16,49286019,maharashtra,sreeramg,1,1,1
16,50936322,maharashtra,vajeer,1,0,1
16,47480703,maharashtra,maaroothee,0,1,1
16,48378320,maharashtra,vinaayak,1,0,1
16,43377750,maharashtra,sukadev,1,1,1
16,38943405,maharashtra,prabhaakar,1,0,1
16,49491418,maharashtra,baaloo,1,1,1
16,42428070,maharashtra,prakaas,1,1,1
16,52318784,maharashtra,prakaas,1,1,1
16,45638623,maharashtra,sivaajee,1,0,1
16,43506677,maharashtra,mamdaakinee,1,1,1
16,37061842,maharashtra,vamjee,0,0,1
16,47126590,maharashtra,prakaas,1,1,1
16,49309301,maharashtra,sreepatharaav,1,1,1
16,41839488,maharashtra,prabhaakar,1,0,1
16,40243636,maharashtra,ganase,0,0,0
16,44867679,maharashtra,sakhaaraam,1,1,1
16,47939536,maharashtra,susaamth,1,1,1
16,39018878,maharashtra,prithoo,1,0,0
16,36825253,maharashtra,baavaa,1,1,1
16,46439325,maharashtra,saagir,0,0,1
16,40321031,maharashtra,lakshman,1,0,0
16,48115884,maharashtra,prakaas,1,1,1
16,49097786,maharashtra,svar,0,0,0
16,46957695,maharashtra,nares,0,0,1
16,52474170,maharashtra,sarasvathee,1,1,1
16,38536287,maharashtra,ganesapralhaad,1,1,1
16,45484461,maharashtra,prasaamth,1,0,0
16,37693736,maharashtra,manishaa,1,1,1
16,39930108,maharashtra,duryoodhan,1,0,1
16,40940418,maharashtra,chithaamman,1,0,1
16,37222266,maharashtra,lahaanu,0,0,1
16,52198316,maharashtra,maheeboob,1,1,1
16,44875947,maharashtra,sathveer,1,0,1
16,46195654,maharashtra,moo,0,0,0
16,46485513,maharashtra,pravin,0,0,1
16,40894653,maharashtra,ganes,0,0,0
16,50431108,maharashtra,akums,1,0,1
16,40397380,maharashtra,dhoomdujee,1,1,1
16,48951334,maharashtra,naanaasoo,1,1,1
16,51388564,maharashtra,lakshman,1,0,0
16,40976621,maharashtra,ujvalaa,0,0,1
16,37104085,maharashtra,iamdiraa,1,0,1
16,51750242,maharashtra,sivaajee,1,0,1
16,47965883,maharashtra,jems,0,0,0
16,49863483,maharashtra,sevamthaabaaee,1,1,1
16,37047720,maharashtra,suneel,0,0,1
16,46248985,maharashtra,jasabeerakoor,1,1,1
16,38992639,maharashtra,raakes,0,0,1
16,48494476,maharashtra,prakaas,1,1,1
16,50478370,maharashtra,prasaamth,1,0,0
16,50457318,maharashtra,naages,0,0,1
16,47630759,maharashtra,daadaasoo,1,1,1
16,41608568,maharashtra,mahaajan,1,1,1
16,49714784,maharashtra,namdakumaar,1,1,1
16,44462963,maharashtra,goovimd,1,1,0
16,46507299,maharashtra,anvar,0,0,0
16,49082292,maharashtra,vajeer,1,0,1
16,42773672,maharashtra,kheeranaabaaee,1,1,1
16,46980675,maharashtra,kumaar,0,0,1
16,42202172,maharashtra,kacharu,0,0,1
16,37202358,maharashtra,bhaaeedaas,1,1,1
16,37115819,maharashtra,baabulaal,1,1,1
16,39182358,maharashtra,vaaralu,0,0,1
16,38765075,maharashtra,bhaagavath,0,0,1
16,50098850,maharashtra,jahirooddeen,1,1,1
16,51461401,maharashtra,prabhaakar,1,0,1
16,51181169,maharashtra,raghunaath,1,0,1
16,52144615,maharashtra,champaavathee,1,0,1
16,50965186,maharashtra,paapaabhaaee,1,0,1
16,49952906,maharashtra,rathan,0,1,0
16,51771945,maharashtra,sunil,1,1,0
16,45393512,maharashtra,laalajee,1,1,1
16,44316206,maharashtra,pravin,0,0,1
16,38735716,maharashtra,raamaraav,1,1,1
16,43459687,maharashtra,prakaas,1,1,1
16,43452306,maharashtra,devaprakaas,1,1,1
16,52088065,maharashtra,ijaaj,1,1,1
16,43695772,maharashtra,sraavan,0,0,0
16,52448723,maharashtra,naanaa,1,0,1
16,52227424,maharashtra,aamjalee,1,1,1
16,46878393,maharashtra,ganes,0,0,0
16,46692059,maharashtra,suryakaamth,1,0,1
16,48288766,maharashtra,suryakaamth,1,0,1
16,48470461,maharashtra,naanaa,1,0,1
16,38730582,maharashtra,bheemaraav,1,1,1
16,49956976,maharashtra,madinaabee,1,1,1
16,40955424,maharashtra,daadaaraav,1,1,1
16,44898212,maharashtra,raahul,1,1,1
16,41642875,maharashtra,bhumannaa,1,0,1
16,45896105,maharashtra,lakshman,1,0,0
16,41140549,maharashtra,vasaraam,0,0,0
16,37679630,maharashtra,chaapaa,1,1,1
16,43126133,maharashtra,chiraagoodeen,1,1,1
16,41913956,maharashtra,nalimaa,0,0,1
16,49859523,maharashtra,bhaagavath,0,0,1
16,51596252,maharashtra,prakaas,1,1,1
16,47954328,maharashtra,prakaas,1,1,1
16,51925727,maharashtra,seethaaraam,1,1,1
16,48581260,maharashtra,kalaavathee,1,0,0
16,47402503,maharashtra,sivaajee,1,0,1
16,40114659,maharashtra,raamaa,0,1,1
16,43603020,maharashtra,musthaphaa,1,1,1
16,42728652,maharashtra,aamjalee,1,1,1
16,49558184,maharashtra,raamaraav,1,1,1
16,37263582,maharashtra,surabhaan,1,1,1
16,48840725,maharashtra,sivaajee,1,0,1
16,37151376,maharashtra,mudassar,1,1,1
16,47772860,maharashtra,sakhaaraam,1,1,1
16,37309935,maharashtra,sumdarabaaee,1,1,1
16,49014153,maharashtra,baaloo,1,1,1
16,47826985,maharashtra,baaloo,1,1,1
16,47677154,maharashtra,arunaa,1,1,1
16,41104265,maharashtra,kaamaraaj,1,1,0
16,51669220,maharashtra,naanaa,1,0,1
16,37199437,maharashtra,bhaaeedaas,1,1,1
16,42102871,maharashtra,vajeer,1,0,1
16,49599219,maharashtra,vinood,1,0,1
16,50188032,maharashtra,sivaajee,1,0,1
16,50958015,maharashtra,maaroothee,0,1,1
16,41222652,maharashtra,sivaajee,1,0,1
16,51104153,maharashtra,aroon,0,0,0
16,47227193,maharashtra,viresvar,0,0,1
16,43833594,maharashtra,goovimd,1,1,0
16,47676116,maharashtra,saam,0,0,0
16,46832599,maharashtra,aham,0,0,0
16,44714876,maharashtra,vidhyaavathee,1,1,1
16,49940323,maharashtra,daththaa,0,0,0
16,51343100,maharashtra,raajes,0,1,1
16,50494290,maharashtra,maheejabeen,1,1,1
16,42428428,maharashtra,salim,0,0,1
16,49169649,maharashtra,goovimd,1,1,0
16,51403123,maharashtra,raghunaath,1,0,1
16,37258474,maharashtra,mehathaa,0,0,1
16,41632572,maharashtra,patel,0,0,0
16,40956240,maharashtra,raphik,0,0,0
16,47210991,maharashtra,jeelaanee,0,1,0
16,51166392,maharashtra,daadaasoo,1,1,1
16,51203002,maharashtra,dhripad,0,0,1
16,42067060,maharashtra,maaroothee,0,1,1
16,44243809,maharashtra,raghunaath,1,0,1
16,49627290,maharashtra,suryakaamth,1,0,1
16,37758646,maharashtra,rathan,0,1,0
16,41029423,maharashtra,aroonaa,0,0,1
16,39614970,maharashtra,saaramg,1,1,0
16,47879581,maharashtra,sivaajee,1,0,1
16,47947134,maharashtra,goovimd,1,1,0
16,49874349,maharashtra,bhaarathabaaee,1,0,1
16,40141982,maharashtra,daagoojee,1,1,1
16,50884807,maharashtra,supriyaa,1,0,1
16,41087847,maharashtra,sunil,1,1,0
16,50552034,maharashtra,kalyaanee,0,0,0
16,48901065,maharashtra,prakaas,1,1,1
16,51177414,maharashtra,suneel,0,0,1
16,46381481,maharashtra,lakshmeenaaraayan,1,1,1
16,39958720,maharashtra,lakshman,1,0,0
16,41266968,maharashtra,prakaas,1,1,1
16,50383045,maharashtra,paramevar,0,1,1
16,41295559,maharashtra,suneel,0,0,1
16,40175228,maharashtra,prabhoo,0,0,0
16,41289515,maharashtra,prakaas,1,1,1
16,37685935,maharashtra,saavithreebaaee,1,1,1
16,39486928,maharashtra,lakshman,1,0,0
16,37577015,maharashtra,naasir,1,0,1
16,37064372,maharashtra,ganes,0,0,0
16,45424709,maharashtra,chhabuthaaee,1,0,1
16,50540942,maharashtra,lakshman,1,0,0
16,44372501,maharashtra,dharmaa,0,0,0
16,38798170,maharashtra,sraavan,0,0,0
16,41540901,maharashtra,haaree,0,0,0
16,42891515,maharashtra,sakhaaraam,1,1,1
16,43464101,maharashtra,raahul,1,1,1
16,46356246,maharashtra,dhanaajee,1,1,1
16,48748079,maharashtra,saravaaharee,0,1,0
16,38111846,maharashtra,kalpanaa,0,0,1
16,43803705,maharashtra,sakhaaraam,1,1,1
16,43364538,maharashtra,baaloo,1,1,1
16,48644415,maharashtra,kelaas,0,1,0
16,43817354,maharashtra,vinaayak,1,0,1
16,40108021,maharashtra,raamaa,0,1,1
16,38216996,maharashtra,pumdaleek,1,0,1
16,42408262,maharashtra,rathan,0,1,0
16,41387601,maharashtra,sukaa,0,0,0
16,49204109,maharashtra,kalaavathee,1,0,0
16,41608901,maharashtra,kalpanaa,0,0,1
16,39310961,maharashtra,pumdalik,1,0,1
16,42504228,maharashtra,anvar,0,0,0
16,39061256,maharashtra,raamoo,0,1,0
16,36992148,maharashtra,prakaas,1,1,1
16,37926265,maharashtra,samdeep,1,1,1
16,44906386,maharashtra,baasamathee,1,0,1
16,43094925,maharashtra,chhootoo,0,0,1
16,42302866,maharashtra,aathmaaraam,1,1,1
16,44725697,maharashtra,kelaas,0,1,0
16,50201342,maharashtra,sivadaas,1,1,1
16,51518117,maharashtra,prakaas,1,1,1
16,38193572,maharashtra,yamunaabaaee,1,1,1
16,41973163,maharashtra,ravee,0,0,0
16,47787785,maharashtra,prakaas,1,1,1
16,42778821,maharashtra,ganes,0,0,0
16,49022715,maharashtra,usmaan,1,1,1
16,40297041,maharashtra,magathoo,1,0,1
16,47897482,maharashtra,raamaa,0,1,1
16,51641097,maharashtra,renukaa,1,0,1
16,44248997,maharashtra,ikabaal,0,0,0
16,42378412,maharashtra,lakshman,1,0,0
16,46260357,maharashtra,harachamd,1,1,1
16,52266273,maharashtra,dhanaajee,1,1,1
16,46307286,maharashtra,prabhaakar,1,0,1
16,36942551,maharashtra,bheemaraav,1,1,1
16,46345736,maharashtra,kalyaanee,0,0,0
16,48556984,maharashtra,sunil,1,1,0
16,47538345,maharashtra,baaloo,1,1,1
16,38537820,maharashtra,sakhaaraam,1,1,1
16,48336220,maharashtra,lakshman,1,0,0
16,38984286,maharashtra,lakshman,1,0,0
16,38278082,maharashtra,prakaas,1,1,1
16,37458205,maharashtra,sreeramg,1,1,1
16,44243566,maharashtra,kumaar,0,0,1
16,48309370,maharashtra,sameer,0,0,0
16,42582948,maharashtra,ganes,0,0,0
16,37300201,maharashtra,vinood,1,0,1
16,48133622,maharashtra,dhanamjay,1,1,1
16,46916314,maharashtra,gujaraadevee,1,1,1
16,41952656,maharashtra,raajes,0,1,1
16,41605247,maharashtra,vimalabaaee,1,1,1
16,43241206,maharashtra,sivaajee,1,0,1
16,52137445,maharashtra,kumaar,0,0,1
16,45266522,maharashtra,minal,1,0,0
16,45048558,maharashtra,moo,0,0,0
16,41701049,maharashtra,prabhaakar,1,0,1
16,39608956,maharashtra,vaisaalee,1,0,1
16,44205531,maharashtra,moo,0,0,0
16,43067344,maharashtra,sivaajee,1,0,1
16,39804166,maharashtra,poonam,0,0,0
16,46648807,maharashtra,kamalaakaamth,1,1,1
16,46137689,maharashtra,raayaa,0,0,0
16,52106248,maharashtra,vaisaalee,1,0,1
16,47124096,maharashtra,vinaayak,1,0,1
16,52056976,maharashtra,githaabaaee,1,1,1
16,38985150,maharashtra,saaleenee,1,1,1
16,36982539,maharashtra,simgaa,0,0,0
16,43569948,maharashtra,saam,0,0,0
16,44666607,maharashtra,saamthaaraam,1,1,1
16,42513660,maharashtra,lakshman,1,0,0
16,45674911,maharashtra,viraamg,1,1,1
16,45371630,maharashtra,saranaamaa,0,1,0
16,41541228,maharashtra,daamoodar,1,1,1
16,38605315,maharashtra,vinood,1,0,1
16,46902637,maharashtra,smaaeel,1,0,1
16,39433761,maharashtra,sraavan,0,0,0
16,51481531,maharashtra,ganes,0,0,0
16,39798618,maharashtra,prakaas,1,1,1
16,38932571,maharashtra,vinaayak,1,0,1
16,37951249,maharashtra,kalyaanee,0,0,0
16,42469790,maharashtra,kamalaabaaee,1,1,1
16,39860852,maharashtra,prasaamth,1,0,0
16,52197271,maharashtra,daadaasoo,1,1,1
16,40180622,maharashtra,baleeraam,1,1,1
16,45100453,maharashtra,tharanajithasimg,1,1,1
16,41616194,maharashtra,lakshman,1,0,0
16,41018033,maharashtra,saaleenee,1,1,1
16,50135273,maharashtra,bheravanaath,1,1,1
16,47626878,maharashtra,sivadaas,1,1,1
16,40981481,maharashtra,prakaas,1,1,1
16,48229248,maharashtra,laaloo,0,0,0
16,48385090,maharashtra,kanhaiyaa,0,0,1
16,39868426,maharashtra,baabulaal,1,1,1
16,47483130,maharashtra,koomdeebhaaoo,1,1,1
16,37904906,maharashtra,raamaraav,1,1,1
16,42437275,maharashtra,sivaajee,1,0,1
16,41098109,maharashtra,rathan,0,1,0
16,50802524,maharashtra,sivaajee,1,0,1
16,48797189,maharashtra,keru,0,0,0
16,49339100,maharashtra,aasubaa,1,1,1
16,41172569,maharashtra,vasaraam,0,0,0
16,51341760,maharashtra,pavyayaakar,0,1,1
16,38526890,maharashtra,namdakumaar,1,1,1
16,51282767,maharashtra,keru,0,0,0
16,44178202,maharashtra,aaamboo,1,1,1
16,43251460,maharashtra,daththu,0,0,1
16,45986602,maharashtra,raamapyaare,0,0,1
16,45827602,maharashtra,sreemamth,1,1,1
16,43212064,maharashtra,goovimd,1,1,0
16,50721293,maharashtra,saavaabaaee,1,1,1
16,46342795,maharashtra,sivaajee,1,0,1
16,37276507,maharashtra,dhamemdr,1,0,1
16,51326104,maharashtra,aathmaaraam,1,1,1
16,37913340,maharashtra,naanaa,1,0,1
16,43504747,maharashtra,sivaajee,1,0,1
16,44564121,maharashtra,baaloo,1,1,1
16,48599717,maharashtra,saaleenee,1,1,1
16,41918823,maharashtra,sakhaaraam,1,1,1
16,46416705,maharashtra,maadhuree,0,0,0
16,37027622,maharashtra,raamaa,0,1,1
16,39942646,maharashtra,musthaphaa,1,1,1
16,44169892,maharashtra,naanoo,1,1,1
16,41362929,maharashtra,sumithaa,0,0,0
16,44914592,maharashtra,vaasu,0,0,1
16,41677598,maharashtra,umaakaamth,1,1,1
16,44387860,maharashtra,prasaamth,1,0,0
16,51075724,maharashtra,sivaajee,1,0,1
16,40707305,maharashtra,pumdalik,1,0,1
16,41090702,maharashtra,daththaa,0,0,0
16,50467486,maharashtra,basavaraaj,1,0,1
16,52111110,maharashtra,sakumthalaa,1,0,1
16,51336187,maharashtra,prakaas,1,1,1
16,44141362,maharashtra,ganes,0,0,0
16,40134714,maharashtra,manishaa,1,1,1
16,50937938,maharashtra,sakumthalaa,1,0,1
16,51276873,maharashtra,goovimd,1,1,0
16,40989127,maharashtra,sakeel,0,0,1
16,40997320,maharashtra,baalakrishn,1,0,1
16,40456545,maharashtra,mamjushaa,1,0,1
16,36821626,maharashtra,daathakyaa,1,0,1
16,41456552,maharashtra,daamu,0,1,0
16,41901666,maharashtra,kamalaabaaee,1,1,1
16,48145385,maharashtra,bhaarathee,0,0,0
16,52282072,maharashtra,sabbeer,1,1,1
16,51934352,maharashtra,prabhaakar,1,0,1
16,52554450,maharashtra,bhimaa,1,1,1
16,42190378,maharashtra,kacharu,0,0,1
16,47515214,maharashtra,sivaajee,1,0,1
16,40601072,maharashtra,sakeel,0,0,1
16,40157454,maharashtra,hari,0,0,0
16,43787718,maharashtra,sraavan,0,0,0
16,51049615,maharashtra,sivaajee,1,0,1
16,39293709,maharashtra,sunil,1,1,0
16,40719404,maharashtra,gookul,0,0,1
16,46064267,maharashtra,ganes,0,0,0
16,41761642,maharashtra,susaamth,1,1,1
16,46549196,maharashtra,moohaneeph,1,1,1
16,37975055,maharashtra,aroon,0,0,0
16,41027205,maharashtra,droopadaabaaee,1,1,1
16,48262316,maharashtra,suryakaamth,1,0,1
16,45075780,maharashtra,ajayakumaar,1,1,1
16,41597398,maharashtra,daththaa,0,0,0
16,41166158,maharashtra,abaraar,1,0,1
16,40878811,maharashtra,bhimaa,1,1,1
16,46848851,maharashtra,prabhaakar,1,0,1
16,45365072,maharashtra,raakes,0,0,1
16,50342822,maharashtra,sivaajee,1,0,1
16,48705764,maharashtra,amar,0,0,0
16,46390225,maharashtra,visraam,1,1,1
16,48951716,maharashtra,ganes,0,0,0
16,41110682,maharashtra,maaroothee,0,1,1
16,39222675,maharashtra,champath,0,0,0
16,51149301,maharashtra,baalakrishn,1,0,1
16,40994843,maharashtra,naanaa,1,0,1
16,36811881,maharashtra,kaalleebaaee,1,1,1
16,47251151,maharashtra,prasaamth,1,0,0
16,47211686,maharashtra,manishaa,1,1,1
16,40182490,maharashtra,sivaprakaas,1,1,1
16,48876334,maharashtra,daamoodar,1,1,1
16,49341379,maharashtra,prakaas,1,1,1
16,38129309,maharashtra,sakhaaraam,1,1,1
16,47595218,maharashtra,ganes,0,0,0
16,42879810,maharashtra,vaalmeek,0,0,1
16,51807116,maharashtra,sakumthalaa,1,0,1
16,37364355,maharashtra,musthaphaa,1,1,1
16,36865402,maharashtra,goovimd,1,1,0
16,37641479,maharashtra,bheekaaree,0,1,0
16,50461269,maharashtra,sreemamth,1,1,1
16,49875086,maharashtra,goovimd,1,1,0
16,48058130,maharashtra,lakshman,1,0,0
16,43930044,maharashtra,goovimd,1,1,0
16,48488668,maharashtra,musthaphaa,1,1,1
16,37843097,maharashtra,visraam,1,1,1
16,40511144,maharashtra,lakshman,1,0,0
16,38997353,maharashtra,lakshman,1,0,0
16,48047095,maharashtra,dee,0,0,0
16,38955332,maharashtra,bhurelaal,1,1,1
16,39753139,maharashtra,sraavan,0,0,0
16,38580779,maharashtra,bamdoo,1,1,1
16,43825551,maharashtra,prakaas,1,1,1
16,49194753,maharashtra,goorakshanaath,1,1,1
16,38148398,maharashtra,bhaagavath,0,0,1
16,39004492,maharashtra,hareebhaaoo,1,1,1
16,51122453,maharashtra,prakaas,1,1,1
16,46955053,maharashtra,moo,0,0,0
16,50069409,maharashtra,baleeraam,1,1,1
16,47511903,maharashtra,raahul,1,1,1
16,44584559,maharashtra,premaadevee,1,1,1
16,47740329,maharashtra,lakshman,1,0,0
16,50820351,maharashtra,baalakrishn,1,0,1
16,41373730,maharashtra,kalaavathee,1,0,0
16,48017815,maharashtra,suneel,0,0,1
16,48651506,maharashtra,mareeyam,1,0,1
16,41348281,maharashtra,sevamthaabaaee,1,1,1
16,40158833,maharashtra,dharmaa,0,0,0
16,42669826,maharashtra,lakshmeenaaraayan,1,1,1
16,46214769,maharashtra,abaraar,1,0,1
16,37431927,maharashtra,malhaaree,0,0,0
16,49142968,maharashtra,daadaabhaaoo,1,1,1
16,39976736,maharashtra,daththaa,0,0,0
16,37616894,maharashtra,vinood,1,0,1
16,44448611,maharashtra,suryakaamth,1,0,1
16,45807302,maharashtra,asookasimg,1,1,1
16,38481325,maharashtra,baleeraam,1,1,1
16,50183428,maharashtra,mamdaakinee,1,1,1
16,36870747,maharashtra,prakaas,1,1,1
16,44762535,maharashtra,suneel,0,0,1
16,50054309,maharashtra,ddarakaanaath,1,1,1
16,39006493,maharashtra,prakaasaraav,1,1,1
16,47901064,maharashtra,bharath,0,0,0
16,42061511,maharashtra,anasayaabaaee,1,1,1
16,48935373,maharashtra,kareem,0,0,0
16,43072635,maharashtra,vaisaalee,1,0,1
16,39172879,maharashtra,sakhaaraam,1,1,1
16,38357351,maharashtra,ikabaal,0,0,0
16,41124029,maharashtra,bamdoo,1,1,1
16,50694907,maharashtra,saakharaabaaee,1,1,1
16,41320896,maharashtra,mamjushaa,1,0,1
16,42504153,maharashtra,ahemad,1,0,0
16,51941864,maharashtra,prakaas,1,1,1
16,39938918,maharashtra,kavadu,0,0,0
16,48658827,maharashtra,vinaayak,1,0,1
16,45257090,maharashtra,saamthaaraam,1,1,1
16,52217931,maharashtra,suneel,0,0,1
16,41247972,maharashtra,raamaa,0,1,1
16,52062825,maharashtra,hajarath,1,1,1
16,41438555,maharashtra,prasaamth,1,0,0
16,48048827,maharashtra,goovimd,1,1,0
16,38312701,maharashtra,lakshman,1,0,0
16,45614802,maharashtra,kireet,1,1,1
16,47027838,maharashtra,lakshman,1,0,0
16,51756568,maharashtra,raakes,0,0,1
16,44020586,maharashtra,dhanavamthee,1,1,1
16,49198324,maharashtra,goovardhan,1,0,1
16,46366996,maharashtra,dhanamjay,1,1,1
16,50185548,maharashtra,seethaaraam,1,1,1
16,39329088,maharashtra,vinood,1,0,1
16,45453734,maharashtra,maaroothee,0,1,1
16,52264838,maharashtra,raahul,1,1,1
16,39262301,maharashtra,raajes,0,1,1
16,43809003,maharashtra,kaakadayaa,0,0,1
16,49834094,maharashtra,vinaayak,1,0,1
16,41091010,maharashtra,lakshman,1,0,0
16,48472605,maharashtra,saamthaaraam,1,1,1
16,44676421,maharashtra,lakshman,1,0,0
16,38394050,maharashtra,raamaraav,1,1,1
16,41027033,maharashtra,hamaru,0,0,1
16,48127099,maharashtra,thaathyaasaaheb,1,1,1
16,40665476,maharashtra,maaroothee,0,1,1
16,41033653,maharashtra,pravin,0,0,1
16,47790289,maharashtra,vinaayak,1,0,1
16,45020453,maharashtra,sunil,1,1,0
16,43867103,maharashtra,siraad,0,0,0
16,38548981,maharashtra,soobhaa,0,0,1
16,47416310,maharashtra,sakhaaraam,1,1,1
16,42420911,maharashtra,samgeethaabaaee,1,1,1
16,45219271,maharashtra,raamaa,0,1,1
16,52482575,maharashtra,raamoo,0,1,0
16,38674797,maharashtra,prakaas,1,1,1
16,51964239,maharashtra,ramgaraav,1,1,1
16,43041432,maharashtra,daamu,0,1,0
16,48089893,maharashtra,prabhaakar,1,0,1
16,41010706,maharashtra,doulatharaav,1,1,1
16,52067125,maharashtra,prakaas,1,1,1
16,41621251,maharashtra,daththaa,0,0,0
16,46272796,maharashtra,prasaamth,1,0,0
16,50375782,maharashtra,baaloo,1,1,1
16,47708882,maharashtra,daadaaraam,1,1,1
16,37118658,maharashtra,thaameejakhaa,1,1,1
16,51209154,maharashtra,syaam,0,0,1
16,44653353,maharashtra,lakshmeechamd,1,1,1
16,52115820,maharashtra,prabhaakar,1,0,1
16,48786521,maharashtra,bhaageenaath,1,1,1
16,38837984,maharashtra,dee,0,0,0
16,50039290,maharashtra,lakshman,1,0,0
16,47220565,maharashtra,naagyaa,0,1,0
16,48497258,maharashtra,nissaar,0,0,1
16,49764913,maharashtra,sreemamth,1,1,1
16,51108724,maharashtra,maaroothee,0,1,1
16,36912442,maharashtra,bhaaeedaas,1,1,1
16,49883827,maharashtra,kamalaabaaee,1,1,1
16,51399899,maharashtra,sikamdar,1,0,0
16,49508072,maharashtra,kousaabaaee,1,1,1
16,39812653,maharashtra,chaitharaam,0,0,1
16,48100078,maharashtra,sathyaan,0,1,1
16,46566139,maharashtra,kumaar,0,0,1
16,44938061,maharashtra,haragoovimd,1,1,1
16,41841298,maharashtra,saavithraabaaee,1,1,1
16,48623279,maharashtra,raamaprathaap,1,1,1
16,41303849,maharashtra,maaroothee,0,1,1
16,43321048,maharashtra,baaloo,1,1,1
16,43807489,maharashtra,nares,0,0,1
16,42129800,maharashtra,chimthaamanee,1,1,1
16,49934257,maharashtra,lakshman,1,0,0
16,51752751,maharashtra,pravin,0,0,1
16,51973556,maharashtra,raahul,1,1,1
16,37203379,maharashtra,amrith,1,0,1
16,40239255,maharashtra,madan,0,0,0
16,49333311,maharashtra,raamaraav,1,1,1
16,52300928,maharashtra,prakaas,1,1,1
16,48996725,maharashtra,seethaaraam,1,1,1
16,44682479,maharashtra,pudilak,0,0,1
16,38342011,maharashtra,raghunaath,1,0,1
16,47092270,maharashtra,dharmaa,0,0,0
16,50739785,maharashtra,umaraav,1,1,1
16,46322280,maharashtra,jeraald,1,1,1
16,50666027,maharashtra,sunil,1,1,0
16,38636728,maharashtra,sakumthalaa,1,0,1
16,38364009,maharashtra,vinood,1,0,1
16,37123401,maharashtra,sunil,1,1,0
16,51959593,maharashtra,raghunaath,1,0,1
16,42138170,maharashtra,sivaajee,1,0,1
16,51081326,maharashtra,ganes,0,0,0
16,51847875,maharashtra,lakshman,1,0,0
16,48085564,maharashtra,maadhuree,0,0,0
16,39067188,maharashtra,prakaas,1,1,1
16,46283407,maharashtra,saakiraa,0,0,0
16,45478436,maharashtra,maaroothee,0,1,1
16,52461938,maharashtra,naanaasoo,1,1,1
16,40535835,maharashtra,seethaaraam,1,1,1
16,38045443,maharashtra,manishaa,1,1,1
16,49506983,maharashtra,mubaarak,1,0,1
16,48849206,maharashtra,sivaajee,1,0,1
16,49916118,maharashtra,prakaas,1,1,1
16,47662060,maharashtra,yamunaabaaee,1,1,1
16,39167063,maharashtra,nares,0,0,1
16,51981123,maharashtra,ramgaraav,1,1,1
16,39566531,maharashtra,lakshman,1,0,0
16,39940275,maharashtra,prakaas,1,1,1
16,50875648,maharashtra,saavithraabaaee,1,1,1
16,51445339,maharashtra,ganes,0,0,0
16,50932907,maharashtra,amar,0,0,0
16,46859058,maharashtra,nathanee,1,0,1
16,46677522,maharashtra,gookul,0,0,1
16,46129768,maharashtra,prakaas,1,1,1
16,45308833,maharashtra,sivaa,0,0,0
16,49000385,maharashtra,raghunaath,1,0,1
16,43242815,maharashtra,sukadev,1,1,1
16,52524731,maharashtra,sivaajee,1,0,1
16,37302846,maharashtra,prabhaakar,1,0,1
16,50701026,maharashtra,duryoodhan,1,0,1
16,45530208,maharashtra,piraamal,0,0,1
16,48370840,maharashtra,raahul,1,1,1
16,46614540,maharashtra,baalakrishn,1,0,1
16,42299138,maharashtra,lakshman,1,0,0
16,47957897,maharashtra,sathyamaa,1,1,1
16,41585488,maharashtra,saavithraabaaee,1,1,1
16,41359184,maharashtra,kamalaabaaee,1,1,1
16,38943527,maharashtra,vinood,1,0,1
16,51329854,maharashtra,musaa,0,0,1
16,48830434,maharashtra,rukhameenee,1,1,1
16,42091540,maharashtra,jenoodyeen,1,1,1
16,44210725,maharashtra,saaramg,1,1,0
16,39300995,maharashtra,naththu,1,0,1
16,41057236,maharashtra,lakshman,1,0,0
16,38324274,maharashtra,gookalaa,0,0,0
16,49457101,maharashtra,lakshman,1,0,0
16,41554143,maharashtra,dhanaajee,1,1,1
16,49673190,maharashtra,githaabaaee,1,1,1
16,42388333,maharashtra,sreeramg,1,1,1
16,39899767,maharashtra,sasibaaee,1,1,1
16,51439994,maharashtra,raghunaath,1,0,1
16,49512572,maharashtra,naagu,1,1,1
16,48279234,maharashtra,jooharaabee,1,1,1
16,52154097,maharashtra,prabhoo,0,0,0
16,52025538,maharashtra,dhanapaal,0,1,1
16,38530474,maharashtra,baleeraam,1,1,1
16,44347716,maharashtra,jayavamth,1,0,1
16,41154602,maharashtra,daamu,0,1,0
16,48758374,maharashtra,deoobaaee,1,1,1
16,50330982,maharashtra,lahooraaj,1,1,1
16,44859044,maharashtra,prakaas,1,1,1
16,46766420,maharashtra,mamges,0,0,0
16,41174959,maharashtra,maaroothee,0,1,1
16,42325018,maharashtra,prabhaakar,1,0,1
16,49068842,maharashtra,sivaa,0,0,0
16,42367192,maharashtra,praajakthaa,1,1,1
16,39691956,maharashtra,musthaphaa,1,1,1
16,46538909,maharashtra,suganyaa,1,0,1
16,44466284,maharashtra,hanumamthaa,1,1,1
16,41437422,maharashtra,vyamkatee,1,1,1
16,36861033,maharashtra,prakaas,1,1,1
16,50920428,maharashtra,baalakrishn,1,0,1
16,49321690,maharashtra,kaamthaaraam,1,1,1
16,46341679,maharashtra,supayaa,1,0,1
16,41833610,maharashtra,sakhaaraam,1,1,1
16,51198034,maharashtra,mahaamud,1,1,1
16,52304660,maharashtra,mainoo,1,0,0
16,39622116,maharashtra,pallavee,0,0,1
16,43277209,maharashtra,baaloo,1,1,1
16,51357627,maharashtra,ravidr,0,0,1
16,41703660,maharashtra,musaa,0,0,1
16,44003956,maharashtra,jayaadevee,1,1,1
16,42800311,maharashtra,raghunaath,1,0,1
16,37225170,maharashtra,raghunaath,1,0,1
16,47683608,maharashtra,mamdaakinee,1,1,1
16,49734610,maharashtra,prabhoo,0,0,0
16,37654452,maharashtra,sirinabaanoo,1,1,1
16,50783038,maharashtra,aappaa,1,1,1
16,50069742,maharashtra,chhathrabhooj,1,1,1
16,51692586,maharashtra,lakshman,1,0,0
16,50395187,maharashtra,manishaa,1,1,1
16,41079673,maharashtra,kavadu,0,0,0
16,37312734,maharashtra,lilaachamd,1,1,1
16,36774615,maharashtra,sakumthalaa,1,0,1
16,45715782,maharashtra,umaasamkar,1,0,1
16,39718745,maharashtra,sraavan,0,0,0
16,44530881,maharashtra,amrithalaal,1,1,1
16,40088581,maharashtra,suneel,0,0,1
16,42981788,maharashtra,anavar,0,0,1
16,50010709,maharashtra,haarubaaee,1,1,1
16,47679939,maharashtra,kalyaan,1,1,1
16,42285796,maharashtra,daththaa,0,0,0
16,51206958,maharashtra,madan,0,0,0
16,50251744,maharashtra,raamaa,0,1,1
16,50469867,maharashtra,paareejaath,1,1,0
16,46385564,maharashtra,kumaar,0,0,1
16,45304250,maharashtra,prakaas,1,1,1
16,46007873,maharashtra,nares,0,0,1
16,39617734,maharashtra,nares,0,0,1
16,48500215,maharashtra,samdeep,1,1,1
16,47925144,maharashtra,lakshman,1,0,0
16,43914458,maharashtra,uday,0,0,0
16,49777732,maharashtra,sapheeyooddeen,1,1,1
16,47506251,maharashtra,iliyaas,1,1,1
16,47110261,maharashtra,sunil,1,1,0
16,47916531,maharashtra,lakshman,1,0,0
16,39366631,maharashtra,prabhaakar,1,0,1
16,47419760,maharashtra,dhoomdeebhaaoo,1,1,1
16,48087390,maharashtra,bhumannaa,1,0,1
16,49607770,maharashtra,prakaas,1,1,1
16,52490862,maharashtra,daadaasoo,1,1,1
16,44609323,maharashtra,mamges,0,0,0
16,48270598,maharashtra,thayyab,1,0,1
16,49144210,maharashtra,kaaminee,0,0,1
16,39852413,maharashtra,sudhir,0,0,0
16,44307621,maharashtra,prasaamth,1,0,0
16,49661638,maharashtra,ganes,0,0,0
16,50633128,maharashtra,kumaar,0,0,1
16,36980361,maharashtra,saajyaa,0,0,0
16,38441106,maharashtra,kumaar,0,0,1
16,44884379,maharashtra,sunil,1,1,0
16,49614168,maharashtra,sakhaaraam,1,1,1
16,42983037,maharashtra,saahinabaanoo,1,1,1
16,39192733,maharashtra,lahaanoojee,1,1,1
16,46568796,maharashtra,sunil,1,1,0
16,38386602,maharashtra,sriraam,0,1,1
16,50695113,maharashtra,lakshman,1,0,0
16,45194659,maharashtra,lakshman,1,0,0
16,37868370,maharashtra,raphik,0,0,0
16,49869342,maharashtra,daadaaraav,1,1,1
16,40941606,maharashtra,enaabaaee,1,1,1
16,45331809,maharashtra,jithen,1,0,1
16,52273786,maharashtra,prabhaakar,1,0,1
16,43042495,maharashtra,hareebhaaoo,1,1,1
16,36947575,maharashtra,ganes,0,0,0
16,40553731,maharashtra,lavachamdr,1,0,1
16,39015503,maharashtra,koosar,0,0,1
16,43007910,maharashtra,rahamaan,1,1,1
16,43121116,maharashtra,sivaajee,1,0,1
16,41259694,maharashtra,meharunabegam,1,1,1
16,40795425,maharashtra,raamaa,0,1,1
16,39314214,maharashtra,aadithy,0,0,0
16,47048183,maharashtra,akshay,0,0,1
17,612550,manipur,singh,0,0,0
17,831832,manipur,daimei,1,0,1
17,698547,manipur,singh,0,0,0
17,860684,manipur,touthang,1,1,1
17,686059,manipur,gyaneshwar,1,1,1
17,833827,manipur,hassan,1,1,1
17,691635,manipur,khan,0,0,1
17,610429,manipur,chongamla,1,0,1
17,698002,manipur,bibi,1,0,0
17,545527,manipur,kunjo,1,1,1
17,872127,manipur,singh,0,0,0
17,901470,manipur,singh,0,0,0
17,827444,manipur,tomba,1,1,1
17,913623,manipur,khan,0,0,1
17,599981,manipur,nongmaithem,1,1,1
17,595347,manipur,khalik,0,0,0
17,871769,manipur,khan,0,0,1
17,704323,manipur,ashing,1,1,1
17,773698,manipur,hongray,1,1,1
17,753520,manipur,amuthoi,1,0,1
17,576994,manipur,deben,1,1,1
17,792631,manipur,ashiya,0,1,1
17,565385,manipur,khan,0,0,1
17,807765,manipur,singh,0,0,0
17,601627,manipur,bibi,1,0,0
17,831591,manipur,haokip,1,0,1
17,846261,manipur,bibi,1,0,0
17,780096,manipur,singh,0,0,0
17,680589,manipur,singh,0,0,0
17,746111,manipur,singh,0,0,0
17,746463,manipur,singh,0,0,0
17,813353,manipur,sobha,0,0,0
17,840601,manipur,ahum,0,0,0
17,684647,manipur,dolen,1,0,0
17,786167,manipur,banti,0,0,1
17,808003,manipur,singh,0,0,0
17,826670,manipur,vaiphei,1,0,1
17,595891,manipur,shah,0,0,0
17,824827,manipur,momocha,1,1,1
17,577622,manipur,singh,0,0,0
17,781614,manipur,prasad,1,0,0
17,551867,manipur,sarif,0,0,0
17,805202,manipur,singh,0,0,0
17,875738,manipur,haokip,1,0,1
17,662077,manipur,singh,0,0,0
17,831760,manipur,vaiphei,1,0,1
17,876127,manipur,renubala,1,1,1
17,759670,manipur,singh,0,0,0
17,826948,manipur,romila,1,1,1
17,613713,manipur,singh,0,0,0
17,755692,manipur,singh,0,0,0
17,627646,manipur,momon,1,1,1
17,769548,manipur,khawas,1,1,1
17,641888,manipur,maring,1,1,1
17,617522,manipur,dhiren,1,0,1
17,680265,manipur,singh,0,0,0
17,564166,manipur,memthoi,1,1,1
17,670501,manipur,memcha,1,1,1
17,800473,manipur,sodam,1,0,1
17,773322,manipur,rameshwari,1,0,1
17,735819,manipur,lhungdim,1,1,1
17,756423,manipur,singh,0,0,0
17,644367,manipur,budha,0,0,1
17,856530,manipur,khomdonbi,1,1,1
17,916249,manipur,merijan,1,1,1
17,818039,manipur,singh,0,0,0
17,593792,manipur,leiba,1,1,1
17,652862,manipur,anal,0,0,0
17,619101,manipur,jotin,1,1,1
17,669058,manipur,maninglum,1,1,1
17,633918,manipur,singh,0,0,0
17,547799,manipur,haokip,1,0,1
17,859097,manipur,mustakim,1,0,1
17,600225,manipur,mangi,0,0,1
17,850165,manipur,singh,0,0,0
17,698244,manipur,ngamreila,1,1,1
17,818438,manipur,pumzathang,1,1,1
17,899825,manipur,singh,0,0,0
17,595351,manipur,khan,0,0,1
17,613047,manipur,singh,0,0,0
17,703196,manipur,tomba,1,1,1
17,544763,manipur,singh,0,0,0
17,845384,manipur,elue,0,0,0
17,690396,manipur,jiten,1,1,1
17,751162,manipur,sorojini,1,1,1
17,885413,manipur,singh,0,0,0
17,640925,manipur,singh,0,0,0
17,731057,manipur,prasad,1,0,0
17,585615,manipur,jandhabi,1,1,1
17,610301,manipur,birmangol,1,1,1
17,861491,manipur,pratap,0,0,0
17,878383,manipur,singh,0,0,0
17,805644,manipur,nungshitombi,1,1,1
17,801474,manipur,deban,0,0,1
17,680082,manipur,memcha,1,1,1
17,735581,manipur,hengen,1,1,1
17,876700,manipur,khan,0,0,1
17,840249,manipur,singh,0,0,0
17,895749,manipur,singh,0,0,0
17,843861,manipur,pradhan,1,0,1
17,724100,manipur,memcha,1,1,1
17,741095,manipur,haokip,1,0,1
17,568014,manipur,tomba,1,1,1
17,593148,manipur,surbala,0,0,1
17,873891,manipur,haokip,1,0,1
17,557732,manipur,premila,1,1,1
17,754848,manipur,son,1,1,1
17,845959,manipur,khan,0,0,1
17,570197,manipur,kumari,0,0,1
17,849323,manipur,singh,0,0,0
17,718568,manipur,kom,0,0,0
17,683428,manipur,budha,0,0,1
17,748759,manipur,rajo,1,1,0
17,637221,manipur,ajimuddin,1,1,1
17,600922,manipur,singh,0,0,0
17,654258,manipur,thoithoi,1,1,1
17,678711,manipur,singh,0,0,0
17,601184,manipur,thotngamla,1,1,1
17,724031,manipur,sushila,1,1,1
17,708940,manipur,singh,0,0,0
17,551981,manipur,huisen,1,1,1
17,542212,manipur,chandrajini,1,1,1
17,803473,manipur,priyojit,1,1,1
17,880363,manipur,haokip,1,0,1
17,723112,manipur,bibi,1,0,0
17,808747,manipur,singh,0,0,0
17,685051,manipur,pramo,0,0,1
17,756466,manipur,singh,0,0,0
17,552808,manipur,singh,0,0,0
17,770559,manipur,bibi,1,0,0
17,576525,manipur,phanitphang,1,1,1
17,728479,manipur,romi,1,1,1
17,653161,manipur,touthang,1,1,1
17,645137,manipur,haokip,1,0,1
17,893934,manipur,mothilphun,1,1,1
17,911463,manipur,kumar,0,0,0
17,675126,manipur,singh,0,0,0
17,730105,manipur,singh,0,0,0
17,555708,manipur,singh,0,0,0
17,834804,manipur,haokip,1,0,1
17,770970,manipur,ibemma,1,0,1
17,691644,manipur,sanayaima,0,0,1
17,683930,manipur,singh,0,0,0
17,790643,manipur,pauminthang,1,1,1
17,680852,manipur,singh,0,0,0
17,795783,manipur,singh,0,0,0
17,801331,manipur,gambhirsing,1,1,1
17,619164,manipur,shimrah,1,1,1
17,892741,manipur,singh,0,0,0
17,833342,manipur,singh,0,0,0
17,595477,manipur,bibi,1,0,0
17,687978,manipur,shyamkumar,1,0,1
17,577003,manipur,lakhitombi,1,1,1
17,680901,manipur,singh,0,0,0
17,783952,manipur,melody,0,0,1
17,738329,manipur,ibomcha,1,1,1
17,662312,manipur,singh,0,0,0
17,870905,manipur,singh,0,0,0
17,831293,manipur,ibomcha,1,1,1
17,548458,manipur,ramreila,1,0,1
17,666130,manipur,khan,0,0,1
17,862309,manipur,singh,0,0,0
17,785328,manipur,singh,0,0,0
17,828476,manipur,florence,1,1,1
17,813814,manipur,singh,0,0,0
17,542474,manipur,ngamwar,1,0,1
17,757820,manipur,singh,0,0,0
17,705810,manipur,reza,1,1,1
17,600590,manipur,herojit,1,1,1
17,907145,manipur,singh,0,0,0
17,623050,manipur,singh,0,0,0
17,628723,manipur,singh,0,0,0
17,556778,manipur,singh,0,0,0
17,910018,manipur,lakshmi,0,1,1
17,594063,manipur,singh,0,0,0
17,829239,manipur,singh,0,0,0
17,613243,manipur,khan,0,0,1
17,735554,manipur,ibomcha,1,1,1
17,760107,manipur,ronrei,1,0,1
17,640103,manipur,haokip,1,0,1
17,552022,manipur,maring,1,1,1
17,587984,manipur,singh,0,0,0
17,755299,manipur,renubala,1,1,1
17,820849,manipur,vaiphei,1,0,1
17,683919,manipur,singh,0,0,0
17,893805,manipur,tomuishim,1,1,1
17,644123,manipur,mangi,0,0,1
17,612954,manipur,olympia,0,1,1
17,917795,manipur,khan,0,0,1
17,751647,manipur,sothing,1,1,1
17,664028,manipur,singh,0,0,0
17,708111,manipur,alimuddin,1,1,1
17,648269,manipur,sorojini,1,1,1
17,615396,manipur,singh,0,0,0
17,913374,manipur,nunthuk,0,0,1
17,793029,manipur,singh,0,0,0
17,702666,manipur,singh,0,0,0
17,903155,manipur,haokip,1,0,1
17,748862,manipur,ginkhokam,1,1,1
17,646842,manipur,pramo,0,0,1
17,757477,manipur,khan,0,0,1
17,841341,manipur,haokip,1,0,1
17,603998,manipur,singh,0,0,0
17,606596,manipur,lakhikanta,1,1,1
17,703479,manipur,romila,1,1,1
17,820929,manipur,vaiphei,1,0,1
17,710245,manipur,singh,0,0,0
17,777460,manipur,singh,0,0,0
17,816516,manipur,sata,0,0,0
17,794744,manipur,tomba,1,1,1
17,799724,manipur,singh,0,0,0
17,842576,manipur,singh,0,0,0
17,835099,manipur,singh,0,0,0
17,601599,manipur,joychandra,1,0,1
17,833929,manipur,minakumari,1,1,1
17,788341,manipur,rakesh,1,0,1
17,702645,manipur,gourachandra,1,0,1
17,901610,manipur,singh,0,0,0
17,688277,manipur,rameshwor,1,1,1
17,591063,manipur,maichon,1,1,1
17,577408,manipur,vaiphei,1,0,1
17,672384,manipur,sarita,1,1,1
17,909223,manipur,singh,0,0,0
17,579264,manipur,melody,0,0,1
17,698494,manipur,lupo,0,0,0
17,562624,manipur,singh,0,0,0
17,693018,manipur,shyamkesho,1,0,1
17,749424,manipur,bijay,0,0,1
17,837869,manipur,joychandra,1,0,1
17,591497,manipur,singh,0,0,0
17,663385,manipur,singh,0,0,0
17,779262,manipur,omila,1,1,1
17,761105,manipur,ritakumari,0,0,1
17,589533,manipur,singh,0,0,0
17,595316,manipur,achouba,1,1,1
17,543064,manipur,singh,0,0,0
17,798087,manipur,sumita,1,1,1
17,891628,manipur,singh,0,0,0
17,559464,manipur,herojit,1,1,1
17,543448,manipur,gopal,0,1,1
17,829753,manipur,singh,0,0,0
17,597979,manipur,lhungdim,1,1,1
17,682640,manipur,nisha,0,0,0
17,665706,manipur,singh,0,0,0
17,722661,manipur,tomba,1,1,1
17,743341,manipur,khabanganba,1,1,1
17,710789,manipur,chandani,1,1,1
17,806511,manipur,sandhyarani,1,1,1
17,758866,manipur,singh,0,0,0
17,551799,manipur,singh,0,0,0
17,835236,manipur,pishak,0,0,0
17,747098,manipur,ibeyaima,1,0,1
17,775799,manipur,mary,0,0,1
17,871026,manipur,singh,0,0,0
17,833596,manipur,islaoddin,1,1,1
17,680237,manipur,ibomcha,1,1,1
17,871942,manipur,anal,0,0,0
17,689833,manipur,douseh,0,0,1
17,604607,manipur,rosita,1,1,1
17,548181,manipur,jandho,0,0,1
17,863328,manipur,vareingam,1,0,1
17,758722,manipur,singh,0,0,0
17,779230,manipur,kom,0,0,0
17,829091,manipur,singh,0,0,0
17,782188,manipur,bibi,1,0,0
17,699038,manipur,haokip,1,0,1
17,862284,manipur,ibeyaima,1,0,1
17,864346,manipur,bibi,1,0,0
17,866167,manipur,gopal,0,1,1
17,803680,manipur,haokip,1,0,1
17,792226,manipur,kumar,0,0,0
17,646511,manipur,sukte,0,0,0
17,741342,manipur,birjit,1,1,1
17,722624,manipur,sumita,1,1,1
17,623867,manipur,sorojini,1,1,1
17,858949,manipur,anand,1,1,0
17,657719,manipur,dimple,0,1,0
17,696659,manipur,naotombi,1,1,1
17,683425,manipur,budha,0,0,1
17,724019,manipur,golmei,1,1,1
17,751295,manipur,debananda,1,0,1
17,826763,manipur,vaiphei,1,0,1
17,711156,manipur,singh,0,0,0
17,775869,manipur,singh,0,0,0
17,742885,manipur,singh,0,0,0
17,772858,manipur,seimang,1,1,1
17,801690,manipur,singh,0,0,0
17,583029,manipur,bdevi,0,0,0
17,868958,manipur,singh,0,0,0
17,742153,manipur,ibosing,1,1,1
17,856714,manipur,singh,0,0,0
17,570376,manipur,singh,0,0,0
17,643354,manipur,singh,0,0,0
17,814199,manipur,prasad,1,0,0
17,825801,manipur,buongpui,1,1,1
17,754794,manipur,ronrei,1,0,1
17,886941,manipur,singh,0,0,0
17,755057,manipur,sumita,1,1,1
17,913613,manipur,sahani,1,1,1
17,893696,manipur,sanajaoba,1,0,1
17,672510,manipur,singh,0,0,0
17,770222,manipur,khan,0,0,1
17,897666,manipur,amar,0,0,0
17,836981,manipur,ibecha,1,0,1
17,549439,manipur,singh,0,0,0
17,903435,manipur,singh,0,0,0
17,654345,manipur,singh,0,0,0
17,576467,manipur,chetia,1,1,0
17,611793,manipur,membor,1,1,1
17,714547,manipur,ibomcha,1,1,1
17,842059,manipur,lalremkim,1,1,1
17,843985,manipur,haokip,1,0,1
17,852701,manipur,singh,0,0,0
17,592156,manipur,vaiphei,1,0,1
17,555564,manipur,singh,0,0,0
17,740846,manipur,singh,0,0,0
17,605136,manipur,haokip,1,0,1
17,801973,manipur,singh,0,0,0
17,700352,manipur,chesam,0,0,0
17,885003,manipur,nungshithoi,1,1,1
17,877101,manipur,singh,0,0,0
17,877139,manipur,debananda,1,0,1
17,688093,manipur,singh,0,0,0
17,542092,manipur,lian,1,1,1
17,841039,manipur,singh,0,0,0
17,865440,manipur,tomba,1,1,1
17,652893,manipur,anal,0,0,0
17,689890,manipur,pishak,0,0,0
17,822636,manipur,singh,0,0,0
17,749169,manipur,ahum,0,0,0
17,659305,manipur,ahanbi,1,1,1
17,546715,manipur,mary,0,0,1
17,843960,manipur,vaiphei,1,0,1
17,899434,manipur,tonsing,1,1,1
17,625984,manipur,haokip,1,0,1
17,766598,manipur,sitala,0,1,1
17,562079,manipur,memthoi,1,1,1
17,833955,manipur,tejo,0,0,0
17,837722,manipur,haokip,1,0,1
17,579078,manipur,noren,1,1,1
17,560866,manipur,binashakhi,1,1,1
17,789315,manipur,kom,0,0,0
17,689506,manipur,lalhlimpui,1,1,1
17,695708,manipur,maring,1,1,1
17,887449,manipur,bibi,1,0,0
17,865516,manipur,sunil,1,1,0
17,841006,manipur,singh,0,0,0
17,763479,manipur,singh,0,0,0
17,785305,manipur,tombi,1,1,1
17,604904,manipur,surendro,1,0,1
17,866847,manipur,bibi,1,0,0
17,738845,manipur,puspa,1,1,1
17,699939,manipur,singh,0,0,0
17,758356,manipur,premapati,0,0,1
17,763854,manipur,singh,0,0,0
17,551728,manipur,ramananda,1,1,1
17,786038,manipur,puspa,1,1,1
17,834825,manipur,haokip,1,0,1
17,737041,manipur,budha,0,0,1
17,656032,manipur,gyaneshwar,1,1,1
17,660844,manipur,haokip,1,0,1
17,676954,manipur,singh,0,0,0
17,884119,manipur,shelmi,0,0,1
17,715978,manipur,pishak,0,0,0
17,781449,manipur,singh,0,0,0
17,834150,manipur,haokip,1,0,1
17,705519,manipur,sanathoibi,1,1,1
17,746944,manipur,singh,0,0,0
17,742535,manipur,shahani,1,0,1
17,562573,manipur,sushila,1,1,1
17,553180,manipur,memcha,1,1,1
17,657392,manipur,singh,0,0,0
17,833207,manipur,jiten,1,1,1
17,695185,manipur,singh,0,0,0
17,596883,manipur,singh,0,0,0
17,895223,manipur,shangai,1,1,1
17,549307,manipur,ibemma,1,0,1
17,698599,manipur,kumar,0,0,0
17,738924,manipur,sorojini,1,1,1
17,886456,manipur,vaiphei,1,0,1
17,718258,manipur,sandarani,0,0,1
17,744509,manipur,khan,0,0,1
17,817676,manipur,singh,0,0,0
17,801725,manipur,singh,0,0,0
17,782286,manipur,bibi,1,0,0
17,843898,manipur,touthang,1,1,1
17,596079,manipur,muhamuddin,1,0,1
17,712005,manipur,jiten,1,1,1
17,706329,manipur,chhettri,1,1,1
17,787082,manipur,singh,0,0,0
17,905169,manipur,singh,0,0,0
17,716443,manipur,singh,0,0,0
17,739641,manipur,dilip,0,0,1
17,607045,manipur,ahanbi,1,1,1
17,652545,manipur,debananda,1,0,1
17,627022,manipur,singh,0,0,0
17,577754,manipur,tomei,1,1,1
17,876434,manipur,pradhan,1,0,1
17,665839,manipur,singh,0,0,0
17,702212,manipur,singh,0,0,0
17,801065,manipur,bhatarai,1,0,1
17,700875,manipur,bibi,1,0,0
17,803863,manipur,bibi,1,0,0
17,895629,manipur,guni,0,0,0
17,588068,manipur,singh,0,0,0
17,568732,manipur,haokip,1,0,1
17,699116,manipur,ibomcha,1,1,1
17,799224,manipur,singh,0,0,0
17,854919,manipur,asha,0,0,1
17,701696,manipur,singh,0,0,0
17,593456,manipur,sunil,1,1,0
17,858907,manipur,shantikumar,1,1,1
17,889925,manipur,thoithoi,1,1,1
17,710571,manipur,singh,0,0,0
17,613330,manipur,manap,0,0,0
17,886490,manipur,vaiphei,1,0,1
17,649121,manipur,singh,0,0,0
17,648749,manipur,tombi,1,1,1
17,852783,manipur,wahida,0,0,1
17,871950,manipur,tothung,1,1,1
17,576534,manipur,neina,1,1,1
17,915890,manipur,veino,1,0,1
17,690693,manipur,linthoi,1,1,1
17,681841,manipur,shelvi,0,0,0
17,549418,manipur,tombi,1,1,1
17,574523,manipur,maipakpi,0,0,1
17,836245,manipur,bhattarai,1,0,1
17,703668,manipur,keinahanbi,1,1,1
17,868965,manipur,singh,0,0,0
17,850836,manipur,singh,0,0,0
17,671587,manipur,shahani,1,0,1
17,870638,manipur,mangi,0,0,1
17,790310,manipur,lukhoimacha,1,1,1
17,730274,manipur,shyamkumar,1,0,1
17,644246,manipur,tombi,1,1,1
17,558771,manipur,soreingam,1,1,1
17,727159,manipur,singh,0,0,0
17,638730,manipur,somorani,1,0,1
17,718847,manipur,salim,0,0,1
17,783185,manipur,angrung,1,0,1
17,867033,manipur,singh,0,0,0
17,738145,manipur,nanaobi,1,1,1
17,680759,manipur,singh,0,0,0
17,891379,manipur,debadutta,0,0,1
17,862125,manipur,bibi,1,0,0
17,640564,manipur,phaomei,1,0,1
17,858421,manipur,singh,0,0,0
17,608912,manipur,bijay,0,0,1
17,544425,manipur,singh,0,0,0
17,589878,manipur,shabitri,1,0,1
17,848507,manipur,bimolata,1,0,1
17,911218,manipur,haokip,1,0,1
17,796225,manipur,iboyaima,1,0,1
17,757144,manipur,thokchom,1,1,1
17,736399,manipur,singh,0,0,0
17,567344,manipur,chourajit,1,0,1
17,631159,manipur,haokip,1,0,1
17,907329,manipur,shyam,1,0,1
17,553992,manipur,tomba,1,1,1
17,627597,manipur,singh,0,0,0
17,611008,manipur,joychandra,1,0,1
17,799084,manipur,singh,0,0,0
17,784646,manipur,singh,0,0,0
17,819200,manipur,romila,1,1,1
17,659540,manipur,ibeyaima,1,0,1
17,767713,manipur,minakumari,1,1,1
17,898245,manipur,sunil,1,1,0
17,570891,manipur,bibi,1,0,0
17,675878,manipur,bibi,1,0,0
17,850011,manipur,singh,0,0,0
17,605146,manipur,touthang,1,1,1
17,832099,manipur,shyam,1,0,1
17,886564,manipur,vaiphei,1,0,1
17,800908,manipur,chandrabala,1,0,1
17,815419,manipur,haokip,1,0,1
17,669837,manipur,angomcha,1,1,1
17,682581,manipur,bibi,1,0,0
17,869807,manipur,arunjit,1,1,1
17,594024,manipur,shyam,1,0,1
17,742753,manipur,singh,0,0,0
17,581255,manipur,phaomei,1,0,1
17,793058,manipur,okram,0,0,1
17,731263,manipur,singh,0,0,0
17,558314,manipur,nodiya,0,0,1
17,844280,manipur,gunindro,1,1,1
17,758223,manipur,khanpau,1,1,1
17,782501,manipur,lakher,0,0,1
17,658189,manipur,singh,0,0,0
17,837444,manipur,rabichandra,1,0,1
17,575996,manipur,bongwar,0,0,0
17,813689,manipur,singh,0,0,0
17,886104,manipur,homendro,1,1,1
17,751751,manipur,omila,1,1,1
17,889093,manipur,kuame,1,1,1
17,699698,manipur,renubala,1,1,1
17,812709,manipur,ibetombi,1,1,1
17,634227,manipur,khan,0,0,1
17,862523,manipur,khan,0,0,1
17,593563,manipur,maring,1,1,1
17,586524,manipur,singh,0,0,0
17,709292,manipur,singh,0,0,0
17,679431,manipur,singh,0,0,0
17,863325,manipur,khangrah,0,0,1
17,710200,manipur,singh,0,0,0
17,807622,manipur,singh,0,0,0
17,652771,manipur,huimila,1,1,1
17,741169,manipur,niang,1,1,1
17,663388,manipur,singh,0,0,0
17,770666,manipur,singh,0,0,0
17,697939,manipur,singh,0,0,0
17,908350,manipur,singh,0,0,0
17,684108,manipur,siro,1,1,1
17,917054,manipur,singh,0,0,0
17,636970,manipur,bijay,0,0,1
17,778556,manipur,khan,0,0,1
17,832771,manipur,singh,0,0,0
17,671370,manipur,asha,0,0,1
17,632326,manipur,tomba,1,1,1
17,755173,manipur,biseshwar,1,1,1
17,557223,manipur,singh,0,0,0
17,577568,manipur,bibi,1,0,0
17,633111,manipur,singh,0,0,0
17,602906,manipur,singh,0,0,0
17,664531,manipur,jogita,1,1,1
17,653971,manipur,meenakshi,1,0,1
17,910823,manipur,singh,0,0,0
17,837346,manipur,memthoi,1,1,1
17,860709,manipur,touthang,1,1,1
17,578607,manipur,singh,0,0,0
17,821821,manipur,khan,0,0,1
17,795320,manipur,helsei,1,1,1
17,827653,manipur,ibecha,1,0,1
17,773873,manipur,bibi,1,0,0
17,876545,manipur,sira,0,1,1
17,721129,manipur,singh,0,0,0
17,895590,manipur,singh,0,0,0
17,777632,manipur,kalpana,1,1,0
17,787367,manipur,raju,0,1,0
17,869578,manipur,singh,0,0,0
17,688198,manipur,jiten,1,1,1
17,733812,manipur,anand,1,1,0
17,913794,manipur,kumar,0,0,0
17,561454,manipur,luckyson,0,0,1
17,664061,manipur,singh,0,0,0
17,748614,manipur,ibemma,1,0,1
17,587112,manipur,singh,0,0,0
17,677580,manipur,kiranbala,1,0,1
17,620266,manipur,singh,0,0,0
17,905450,manipur,hanghal,1,1,1
17,744824,manipur,khan,0,0,1
17,821899,manipur,hassan,1,1,1
17,709657,manipur,singh,0,0,0
17,615959,manipur,haokip,1,0,1
17,791339,manipur,kom,0,0,0
17,878220,manipur,memthoi,1,1,1
17,714180,manipur,shilla,1,1,1
17,660504,manipur,suantak,1,0,1
17,733010,manipur,tomba,1,1,1
17,558716,manipur,bibi,1,0,0
17,884314,manipur,memcha,1,1,1
17,858239,manipur,damlet,1,0,1
17,659647,manipur,bishworjit,1,1,1
17,900373,manipur,surjit,1,1,1
17,810036,manipur,singh,0,0,0
17,611092,manipur,singh,0,0,0
17,818382,manipur,laiba,1,1,1
17,806425,manipur,bibi,1,0,0
17,892265,manipur,punima,0,0,0
17,892993,manipur,susila,1,1,1
17,636124,manipur,keinyatombi,1,1,1
17,625231,manipur,singh,0,0,0
17,760963,manipur,singh,0,0,0
17,776433,manipur,singh,0,0,0
17,753805,manipur,baral,0,0,0
17,906460,manipur,ramina,1,1,0
17,686350,manipur,memcha,1,1,1
17,903010,manipur,ahanbi,1,1,1
17,864008,manipur,singh,0,0,0
17,855329,manipur,khayao,0,0,1
17,544237,manipur,yumshang,1,1,1
17,679818,manipur,raghu,0,0,0
17,808090,manipur,umakanta,1,0,1
17,808387,manipur,singh,0,0,0
17,620495,manipur,singh,0,0,0
17,574313,manipur,singh,0,0,0
17,859834,manipur,manchanda,1,0,1
17,656316,manipur,lalit,0,0,1
17,736505,manipur,haokip,1,0,1
17,708319,manipur,singh,0,0,0
17,668236,manipur,sobha,0,0,0
17,823151,manipur,ibomcha,1,1,1
17,611671,manipur,singh,0,0,0
17,732567,manipur,khalik,0,0,0
17,864932,manipur,singh,0,0,0
17,629990,manipur,touthang,1,1,1
17,894128,manipur,singh,0,0,0
17,796615,manipur,ngaransing,1,1,1
17,860450,manipur,singh,0,0,0
17,827544,manipur,rani,0,1,0
17,554545,manipur,singh,0,0,0
17,706770,manipur,khan,0,0,1
17,706405,manipur,sunil,1,1,0
17,685265,manipur,haokip,1,0,1
17,705447,manipur,singh,0,0,0
17,566642,manipur,momocha,1,1,1
17,869652,manipur,singh,0,0,0
17,740750,manipur,thongkhosei,1,1,1
17,646511,manipur,sukte,0,0,0
17,681730,manipur,zawlpi,0,0,1
17,684104,manipur,nelson,1,1,1
17,727643,manipur,bhandari,1,1,1
17,874087,manipur,singh,0,0,0
17,837194,manipur,tombi,1,1,1
17,754832,manipur,alexander,0,0,1
17,733461,manipur,ibomcha,1,1,1
17,905178,manipur,singh,0,0,0
17,729463,manipur,gopal,0,1,1
17,779746,manipur,premjita,1,0,1
17,734679,manipur,haokip,1,0,1
17,885706,manipur,haokip,1,0,1
17,873275,manipur,singh,0,0,0
17,703163,manipur,khan,0,0,1
17,638511,manipur,memcha,1,1,1
17,901205,manipur,singh,0,0,0
17,821516,manipur,huisen,1,1,1
17,769569,manipur,rachel,0,0,1
17,840002,manipur,singh,0,0,0
17,917205,manipur,singh,0,0,0
17,595189,manipur,singh,0,0,0
17,782771,manipur,noren,1,1,1
17,692444,manipur,sangkadoi,1,1,1
17,894990,manipur,touthang,1,1,1
17,600477,manipur,amar,0,0,0
17,545557,manipur,ibemma,1,0,1
17,847502,manipur,anne,1,0,0
17,620100,manipur,singh,0,0,0
17,853863,manipur,paisola,1,0,0
17,917814,manipur,altap,0,0,1
17,595471,manipur,bibi,1,0,0
17,602356,manipur,kutub,0,0,0
17,561806,manipur,wangmayum,1,1,1
17,634883,manipur,memcha,1,1,1
17,850615,manipur,singh,0,0,0
17,798700,manipur,vareiyo,1,0,1
17,737131,manipur,ibeyaima,1,0,1
17,758187,manipur,honshanphy,1,1,1
17,839673,manipur,singh,0,0,0
17,827809,manipur,sorojini,1,1,1
17,619895,manipur,singh,0,0,0
17,779012,manipur,lianhnun,1,1,1
17,577649,manipur,anoubam,1,0,1
17,568728,manipur,haokip,1,0,1
17,855771,manipur,singh,0,0,0
17,544350,manipur,singh,0,0,0
17,708118,manipur,bibi,1,0,0
17,759506,manipur,singh,0,0,0
17,629856,manipur,ram,1,0,0
17,818604,manipur,singh,0,0,0
17,698396,manipur,kumari,0,0,1
17,598926,manipur,seityapati,1,0,1
17,700887,manipur,shahani,1,0,1
17,690259,manipur,sanayaima,0,0,1
17,791966,manipur,singh,0,0,0
17,609080,manipur,lokendrajit,1,1,1
17,607615,manipur,singh,0,0,0
17,641396,manipur,nesha,0,0,1
17,786496,manipur,haokip,1,0,1
17,601479,manipur,singh,0,0,0
17,866032,manipur,ime,0,0,0
17,764579,manipur,singh,0,0,0
17,543002,manipur,singh,0,0,0
17,887661,manipur,sorojini,1,1,1
17,759619,manipur,sunil,1,1,0
17,873019,manipur,singh,0,0,0
17,626024,manipur,haokip,1,0,1
17,564268,manipur,sanajaoba,1,0,1
17,818926,manipur,namasudra,0,0,1
17,823972,manipur,singh,0,0,0
17,599359,manipur,singh,0,0,0
17,896193,manipur,ahanbi,1,1,1
17,661145,manipur,touthang,1,1,1
17,632852,manipur,lhungdim,1,1,1
17,725106,manipur,sanayamba,1,0,1
17,751722,manipur,singh,0,0,0
17,681958,manipur,singh,0,0,0
17,801960,manipur,singh,0,0,0
17,581456,manipur,jaman,0,0,0
17,579604,manipur,tombi,1,1,1
17,852755,manipur,khan,0,0,1
17,790145,manipur,omita,1,1,1
17,840125,manipur,singh,0,0,0
17,652984,manipur,anal,0,0,0
17,760040,manipur,caroline,1,0,1
17,726083,manipur,singh,0,0,0
17,844994,manipur,singh,0,0,0
17,824505,manipur,asharani,1,0,1
17,850397,manipur,sorojini,1,1,1
17,787311,manipur,singh,0,0,0
17,791401,manipur,pevol,1,0,0
17,764305,manipur,mary,0,0,1
17,590041,manipur,tombi,1,1,1
17,702407,manipur,ibeyaima,1,0,1
17,643236,manipur,omita,1,1,1
17,911985,manipur,sukumar,0,0,1
17,859224,manipur,herojit,1,1,1
17,876273,manipur,singh,0,0,0
17,745852,manipur,bibi,1,0,0
17,888515,manipur,pramo,0,0,1
17,701321,manipur,hijam,1,1,1
17,662732,manipur,sandhyarani,1,1,1
17,799211,manipur,singh,0,0,0
17,794116,manipur,priyokumar,1,0,1
17,641045,manipur,singh,0,0,0
17,663523,manipur,singh,0,0,0
17,712608,manipur,memcha,1,1,1
17,605787,manipur,anal,0,0,0
17,898841,manipur,singh,0,0,0
17,684110,manipur,siro,1,1,1
17,709378,manipur,singh,0,0,0
17,589769,manipur,singh,0,0,0
17,749410,manipur,kunjeshwar,1,1,1
17,767339,manipur,haokip,1,0,1
17,541464,manipur,ayao,0,0,1
17,660001,manipur,sarita,1,1,1
17,561990,manipur,singh,0,0,0
17,619001,manipur,memcha,1,1,1
17,616110,manipur,singh,0,0,0
17,731312,manipur,surjit,1,1,1
17,808387,manipur,singh,0,0,0
17,885542,manipur,singh,0,0,0
17,758730,manipur,premapati,0,0,1
17,720058,manipur,haokip,1,0,1
17,735740,manipur,haokip,1,0,1
17,608465,manipur,singh,0,0,0
17,686388,manipur,joychandra,1,0,1
17,907019,manipur,singh,0,0,0
17,819258,manipur,haokip,1,0,1
17,743730,manipur,singh,0,0,0
17,721393,manipur,singh,0,0,0
17,559422,manipur,omila,1,1,1
17,725807,manipur,kam,1,1,1
17,605607,manipur,singh,0,0,0
17,818554,manipur,shushibala,1,0,1
17,904005,manipur,singh,0,0,0
17,704375,manipur,sushila,1,1,1
17,881516,manipur,singh,0,0,0
17,791810,manipur,sudeshini,1,1,1
17,870065,manipur,singh,0,0,0
17,762635,manipur,singh,0,0,0
17,902854,manipur,singh,0,0,0
17,760601,manipur,singh,0,0,0
17,711980,manipur,tomba,1,1,1
17,733182,manipur,bibi,1,0,0
17,763599,manipur,singh,0,0,0
17,689472,manipur,khrasi,0,0,1
17,805556,manipur,singh,0,0,0
17,887708,manipur,bishwajit,1,1,1
17,896312,manipur,vaiphei,1,0,1
17,665405,manipur,singh,0,0,0
17,752589,manipur,gourashyam,0,0,1
17,823389,manipur,singh,0,0,0
17,887008,manipur,singh,0,0,0
17,816706,manipur,singh,0,0,0
17,686919,manipur,singh,0,0,0
17,733062,manipur,manap,0,0,0
17,738609,manipur,ibeni,1,0,1
17,743178,manipur,kumar,0,0,0
17,618432,manipur,ibetombi,1,1,1
17,717244,manipur,irabot,1,0,1
17,753077,manipur,singh,0,0,0
17,780525,manipur,kuiwang,1,1,1
17,561889,manipur,bibi,1,0,0
17,777417,manipur,singh,0,0,0
17,765671,manipur,soprang,1,1,0
17,545253,manipur,singh,0,0,0
17,650289,manipur,romila,1,1,1
17,773370,manipur,singh,0,0,0
17,829550,manipur,jiten,1,1,1
17,591405,manipur,dayanidhi,1,1,1
17,743708,manipur,pratap,0,0,0
17,848821,manipur,jonson,1,1,1
17,640924,manipur,memcha,1,1,1
17,542972,manipur,iboyaima,1,0,1
17,757680,manipur,singh,0,0,0
17,719949,manipur,haokip,1,0,1
17,913769,manipur,ibeyaima,1,0,1
17,766606,manipur,kumar,0,0,0
17,647016,manipur,ibecha,1,0,1
17,748488,manipur,bhandari,1,1,1
17,835088,manipur,ithoibi,1,1,1
17,902900,manipur,mikoi,0,1,1
17,601688,manipur,singh,0,0,0
17,698281,manipur,ngamreila,1,1,1
17,645955,manipur,bibi,1,0,0
17,736300,manipur,tababi,1,0,1
17,619138,manipur,singh,0,0,0
17,722318,manipur,bhattarai,1,0,1
17,862095,manipur,liyakad,0,0,0
17,796697,manipur,wontharla,1,0,1
17,661348,manipur,singh,0,0,0
17,704505,manipur,shah,0,0,0
17,878604,manipur,singh,0,0,0
17,605794,manipur,anal,0,0,0
17,688608,manipur,noren,1,1,1
17,571050,manipur,liyakat,1,0,1
17,700914,manipur,khan,0,0,1
17,682116,manipur,khedasana,1,0,1
17,755614,manipur,singh,0,0,0
17,873663,manipur,ibomcha,1,1,1
17,885218,manipur,chhuanga,1,1,1
17,895725,manipur,kumar,0,0,0
17,597546,manipur,singh,0,0,0
17,614827,manipur,tomba,1,1,1
17,918191,manipur,singh,0,0,0
17,696289,manipur,bibi,1,0,0
17,620530,manipur,singh,0,0,0
17,687432,manipur,singh,0,0,0
17,596188,manipur,mirinchon,1,1,1
17,889497,manipur,abe,1,1,1
17,828089,manipur,hangmila,1,1,1
17,577174,manipur,khan,0,0,1
17,551648,manipur,singh,0,0,0
17,838662,manipur,singh,0,0,0
17,879703,manipur,bibi,1,0,0
17,851271,manipur,umakanta,1,0,1
17,638394,manipur,singh,0,0,0
17,735991,manipur,khanchui,1,1,1
17,606297,manipur,singh,0,0,0
17,848080,manipur,haokip,1,0,1
17,723169,manipur,nesha,0,0,1
17,580679,manipur,singh,0,0,0
17,659642,manipur,singh,0,0,0
17,624175,manipur,khelchandra,1,1,1
17,911535,manipur,singh,0,0,0
17,910025,manipur,singh,0,0,0
17,784969,manipur,singh,0,0,0
17,589704,manipur,singh,0,0,0
17,700352,manipur,chesam,0,0,0
17,701711,manipur,raju,0,1,0
17,677180,manipur,singh,0,0,0
17,823990,manipur,singh,0,0,0
17,858019,manipur,singh,0,0,0
17,704449,manipur,singh,0,0,0
17,912459,manipur,bibi,1,0,0
17,660328,manipur,singh,0,0,0
17,787190,manipur,singh,0,0,0
17,555374,manipur,rosemary,1,1,1
17,811140,manipur,singh,0,0,0
17,557828,manipur,rabi,0,0,0
17,594420,manipur,memcha,1,1,1
17,694030,manipur,ibomcha,1,1,1
17,710507,manipur,singh,0,0,0
17,842515,manipur,jiten,1,1,1
17,606339,manipur,singh,0,0,0
17,763551,manipur,singh,0,0,0
17,890138,manipur,singh,0,0,0
17,898651,manipur,singh,0,0,0
17,543668,manipur,singh,0,0,0
17,624879,manipur,krishnachandra,1,1,1
17,812679,manipur,priyokumar,1,0,1
17,816727,manipur,modhuchandra,1,0,1
17,730383,manipur,bimolata,1,0,1
17,610645,manipur,phaomei,1,0,1
17,916842,manipur,singh,0,0,0
17,917207,manipur,singh,0,0,0
17,674578,manipur,singh,0,0,0
17,907597,manipur,singh,0,0,0
17,865537,manipur,singh,0,0,0
17,592910,manipur,sunil,1,1,0
17,707867,manipur,jawal,1,1,1
17,590853,manipur,shyam,1,0,1
17,590817,manipur,prabhabati,1,0,1
17,890371,manipur,ramshangphi,1,1,1
17,632693,manipur,singh,0,0,0
17,579721,manipur,bimorani,1,0,1
17,802541,manipur,shumhon,1,1,1
17,757069,manipur,balke,0,0,1
17,715715,manipur,maichon,1,1,1
17,845129,manipur,singh,0,0,0
17,816358,manipur,bibi,1,0,0
17,790322,manipur,maipakpi,0,0,1
17,570635,manipur,singh,0,0,0
17,753701,manipur,naoba,1,0,1
17,778950,manipur,raja,0,1,0
17,914859,manipur,tomba,1,1,1
17,788885,manipur,lohra,0,0,1
17,660128,manipur,ningshim,1,1,1
17,663895,manipur,singh,0,0,0
17,550666,manipur,vaiphei,1,0,1
17,620871,manipur,singh,0,0,0
17,557476,manipur,singh,0,0,0
17,902159,manipur,khan,0,0,1
17,726210,manipur,singh,0,0,0
17,731902,manipur,singh,0,0,0
17,801869,manipur,singh,0,0,0
17,688815,manipur,singh,0,0,0
17,856367,manipur,samdin,0,0,0
17,883772,manipur,singh,0,0,0
17,669139,manipur,ayam,0,0,0
17,904852,manipur,tarunkumar,1,1,1
17,592668,manipur,singh,0,0,0
17,800819,manipur,ningthemjao,1,1,1
17,689839,manipur,lamminlian,1,1,1
17,561430,manipur,raju,0,1,0
17,642705,manipur,singh,0,0,0
17,575622,manipur,touthang,1,1,1
17,543570,manipur,singh,0,0,0
17,646133,manipur,bibi,1,0,0
17,590999,manipur,subashini,1,1,1
17,820935,manipur,vaiphei,1,0,1
17,557412,manipur,singh,0,0,0
17,748141,manipur,rani,0,1,0
17,585617,manipur,anjana,0,1,1
17,852204,manipur,singh,0,0,0
17,900234,manipur,yumshang,1,1,1
17,574730,manipur,wunganing,1,1,1
17,828772,manipur,surjit,1,1,1
17,635027,manipur,singh,0,0,0
17,557780,manipur,singh,0,0,0
17,697708,manipur,shashikanta,1,0,1
17,721278,manipur,singh,0,0,0
17,792363,manipur,huisen,1,1,1
17,776629,manipur,singh,0,0,0
17,614412,manipur,sanjita,0,1,1
17,631539,manipur,singh,0,0,0
17,884645,manipur,sobha,0,0,0
17,573791,manipur,budha,0,0,1
17,676710,manipur,singh,0,0,0
17,795676,manipur,manao,0,0,1
17,695838,manipur,khan,0,0,1
17,691620,manipur,khan,0,0,1
17,884912,manipur,singh,0,0,0
17,867690,manipur,singh,0,0,0
17,673248,manipur,wonmila,1,1,1
17,748832,manipur,singh,0,0,0
17,671851,manipur,susila,1,1,1
17,640154,manipur,haokip,1,0,1
17,793476,manipur,khan,0,0,1
17,734634,manipur,haokip,1,0,1
17,798079,manipur,birchandra,1,1,1
17,743182,manipur,patel,0,0,0
17,645455,manipur,khan,0,0,1
17,802168,manipur,singh,0,0,0
17,741285,manipur,jonathan,0,0,1
17,711860,manipur,chungdem,1,1,1
17,553331,manipur,surjit,1,1,1
17,829669,manipur,rakesh,1,0,1
17,785141,manipur,bibi,1,0,0
17,676373,manipur,keinyatombi,1,1,1
17,687852,manipur,amuthoi,1,0,1
17,868785,manipur,sobi,0,0,0
17,709950,manipur,rani,0,1,0
17,590928,manipur,ibeyaima,1,0,1
17,713874,manipur,singh,0,0,0
17,604809,manipur,daimei,1,0,1
17,858369,manipur,tomba,1,1,1
17,596730,manipur,singh,0,0,0
17,593451,manipur,okram,0,0,1
17,630104,manipur,sumolata,1,0,1
17,875332,manipur,shimrah,1,1,1
17,861602,manipur,monika,1,0,1
17,802965,manipur,haokip,1,0,1
17,758632,manipur,singh,0,0,0
17,590553,manipur,romila,1,1,1
17,740160,manipur,singh,0,0,0
17,566041,manipur,singh,0,0,0
17,918505,manipur,bibi,1,0,0
17,752825,manipur,bibi,1,0,0
17,846719,manipur,kom,0,0,0
17,697056,manipur,alexander,0,0,1
17,727811,manipur,jiten,1,1,1
17,880940,manipur,khundijei,1,1,1
17,674434,manipur,gidion,1,1,1
17,694654,manipur,nungshitombi,1,1,1
17,728711,manipur,ibomcha,1,1,1
17,712653,manipur,memcha,1,1,1
17,811483,manipur,easther,1,0,1
17,605492,manipur,haokip,1,0,1
17,855965,manipur,singh,0,0,0
17,860895,manipur,bibi,1,0,0
17,637975,manipur,singh,0,0,0
17,771546,manipur,singh,0,0,0
17,636578,manipur,bibi,1,0,0
17,863850,manipur,singh,0,0,0
17,674220,manipur,singh,0,0,0
17,557194,manipur,premila,1,1,1
17,863445,manipur,anne,1,0,0
17,616053,manipur,singh,0,0,0
17,701144,manipur,sarki,1,1,1
17,584178,manipur,rameshwor,1,1,1
17,560971,manipur,sunil,1,1,0
17,722249,manipur,bhattarai,1,0,1
17,626883,manipur,singh,0,0,0
17,703165,manipur,khan,0,0,1
17,854726,manipur,shyam,1,0,1
17,592747,manipur,singh,0,0,0
17,547226,manipur,singh,0,0,0
17,763985,manipur,singh,0,0,0
17,645283,manipur,bibi,1,0,0
17,549961,manipur,bhumeshwar,1,1,1
18,1356495,meghalaya,lyndem,1,1,1
18,1192434,meghalaya,mairang,1,0,1
18,1137666,meghalaya,sangma,1,0,1
18,1238246,meghalaya,rani,0,1,0
18,1223652,meghalaya,rani,0,1,0
18,1147260,meghalaya,sangma,1,0,1
18,1062155,meghalaya,sangma,1,0,1
18,1134865,meghalaya,dutta,0,1,1
18,1307910,meghalaya,sangma,1,0,1
18,1238125,meghalaya,ryntathiang,1,1,1
18,1308592,meghalaya,sangma,1,0,1
18,1271768,meghalaya,sangma,1,0,1
18,1146093,meghalaya,sangma,1,0,1
18,954733,meghalaya,warjri,1,1,1
18,1219649,meghalaya,sangma,1,0,1
18,1296576,meghalaya,mawlieh,1,1,1
18,1070873,meghalaya,sangma,1,0,1
18,1337797,meghalaya,rani,0,1,0
18,1332693,meghalaya,sangma,1,0,1
18,1070514,meghalaya,sangma,1,0,1
18,1327057,meghalaya,pakyntein,1,1,1
18,1247879,meghalaya,sangma,1,0,1
18,1275511,meghalaya,sangma,1,0,1
18,1068869,meghalaya,sangma,1,0,1
18,1268392,meghalaya,sangma,1,0,1
18,1248944,meghalaya,biswa,1,1,1
18,1150127,meghalaya,maring,1,1,1
18,968323,meghalaya,thabah,1,0,0
18,1360392,meghalaya,kurbah,1,0,1
18,1177705,meghalaya,sangma,1,0,1
18,1036302,meghalaya,sangma,1,0,1
18,1069021,meghalaya,sangma,1,0,1
18,1140655,meghalaya,sangma,1,0,1
18,1319822,meghalaya,sangma,1,0,1
18,1322657,meghalaya,bose,0,0,0
18,1052440,meghalaya,sangma,1,0,1
18,1199527,meghalaya,sangma,1,0,1
18,979772,meghalaya,maiong,1,0,1
18,992370,meghalaya,bany,1,0,1
18,1244344,meghalaya,sangma,1,0,1
18,1146107,meghalaya,sangma,1,0,1
18,1139878,meghalaya,bibi,1,0,0
18,1054099,meghalaya,chettri,1,1,1
18,1192684,meghalaya,ryntathiang,1,1,1
18,1168630,meghalaya,sangma,1,0,1
18,1358701,meghalaya,sungoh,1,1,1
18,1224064,meghalaya,rapthap,1,1,0
18,1275829,meghalaya,khardewsaw,1,1,1
18,1319847,meghalaya,sangma,1,0,1
18,1007256,meghalaya,sangma,1,0,1
18,1240164,meghalaya,ryntathiang,1,1,1
18,1284858,meghalaya,kurbah,1,0,1
18,1011387,meghalaya,maring,1,1,1
18,1060944,meghalaya,sangma,1,0,1
18,1309964,meghalaya,lamo,1,1,1
18,1108582,meghalaya,thakur,1,1,1
18,1033237,meghalaya,kurbah,1,0,1
18,1156434,meghalaya,sangma,1,0,1
18,1204387,meghalaya,bibi,1,0,0
18,1325449,meghalaya,sangma,1,0,1
18,1253640,meghalaya,kurbah,1,0,1
18,1081580,meghalaya,lartang,1,1,1
18,1178728,meghalaya,khardum,1,1,1
18,1267333,meghalaya,hynniewta,1,1,1
18,998756,meghalaya,nonglyer,1,1,1
18,933259,meghalaya,wanniang,1,1,1
18,1248012,meghalaya,marthong,1,1,1
18,1233276,meghalaya,thongnibah,1,1,1
18,1238145,meghalaya,ryntathiang,1,1,1
18,1279479,meghalaya,sangma,1,0,1
18,1238659,meghalaya,bibi,1,0,0
18,1317163,meghalaya,sangma,1,0,1
18,942421,meghalaya,sangma,1,0,1
18,974001,meghalaya,sangma,1,0,1
18,1037013,meghalaya,sangma,1,0,1
18,1057958,meghalaya,lymphuid,1,1,1
18,1308879,meghalaya,sangma,1,0,1
18,1243472,meghalaya,niang,1,1,1
18,1038765,meghalaya,sangma,1,0,1
18,1250987,meghalaya,sangma,1,0,1
18,1085496,meghalaya,sangma,1,0,1
18,990369,meghalaya,sangma,1,0,1
18,1256144,meghalaya,sangma,1,0,1
18,963678,meghalaya,sangma,1,0,1
18,1161591,meghalaya,sangma,1,0,1
18,939433,meghalaya,kassar,1,1,1
18,1014128,meghalaya,sangma,1,0,1
18,971707,meghalaya,sangma,1,0,1
18,959199,meghalaya,wanniang,1,1,1
18,1306202,meghalaya,sangma,1,0,1
18,1226053,meghalaya,sangma,1,0,1
18,996323,meghalaya,sangma,1,0,1
18,1088868,meghalaya,hadem,0,0,0
18,1093888,meghalaya,chyrmang,1,1,1
18,1329556,meghalaya,mawtyllup,1,1,1
18,1030850,meghalaya,kurbah,1,0,1
18,1300946,meghalaya,bibi,1,0,0
18,1272955,meghalaya,sangma,1,0,1
18,1200790,meghalaya,bibi,1,0,0
18,1196999,meghalaya,sangma,1,0,1
18,1262156,meghalaya,sangma,1,0,1
18,1330331,meghalaya,sangma,1,0,1
18,923375,meghalaya,ramsiej,1,1,1
18,994272,meghalaya,dohling,1,1,1
18,1034278,meghalaya,sangma,1,0,1
18,1345530,meghalaya,sumer,1,1,0
18,986670,meghalaya,sangma,1,0,1
18,1339982,meghalaya,biswas,1,1,1
18,1131815,meghalaya,bibi,1,0,0
18,1072877,meghalaya,sangma,1,0,1
18,1271084,meghalaya,sohlang,1,1,1
18,1278368,meghalaya,daw,1,1,1
18,1159169,meghalaya,deb,1,0,1
18,1135061,meghalaya,sangma,1,0,1
18,1160643,meghalaya,sangma,1,0,1
18,1142888,meghalaya,sangma,1,0,1
18,1107153,meghalaya,hynniewta,1,1,1
18,1353635,meghalaya,sangma,1,0,1
18,1118952,meghalaya,sangma,1,0,1
18,1290968,meghalaya,sangma,1,0,1
18,1076840,meghalaya,sangma,1,0,1
18,1304541,meghalaya,sangma,1,0,1
18,952430,meghalaya,sangma,1,0,1
18,1242354,meghalaya,sangma,1,0,1
18,1111343,meghalaya,sangma,1,0,1
18,1072114,meghalaya,sangma,1,0,1
18,994746,meghalaya,pradhan,1,0,1
18,1354582,meghalaya,kurbah,1,0,1
18,1111300,meghalaya,vaiphei,1,0,1
18,1356994,meghalaya,sangma,1,0,1
18,1226261,meghalaya,sangma,1,0,1
18,1129552,meghalaya,thabah,1,0,0
18,1321733,meghalaya,warjri,1,1,1
18,1198168,meghalaya,yadav,0,0,0
18,1243441,meghalaya,khynriam,1,1,1
18,1360603,meghalaya,lakiang,1,0,1
18,1280121,meghalaya,sangma,1,0,1
18,1128089,meghalaya,sangma,1,0,1
18,1153651,meghalaya,sangma,1,0,1
18,1018190,meghalaya,sangma,1,0,1
18,1099813,meghalaya,khymdeit,1,1,1
18,1124053,meghalaya,sangma,1,0,1
18,995557,meghalaya,sangma,1,0,1
18,1196141,meghalaya,lakiang,1,0,1
18,1068051,meghalaya,sangma,1,0,1
18,928852,meghalaya,sangma,1,0,1
18,1325987,meghalaya,sangma,1,0,1
18,1251732,meghalaya,nialang,1,1,1
18,919365,meghalaya,sangma,1,0,1
18,1322018,meghalaya,sangma,1,0,1
18,1160964,meghalaya,nongdhar,1,1,1
18,1111141,meghalaya,sangma,1,0,1
18,1333940,meghalaya,bibi,1,0,0
18,982681,meghalaya,bibi,1,0,0
18,1033632,meghalaya,bibi,1,0,0
18,1353463,meghalaya,sangma,1,0,1
18,1249667,meghalaya,ghosh,1,1,1
18,1241227,meghalaya,sangma,1,0,1
18,1127245,meghalaya,thabah,1,0,0
18,1101601,meghalaya,iawrod,1,0,1
18,983626,meghalaya,ryntathiang,1,1,1
18,987398,meghalaya,kasem,0,1,0
18,1310552,meghalaya,sangma,1,0,1
18,1266399,meghalaya,sangma,1,0,1
18,1118888,meghalaya,sangma,1,0,1
18,1089035,meghalaya,sangma,1,0,1
18,984500,meghalaya,sangma,1,0,1
18,1079248,meghalaya,sangma,1,0,1
18,971230,meghalaya,sangma,1,0,1
18,965760,meghalaya,chettri,1,1,1
18,976592,meghalaya,sangma,1,0,1
18,1109205,meghalaya,sangma,1,0,1
18,1010996,meghalaya,sangma,1,0,1
18,1090153,meghalaya,sangma,1,0,1
18,1215906,meghalaya,sangma,1,0,1
18,1273889,meghalaya,sangma,1,0,1
18,1058443,meghalaya,sangma,1,0,1
18,973552,meghalaya,sangma,1,0,1
18,968498,meghalaya,sangma,1,0,1
18,924879,meghalaya,rani,0,1,0
18,1250658,meghalaya,karmakar,1,0,1
18,1071004,meghalaya,mangu,0,0,1
18,1130107,meghalaya,makri,1,1,0
18,1253035,meghalaya,kharpran,1,1,1
18,1131142,meghalaya,sangma,1,0,1
18,1293073,meghalaya,dorjee,1,0,1
18,1076906,meghalaya,wanniang,1,1,1
18,998696,meghalaya,pradhan,1,0,1
18,969660,meghalaya,sangma,1,0,1
18,1349511,meghalaya,rani,0,1,0
18,1140252,meghalaya,hadem,0,0,0
18,1121077,meghalaya,sangma,1,0,1
18,1247046,meghalaya,sangma,1,0,1
18,1247605,meghalaya,rapthap,1,1,0
18,1120597,meghalaya,sangma,1,0,1
18,1223069,meghalaya,ryntathiang,1,1,1
18,1309715,meghalaya,sohkhwai,1,1,1
18,1068186,meghalaya,sangma,1,0,1
18,1002494,meghalaya,sangma,1,0,1
18,1015324,meghalaya,warjri,1,1,1
18,1043759,meghalaya,kharpran,1,1,1
18,1008666,meghalaya,sangma,1,0,1
18,1112495,meghalaya,sangma,1,0,1
18,1199642,meghalaya,sangma,1,0,1
18,1261511,meghalaya,sangma,1,0,1
18,1097999,meghalaya,thabah,1,0,0
18,956093,meghalaya,sangma,1,0,1
18,1175442,meghalaya,timung,1,1,1
18,1203081,meghalaya,kmyndai,1,1,1
18,1084754,meghalaya,tlau,0,0,1
18,1009447,meghalaya,bibi,1,0,0
18,1265385,meghalaya,sangma,1,0,1
18,1114663,meghalaya,sangma,1,0,1
18,1088224,meghalaya,bibi,1,0,0
18,1302660,meghalaya,sangma,1,0,1
18,1131071,meghalaya,sangma,1,0,1
18,924022,meghalaya,kyndait,1,1,1
18,1303812,meghalaya,wansai,1,1,1
18,956661,meghalaya,sangma,1,0,1
18,1094069,meghalaya,sangma,1,0,1
18,1286935,meghalaya,sumer,1,1,0
18,946937,meghalaya,warjri,1,1,1
18,925274,meghalaya,maring,1,1,1
18,1042383,meghalaya,biswa,1,1,1
18,1334748,meghalaya,sangma,1,0,1
18,1012082,meghalaya,sangma,1,0,1
18,1062227,meghalaya,thabah,1,0,0
18,1064331,meghalaya,sangma,1,0,1
18,1094352,meghalaya,lamo,1,1,1
18,1117967,meghalaya,riahtam,1,0,0
18,1054699,meghalaya,thabah,1,0,0
18,1219769,meghalaya,sangma,1,0,1
18,1083049,meghalaya,chyrmang,1,1,1
18,1137730,meghalaya,sangma,1,0,1
18,1052370,meghalaya,sangma,1,0,1
18,1339602,meghalaya,sangma,1,0,1
18,1263892,meghalaya,jana,0,1,0
18,1278576,meghalaya,sangma,1,0,1
18,1254099,meghalaya,rongrin,1,1,1
18,1226316,meghalaya,sangma,1,0,1
18,1014262,meghalaya,sangma,1,0,1
18,1129978,meghalaya,sangma,1,0,1
18,1127916,meghalaya,sangma,1,0,1
18,980289,meghalaya,sangma,1,0,1
18,1292712,meghalaya,sangma,1,0,1
18,1087187,meghalaya,sangma,1,0,1
18,1221798,meghalaya,sangma,1,0,1
18,990248,meghalaya,sangma,1,0,1
18,1200485,meghalaya,sangma,1,0,1
18,968126,meghalaya,sangma,1,0,1
18,1166214,meghalaya,bibi,1,0,0
18,1021623,meghalaya,kurbah,1,0,1
18,1278513,meghalaya,sangma,1,0,1
18,1286942,meghalaya,myrten,1,1,1
18,1214410,meghalaya,bibi,1,0,0
18,929324,meghalaya,sangma,1,0,1
18,1163557,meghalaya,sangma,1,0,1
18,1184739,meghalaya,sangma,1,0,1
18,1024772,meghalaya,kurbah,1,0,1
18,1043613,meghalaya,chettri,1,1,1
18,1268636,meghalaya,sangma,1,0,1
18,1051978,meghalaya,sangma,1,0,1
18,1269378,meghalaya,kurbah,1,0,1
18,1212509,meghalaya,sangma,1,0,1
18,1119630,meghalaya,sangma,1,0,1
18,1088570,meghalaya,mili,1,1,1
18,1312574,meghalaya,sangma,1,0,1
18,1106804,meghalaya,sangma,1,0,1
18,1181644,meghalaya,sangma,1,0,1
18,1140471,meghalaya,marthong,1,1,1
18,1276075,meghalaya,sangma,1,0,1
18,1225143,meghalaya,sangma,1,0,1
18,1210505,meghalaya,sangma,1,0,1
18,1233286,meghalaya,dohling,1,1,1
18,1177780,meghalaya,sangma,1,0,1
18,1023334,meghalaya,rongrin,1,1,1
18,949453,meghalaya,sungoh,1,1,1
18,1047204,meghalaya,sangma,1,0,1
18,1329787,meghalaya,wanniang,1,1,1
18,1110473,meghalaya,saha,0,0,1
18,1198755,meghalaya,sangma,1,0,1
18,935814,meghalaya,sangma,1,0,1
18,971699,meghalaya,sangma,1,0,1
18,1069741,meghalaya,sangma,1,0,1
18,1055418,meghalaya,kurbah,1,0,1
18,1223399,meghalaya,sangma,1,0,1
18,1063516,meghalaya,sangma,1,0,1
18,1271006,meghalaya,mangu,0,0,1
18,1119492,meghalaya,sangma,1,0,1
18,1273825,meghalaya,sangma,1,0,1
18,1085905,meghalaya,sangma,1,0,1
18,1206222,meghalaya,nongtri,1,1,1
18,1122125,meghalaya,sangma,1,0,1
18,985490,meghalaya,sohkhwai,1,1,1
18,1054088,meghalaya,sangma,1,0,1
18,1143771,meghalaya,sangma,1,0,1
18,1100083,meghalaya,marboh,1,1,1
18,933023,meghalaya,hrahsel,1,0,1
18,1233735,meghalaya,sangma,1,0,1
18,1123908,meghalaya,sangma,1,0,1
18,950425,meghalaya,bibi,1,0,0
18,1170104,meghalaya,sangma,1,0,1
18,1016736,meghalaya,sangma,1,0,1
18,922747,meghalaya,sangma,1,0,1
18,1045961,meghalaya,karmakar,1,0,1
18,1085297,meghalaya,sangma,1,0,1
18,1323993,meghalaya,sangma,1,0,1
18,972924,meghalaya,sangma,1,0,1
18,1111518,meghalaya,sangma,1,0,1
18,1013947,meghalaya,sangma,1,0,1
18,1207074,meghalaya,sangma,1,0,1
18,1084649,meghalaya,gassah,1,1,0
18,936215,meghalaya,sangma,1,0,1
18,1154962,meghalaya,rani,0,1,0
18,1068087,meghalaya,sangma,1,0,1
18,1209863,meghalaya,sangma,1,0,1
18,1230734,meghalaya,nongdhar,1,1,1
18,1167249,meghalaya,sangma,1,0,1
18,1211649,meghalaya,sangma,1,0,1
18,1247843,meghalaya,sangma,1,0,1
18,975431,meghalaya,sangma,1,0,1
18,1318844,meghalaya,sangma,1,0,1
18,1262452,meghalaya,bibi,1,0,0
18,1030156,meghalaya,ryngkhlem,1,1,1
18,1323804,meghalaya,sangma,1,0,1
18,1169626,meghalaya,wanniang,1,1,1
18,1351476,meghalaya,sangma,1,0,1
18,919361,meghalaya,sangma,1,0,1
18,1046153,meghalaya,chyrmang,1,1,1
18,1051003,meghalaya,sangma,1,0,1
18,945394,meghalaya,sangma,1,0,1
18,1066974,meghalaya,mawlieh,1,1,1
18,973604,meghalaya,kumari,0,0,1
18,982578,meghalaya,biswas,1,1,1
18,1040793,meghalaya,sangma,1,0,1
18,1348252,meghalaya,sangma,1,0,1
18,920987,meghalaya,bareh,1,1,1
18,1328592,meghalaya,mangu,0,0,1
18,1300152,meghalaya,molla,0,1,1
18,1256825,meghalaya,sangma,1,0,1
18,1076244,meghalaya,pradhan,1,0,1
18,1141421,meghalaya,sangma,1,0,1
18,988734,meghalaya,thabah,1,0,0
18,1111721,meghalaya,wanniang,1,1,1
18,1021563,meghalaya,kurbah,1,0,1
18,1143156,meghalaya,kurbah,1,0,1
18,1054138,meghalaya,deb,1,0,1
18,1175816,meghalaya,hari,0,0,0
18,1200934,meghalaya,wanniang,1,1,1
18,1236124,meghalaya,sangma,1,0,1
18,1026356,meghalaya,sangma,1,0,1
18,1272250,meghalaya,mawtyllup,1,1,1
18,1307013,meghalaya,sangma,1,0,1
18,1330779,meghalaya,nonglyer,1,1,1
18,1312122,meghalaya,sangma,1,0,1
18,1203357,meghalaya,sangma,1,0,1
18,1271235,meghalaya,muksor,1,1,1
18,1150152,meghalaya,sangma,1,0,1
18,1021887,meghalaya,sangma,1,0,1
18,1272536,meghalaya,sangma,1,0,1
18,1297180,meghalaya,sangma,1,0,1
18,944020,meghalaya,sangma,1,0,1
18,989416,meghalaya,sangma,1,0,1
18,1215639,meghalaya,sangma,1,0,1
18,940209,meghalaya,sangma,1,0,1
18,958572,meghalaya,rapthap,1,1,0
18,1108881,meghalaya,mawlieh,1,1,1
18,1349962,meghalaya,ryntathiang,1,1,1
18,1103821,meghalaya,bibi,1,0,0
18,953268,meghalaya,sangma,1,0,1
18,1083575,meghalaya,sangma,1,0,1
18,1100772,meghalaya,sangma,1,0,1
18,1014873,meghalaya,sangma,1,0,1
18,996317,meghalaya,sangma,1,0,1
18,1143149,meghalaya,sumer,1,1,0
18,1228601,meghalaya,chyne,0,0,0
18,1139412,meghalaya,sangma,1,0,1
18,1164477,meghalaya,sangma,1,0,1
18,1096347,meghalaya,sangma,1,0,1
18,977483,meghalaya,sangma,1,0,1
18,943053,meghalaya,phira,1,1,0
18,1210916,meghalaya,bibi,1,0,0
18,1015247,meghalaya,warjri,1,1,1
18,944176,meghalaya,rajee,0,0,0
18,919450,meghalaya,sangma,1,0,1
18,1327202,meghalaya,warjri,1,1,1
18,1097089,meghalaya,sangma,1,0,1
18,1109938,meghalaya,thabah,1,0,0
18,1349879,meghalaya,sangma,1,0,1
18,1016717,meghalaya,sangma,1,0,1
18,1284550,meghalaya,sangma,1,0,1
18,1051483,meghalaya,muksor,1,1,1
18,1086352,meghalaya,sangma,1,0,1
18,976236,meghalaya,deb,1,0,1
18,1124274,meghalaya,sangma,1,0,1
18,1337614,meghalaya,sangma,1,0,1
18,922633,meghalaya,bareh,1,1,1
18,1009246,meghalaya,sangma,1,0,1
18,1025935,meghalaya,kurbah,1,0,1
18,1168314,meghalaya,sangma,1,0,1
18,1116806,meghalaya,singh,0,0,0
18,1013908,meghalaya,sangma,1,0,1
18,980202,meghalaya,sangma,1,0,1
18,1151443,meghalaya,bibi,1,0,0
18,1141260,meghalaya,sangma,1,0,1
18,1147548,meghalaya,jasrasaria,0,0,1
18,1355402,meghalaya,nongtri,1,1,1
18,1112693,meghalaya,sangma,1,0,1
18,1002107,meghalaya,sangma,1,0,1
18,1171085,meghalaya,kkrang,1,1,1
18,1072767,meghalaya,timung,1,1,1
18,1345189,meghalaya,sangma,1,0,1
18,1164186,meghalaya,sangma,1,0,1
18,1359974,meghalaya,sangma,1,0,1
18,976656,meghalaya,deb,1,0,1
18,1119520,meghalaya,sangma,1,0,1
18,942434,meghalaya,sangma,1,0,1
18,1015173,meghalaya,jana,0,1,0
18,920808,meghalaya,sangma,1,0,1
18,1190069,meghalaya,markhap,1,1,1
18,1104899,meghalaya,nongdhar,1,1,1
18,997562,meghalaya,mondal,1,1,1
18,931886,meghalaya,sangma,1,0,1
18,979172,meghalaya,sangma,1,0,1
18,1231064,meghalaya,sangma,1,0,1
18,1136752,meghalaya,sangma,1,0,1
18,1200796,meghalaya,bibi,1,0,0
18,941967,meghalaya,warjri,1,1,1
18,1148578,meghalaya,sangma,1,0,1
18,941288,meghalaya,khymdeit,1,1,1
18,1349503,meghalaya,rani,0,1,0
18,1337456,meghalaya,sangma,1,0,1
18,1090683,meghalaya,sangma,1,0,1
18,939601,meghalaya,sangma,1,0,1
18,1174464,meghalaya,sangma,1,0,1
18,930855,meghalaya,sangma,1,0,1
18,958844,meghalaya,sangma,1,0,1
18,1028275,meghalaya,sangma,1,0,1
18,1287321,meghalaya,marthong,1,1,1
18,1206052,meghalaya,sangma,1,0,1
18,1250905,meghalaya,sangma,1,0,1
18,1012385,meghalaya,sangma,1,0,1
18,1285493,meghalaya,pradhan,1,0,1
18,1109408,meghalaya,sangma,1,0,1
18,1003067,meghalaya,chettri,1,1,1
18,935056,meghalaya,sangma,1,0,1
18,1285994,meghalaya,sangma,1,0,1
18,1148630,meghalaya,sangma,1,0,1
18,1303879,meghalaya,wanlah,1,1,1
18,1110215,meghalaya,thabah,1,0,0
18,1325630,meghalaya,sangma,1,0,1
18,1146336,meghalaya,sangma,1,0,1
18,951589,meghalaya,sumer,1,1,0
18,944311,meghalaya,sangma,1,0,1
18,1222926,meghalaya,thabah,1,0,0
18,993470,meghalaya,sangma,1,0,1
18,1311959,meghalaya,ryngkhlem,1,1,1
18,1185290,meghalaya,sangma,1,0,1
18,990182,meghalaya,sangma,1,0,1
18,1226784,meghalaya,sangma,1,0,1
18,1319070,meghalaya,sungoh,1,1,1
18,1165207,meghalaya,sangma,1,0,1
18,1212958,meghalaya,ryntathiang,1,1,1
18,932259,meghalaya,ronghangpi,1,1,1
18,1153734,meghalaya,sangma,1,0,1
18,1331485,meghalaya,sangma,1,0,1
18,1318378,meghalaya,sangma,1,0,1
18,1029595,meghalaya,marboh,1,1,1
18,921887,meghalaya,sangma,1,0,1
18,1329127,meghalaya,sangma,1,0,1
18,1352464,meghalaya,thongnibah,1,1,1
18,966054,meghalaya,mawtyllup,1,1,1
18,1231525,meghalaya,sangma,1,0,1
18,927894,meghalaya,sangma,1,0,1
18,1326827,meghalaya,baspur,1,1,1
18,1069743,meghalaya,sangma,1,0,1
18,1179835,meghalaya,sangma,1,0,1
18,919587,meghalaya,sangma,1,0,1
18,1180850,meghalaya,sangma,1,0,1
18,1328429,meghalaya,wanniang,1,1,1
18,975880,meghalaya,sangma,1,0,1
18,1031699,meghalaya,sangma,1,0,1
18,1341844,meghalaya,khongwir,1,1,1
18,950218,meghalaya,kharbhih,1,1,1
18,1148347,meghalaya,sangma,1,0,1
18,1344526,meghalaya,modak,1,1,0
18,1170408,meghalaya,sangma,1,0,1
18,1124259,meghalaya,sangma,1,0,1
18,1126662,meghalaya,warjri,1,1,1
18,963126,meghalaya,sangma,1,0,1
18,993192,meghalaya,kharbhih,1,1,1
18,1056453,meghalaya,maring,1,1,1
18,943083,meghalaya,sangma,1,0,1
18,1128810,meghalaya,sangma,1,0,1
18,929765,meghalaya,sangma,1,0,1
18,1100219,meghalaya,thabah,1,0,0
18,1038891,meghalaya,sangma,1,0,1
18,959207,meghalaya,wanniang,1,1,1
18,1250231,meghalaya,sangma,1,0,1
18,936568,meghalaya,sangma,1,0,1
18,1039795,meghalaya,sangma,1,0,1
18,1322627,meghalaya,sangma,1,0,1
18,1134621,meghalaya,hasem,0,0,1
18,1267541,meghalaya,sangma,1,0,1
18,1239431,meghalaya,sangma,1,0,1
18,1336517,meghalaya,sangma,1,0,1
18,1281014,meghalaya,sangma,1,0,1
18,1280999,meghalaya,sangma,1,0,1
18,1223265,meghalaya,sangma,1,0,1
18,1180904,meghalaya,sangma,1,0,1
18,1120973,meghalaya,sangma,1,0,1
18,1005801,meghalaya,lakiang,1,0,1
18,1315558,meghalaya,sumer,1,1,0
18,1209357,meghalaya,sangma,1,0,1
18,1160118,meghalaya,sangma,1,0,1
18,923815,meghalaya,sangma,1,0,1
18,1239919,meghalaya,saha,0,0,1
18,1163389,meghalaya,sangma,1,0,1
18,1296142,meghalaya,sangma,1,0,1
18,1322206,meghalaya,timung,1,1,1
18,1138588,meghalaya,sangma,1,0,1
18,1152221,meghalaya,sangma,1,0,1
18,1005952,meghalaya,panoh,1,0,0
18,930873,meghalaya,sangma,1,0,1
18,1025357,meghalaya,warjri,1,1,1
18,1085565,meghalaya,sangma,1,0,1
18,1176088,meghalaya,ryntathiang,1,1,1
18,1357148,meghalaya,sangma,1,0,1
18,1050989,meghalaya,sangma,1,0,1
18,1263944,meghalaya,ryntathiang,1,1,1
18,1030089,meghalaya,ryntathiang,1,1,1
18,1117597,meghalaya,sangma,1,0,1
18,1024172,meghalaya,mairang,1,0,1
18,1173201,meghalaya,sangma,1,0,1
18,1299408,meghalaya,iongwan,1,0,1
18,996937,meghalaya,sangma,1,0,1
18,1257886,meghalaya,warjri,1,1,1
18,1114999,meghalaya,kurbah,1,0,1
18,1024309,meghalaya,warjri,1,1,1
18,958664,meghalaya,thakur,1,1,1
18,1106297,meghalaya,ram,1,0,0
18,1045959,meghalaya,biswas,1,1,1
18,1306191,meghalaya,sangma,1,0,1
18,1251915,meghalaya,sangma,1,0,1
18,1223710,meghalaya,singh,0,0,0
18,1314211,meghalaya,sangma,1,0,1
18,1347257,meghalaya,sangma,1,0,1
18,1122251,meghalaya,sangma,1,0,1
18,1119423,meghalaya,sangma,1,0,1
18,1347893,meghalaya,nongdhar,1,1,1
18,1063493,meghalaya,sangma,1,0,1
18,1272464,meghalaya,sarma,0,0,1
18,944827,meghalaya,ryntathiang,1,1,1
18,1356696,meghalaya,wanniang,1,1,1
18,975616,meghalaya,sangma,1,0,1
18,1115317,meghalaya,suantak,1,0,1
18,1154017,meghalaya,sangma,1,0,1
18,1172198,meghalaya,sungoh,1,1,1
18,1182227,meghalaya,sumer,1,1,0
18,1342409,meghalaya,sangma,1,0,1
18,1312095,meghalaya,sangma,1,0,1
18,1257267,meghalaya,khymdeit,1,1,1
18,1188647,meghalaya,kurbah,1,0,1
18,1316249,meghalaya,sangma,1,0,1
18,1066970,meghalaya,mawlieh,1,1,1
18,1168288,meghalaya,sangma,1,0,1
18,1112591,meghalaya,sangma,1,0,1
18,965708,meghalaya,sangma,1,0,1
18,1339312,meghalaya,timung,1,1,1
18,1074910,meghalaya,sangma,1,0,1
18,1324066,meghalaya,thabah,1,0,0
18,1315335,meghalaya,shaw,1,0,0
18,1128141,meghalaya,khongwir,1,1,1
18,1064366,meghalaya,sangma,1,0,1
18,1092430,meghalaya,sangma,1,0,1
18,1177806,meghalaya,sangma,1,0,1
18,1045520,meghalaya,sangma,1,0,1
18,1279818,meghalaya,sangma,1,0,1
18,990348,meghalaya,sangma,1,0,1
18,1037442,meghalaya,sungoh,1,1,1
18,1333861,meghalaya,sangma,1,0,1
18,1000385,meghalaya,sangma,1,0,1
18,1219154,meghalaya,thabah,1,0,0
18,1221231,meghalaya,wanniang,1,1,1
18,1187441,meghalaya,sawian,1,1,1
18,1040182,meghalaya,kharbudnah,1,1,1
18,1211025,meghalaya,kurbah,1,0,1
18,1204647,meghalaya,pala,0,0,0
18,1258262,meghalaya,markhap,1,1,1
18,1035570,meghalaya,sangma,1,0,1
18,935759,meghalaya,sangma,1,0,1
18,963093,meghalaya,sangma,1,0,1
18,1165975,meghalaya,bibi,1,0,0
18,978044,meghalaya,sangma,1,0,1
18,1097652,meghalaya,pastieh,1,0,1
18,1146383,meghalaya,warjri,1,1,1
18,1049570,meghalaya,dutta,0,1,1
18,1059037,meghalaya,nongdhar,1,1,1
18,1106519,meghalaya,marboh,1,1,1
18,1197706,meghalaya,ghosh,1,1,1
18,1180500,meghalaya,hynniewta,1,1,1
18,1024940,meghalaya,sangma,1,0,1
18,1182233,meghalaya,manner,0,1,0
18,1079990,meghalaya,maring,1,1,1
18,1227559,meghalaya,sangma,1,0,1
18,1037294,meghalaya,sangma,1,0,1
18,1147697,meghalaya,nachugre,0,0,0
18,1340349,meghalaya,kyndait,1,1,1
18,1042439,meghalaya,sangma,1,0,1
18,1121981,meghalaya,sangma,1,0,1
18,1198779,meghalaya,sangma,1,0,1
18,1177687,meghalaya,sangma,1,0,1
18,1184478,meghalaya,sangma,1,0,1
18,1110118,meghalaya,thabah,1,0,0
18,1256985,meghalaya,sangma,1,0,1
18,1247435,meghalaya,sangma,1,0,1
18,1310373,meghalaya,sangma,1,0,1
18,996613,meghalaya,sangma,1,0,1
18,993390,meghalaya,sangma,1,0,1
18,1170579,meghalaya,sangma,1,0,1
18,1075155,meghalaya,sangma,1,0,1
18,1301532,meghalaya,jana,0,1,0
18,1335697,meghalaya,kumar,0,0,0
18,1071550,meghalaya,sangma,1,0,1
18,920149,meghalaya,sangma,1,0,1
18,1120284,meghalaya,sangma,1,0,1
18,1036672,meghalaya,sangma,1,0,1
18,1334724,meghalaya,sangma,1,0,1
18,1281613,meghalaya,wanniang,1,1,1
18,920283,meghalaya,sangma,1,0,1
18,1303471,meghalaya,bareh,1,1,1
18,958285,meghalaya,iawrod,1,0,1
18,1029166,meghalaya,sangma,1,0,1
18,1337498,meghalaya,sangma,1,0,1
18,1283476,meghalaya,wanniang,1,1,1
18,987981,meghalaya,sangma,1,0,1
18,937015,meghalaya,saha,0,0,1
18,1264895,meghalaya,marboh,1,1,1
18,1168001,meghalaya,rani,0,1,0
18,1217695,meghalaya,sangma,1,0,1
18,1040965,meghalaya,sangma,1,0,1
18,1360173,meghalaya,jana,0,1,0
18,1028443,meghalaya,sangma,1,0,1
18,1144801,meghalaya,lartang,1,1,1
18,1179861,meghalaya,sangma,1,0,1
18,1090450,meghalaya,bibi,1,0,0
18,1280859,meghalaya,sangma,1,0,1
18,1270932,meghalaya,shah,0,0,0
18,1201567,meghalaya,sangma,1,0,1
18,1140589,meghalaya,sangma,1,0,1
18,1306149,meghalaya,sangma,1,0,1
18,1143772,meghalaya,sangma,1,0,1
18,1354140,meghalaya,sangma,1,0,1
18,1156738,meghalaya,alom,1,1,0
18,1130284,meghalaya,sangma,1,0,1
18,1278062,meghalaya,sangma,1,0,1
18,1040359,meghalaya,sangma,1,0,1
18,1182402,meghalaya,sangma,1,0,1
18,1204091,meghalaya,sangma,1,0,1
18,1199669,meghalaya,sangma,1,0,1
18,1275188,meghalaya,sangma,1,0,1
18,1107523,meghalaya,sangma,1,0,1
18,1212289,meghalaya,sangma,1,0,1
18,1286965,meghalaya,sumer,1,1,0
18,1025774,meghalaya,sangma,1,0,1
18,1201793,meghalaya,sangma,1,0,1
18,1222868,meghalaya,kurbah,1,0,1
18,922079,meghalaya,sangma,1,0,1
18,927655,meghalaya,marboh,1,1,1
18,1041736,meghalaya,sangma,1,0,1
18,1083288,meghalaya,rongrin,1,1,1
18,1124341,meghalaya,sangma,1,0,1
18,1117701,meghalaya,sohkhwai,1,1,1
18,953170,meghalaya,sangma,1,0,1
18,1052528,meghalaya,gatphoh,1,1,1
18,957766,meghalaya,sangma,1,0,1
18,926819,meghalaya,sangma,1,0,1
18,1287551,meghalaya,khymdeit,1,1,1
18,1129377,meghalaya,sangma,1,0,1
18,1191632,meghalaya,niangti,1,0,1
18,1110653,meghalaya,sangma,1,0,1
18,1341565,meghalaya,sangma,1,0,1
18,1182242,meghalaya,sumer,1,1,0
18,1329963,meghalaya,sangma,1,0,1
18,1357341,meghalaya,wanniang,1,1,1
18,1075698,meghalaya,sangma,1,0,1
18,1225369,meghalaya,khardewsaw,1,1,1
18,1323558,meghalaya,sangma,1,0,1
18,1103752,meghalaya,bibi,1,0,0
18,1303194,meghalaya,sangma,1,0,1
18,1355980,meghalaya,sangma,1,0,1
18,1221044,meghalaya,sangma,1,0,1
18,960900,meghalaya,sangma,1,0,1
18,1351213,meghalaya,gassah,1,1,0
18,1251520,meghalaya,sangma,1,0,1
18,1295643,meghalaya,sangma,1,0,1
18,922348,meghalaya,marpna,1,1,0
18,975416,meghalaya,sangma,1,0,1
18,930090,meghalaya,sangma,1,0,1
18,1068258,meghalaya,mondal,1,1,1
18,1177887,meghalaya,sangma,1,0,1
18,949609,meghalaya,sungoh,1,1,1
18,941925,meghalaya,sangma,1,0,1
18,1125717,meghalaya,sangma,1,0,1
18,1354670,meghalaya,wanniang,1,1,1
18,1269194,meghalaya,sangma,1,0,1
18,941969,meghalaya,kurbah,1,0,1
18,1135591,meghalaya,sangma,1,0,1
18,1246542,meghalaya,sangma,1,0,1
18,967509,meghalaya,deb,1,0,1
18,1257003,meghalaya,sangma,1,0,1
18,1048939,meghalaya,alom,1,1,0
18,1006769,meghalaya,sangma,1,0,1
18,1169530,meghalaya,ryngkhlem,1,1,1
18,1320278,meghalaya,mawlieh,1,1,1
18,1178126,meghalaya,sangma,1,0,1
18,1292891,meghalaya,sangma,1,0,1
18,1228007,meghalaya,pradhan,1,0,1
18,1099922,meghalaya,sangma,1,0,1
18,1228942,meghalaya,sangma,1,0,1
18,1255907,meghalaya,rani,0,1,0
18,1296045,meghalaya,sangma,1,0,1
18,1195085,meghalaya,sangma,1,0,1
18,1160624,meghalaya,sangma,1,0,1
18,1319922,meghalaya,sangma,1,0,1
18,1193035,meghalaya,sangma,1,0,1
18,989683,meghalaya,sangma,1,0,1
18,1042916,meghalaya,sangma,1,0,1
18,1035098,meghalaya,sangma,1,0,1
18,1077447,meghalaya,sangma,1,0,1
18,1083099,meghalaya,kyndait,1,1,1
18,980894,meghalaya,ryngkhlem,1,1,1
18,1041548,meghalaya,sangma,1,0,1
18,1317922,meghalaya,thabah,1,0,0
18,1345571,meghalaya,sumer,1,1,0
18,1048287,meghalaya,sohlang,1,1,1
18,941399,meghalaya,dohling,1,1,1
18,1013328,meghalaya,rongrin,1,1,1
18,1223960,meghalaya,marthong,1,1,1
18,1108543,meghalaya,saha,0,0,1
18,1071666,meghalaya,sangma,1,0,1
18,1206992,meghalaya,sangma,1,0,1
18,1004614,meghalaya,ramsiej,1,1,1
18,1023095,meghalaya,jana,0,1,0
18,1123939,meghalaya,hanse,0,0,0
18,1211486,meghalaya,sangma,1,0,1
18,1196968,meghalaya,sangma,1,0,1
18,1100498,meghalaya,kumari,0,0,1
18,1237285,meghalaya,thabah,1,0,0
18,1064306,meghalaya,sangma,1,0,1
18,1179461,meghalaya,namsaw,1,1,0
18,1270740,meghalaya,mawlieh,1,1,1
18,1316101,meghalaya,sangma,1,0,1
18,924584,meghalaya,sangma,1,0,1
18,1184843,meghalaya,sangma,1,0,1
18,1107730,meghalaya,sangma,1,0,1
18,1163399,meghalaya,sangma,1,0,1
18,1065896,meghalaya,rani,0,1,0
18,1020117,meghalaya,sungoh,1,1,1
18,1098775,meghalaya,sangma,1,0,1
18,959306,meghalaya,wanniang,1,1,1
18,1093181,meghalaya,sangma,1,0,1
18,1307438,meghalaya,khongtiang,1,1,1
18,1047883,meghalaya,sangma,1,0,1
18,1294223,meghalaya,ryntathiang,1,1,1
18,1078665,meghalaya,warjri,1,1,1
18,1264706,meghalaya,prasad,1,0,0
18,1282576,meghalaya,sungoh,1,1,1
18,1064449,meghalaya,sangma,1,0,1
18,1303894,meghalaya,wanlah,1,1,1
18,1049662,meghalaya,sangma,1,0,1
18,1318274,meghalaya,sangma,1,0,1
18,1205843,meghalaya,sangma,1,0,1
18,1142117,meghalaya,kumari,0,0,1
18,1014410,meghalaya,iano,0,0,1
18,1213090,meghalaya,sangma,1,0,1
18,1149682,meghalaya,sangma,1,0,1
18,1195113,meghalaya,sangma,1,0,1
18,1196515,meghalaya,ghosh,1,1,1
18,1302992,meghalaya,sangma,1,0,1
18,993335,meghalaya,kurbah,1,0,1
18,937452,meghalaya,sangma,1,0,1
18,1264344,meghalaya,sangma,1,0,1
18,964908,meghalaya,sangma,1,0,1
18,986241,meghalaya,warjri,1,1,1
18,947306,meghalaya,lyndem,1,1,1
18,1161698,meghalaya,sangma,1,0,1
18,1287100,meghalaya,kharmutee,1,1,1
18,1264197,meghalaya,maring,1,1,1
18,1293321,meghalaya,bareh,1,1,1
18,1086610,meghalaya,ryngkhlem,1,1,1
18,1270444,meghalaya,rynga,1,1,1
18,949447,meghalaya,sungoh,1,1,1
18,928112,meghalaya,sangma,1,0,1
18,1077495,meghalaya,sangma,1,0,1
18,1050021,meghalaya,sangma,1,0,1
18,1132902,meghalaya,sangma,1,0,1
18,1009345,meghalaya,sangma,1,0,1
18,1165309,meghalaya,sangma,1,0,1
18,1001820,meghalaya,kurbah,1,0,1
18,1133076,meghalaya,sangma,1,0,1
18,1284705,meghalaya,sangma,1,0,1
18,972980,meghalaya,sangma,1,0,1
18,1230760,meghalaya,sangma,1,0,1
18,1346622,meghalaya,deb,1,0,1
18,1149039,meghalaya,sangma,1,0,1
18,1081001,meghalaya,sangma,1,0,1
18,1268285,meghalaya,sangma,1,0,1
18,1084278,meghalaya,lytep,1,1,1
18,1018715,meghalaya,sangma,1,0,1
18,970123,meghalaya,dutta,0,1,1
18,1218895,meghalaya,sangma,1,0,1
18,1335703,meghalaya,ram,1,0,0
18,986991,meghalaya,kurbah,1,0,1
18,1251473,meghalaya,sangma,1,0,1
18,1237684,meghalaya,ryntathiang,1,1,1
18,980342,meghalaya,sangma,1,0,1
18,1314856,meghalaya,sangma,1,0,1
18,1082117,meghalaya,sangma,1,0,1
18,1222970,meghalaya,khongwir,1,1,1
18,1122203,meghalaya,sangma,1,0,1
18,979436,meghalaya,sangma,1,0,1
18,1138507,meghalaya,sangma,1,0,1
18,1340616,meghalaya,ryngkhlem,1,1,1
18,1129205,meghalaya,warjri,1,1,1
18,1237590,meghalaya,thabah,1,0,0
18,1089668,meghalaya,syih,1,1,1
18,966872,meghalaya,sangma,1,0,1
18,1241786,meghalaya,sangma,1,0,1
18,1284114,meghalaya,biswa,1,1,1
18,937412,meghalaya,sangma,1,0,1
18,1338877,meghalaya,sangma,1,0,1
18,996907,meghalaya,sangma,1,0,1
18,974141,meghalaya,sangma,1,0,1
18,1089876,meghalaya,sangma,1,0,1
18,974022,meghalaya,sangma,1,0,1
18,995088,meghalaya,sangma,1,0,1
18,1296239,meghalaya,sangma,1,0,1
18,983167,meghalaya,wanniang,1,1,1
18,1129980,meghalaya,sangma,1,0,1
18,1322028,meghalaya,sangma,1,0,1
18,1331974,meghalaya,turnia,0,1,0
18,998491,meghalaya,sangma,1,0,1
18,1125471,meghalaya,sangma,1,0,1
18,1100002,meghalaya,sangma,1,0,1
18,998668,meghalaya,hynniewta,1,1,1
18,1035817,meghalaya,sangma,1,0,1
18,1074197,meghalaya,singh,0,0,0
18,1326506,meghalaya,sangma,1,0,1
18,1048377,meghalaya,jana,0,1,0
18,1164954,meghalaya,sangma,1,0,1
18,1093183,meghalaya,sangma,1,0,1
18,1006306,meghalaya,sangma,1,0,1
18,1007987,meghalaya,sangma,1,0,1
18,1118909,meghalaya,singh,0,0,0
18,1029026,meghalaya,sangma,1,0,1
18,984900,meghalaya,saha,0,0,1
18,1014833,meghalaya,kyndait,1,1,1
18,1206514,meghalaya,khardewsaw,1,1,1
18,1210855,meghalaya,bibi,1,0,0
18,1044702,meghalaya,sumer,1,1,0
18,1105276,meghalaya,sangma,1,0,1
18,1092773,meghalaya,sangma,1,0,1
18,1203345,meghalaya,sangma,1,0,1
18,1192817,meghalaya,sangma,1,0,1
18,1291667,meghalaya,kurbah,1,0,1
18,1282084,meghalaya,sangma,1,0,1
18,1181194,meghalaya,sangma,1,0,1
18,1208654,meghalaya,kurbah,1,0,1
18,1086771,meghalaya,wanniang,1,1,1
18,1057441,meghalaya,sangma,1,0,1
18,1105246,meghalaya,day,1,1,1
18,1072570,meghalaya,nongdhar,1,1,1
18,1285263,meghalaya,kharwanlang,1,1,1
18,1064601,meghalaya,sangma,1,0,1
18,925842,meghalaya,maring,1,1,1
18,1005567,meghalaya,thabah,1,0,0
18,920576,meghalaya,khymdeit,1,1,1
18,1289062,meghalaya,niangti,1,0,1
18,1323129,meghalaya,sangma,1,0,1
18,1212376,meghalaya,sangma,1,0,1
18,1066525,meghalaya,rani,0,1,0
18,971198,meghalaya,sangma,1,0,1
18,1053172,meghalaya,sangma,1,0,1
18,1208471,meghalaya,kurbah,1,0,1
18,1329194,meghalaya,sangma,1,0,1
18,1136248,meghalaya,sangma,1,0,1
18,930904,meghalaya,sangma,1,0,1
18,1084516,meghalaya,maiong,1,0,1
18,1199496,meghalaya,sangma,1,0,1
18,1336483,meghalaya,sangma,1,0,1
18,1077676,meghalaya,sangma,1,0,1
18,1354529,meghalaya,rynga,1,1,1
18,1214594,meghalaya,bibi,1,0,0
18,1291608,meghalaya,nongneng,1,1,1
18,1190504,meghalaya,sangma,1,0,1
18,939725,meghalaya,sangma,1,0,1
18,1127714,meghalaya,sangma,1,0,1
18,1083172,meghalaya,kyndait,1,1,1
18,995657,meghalaya,dohling,1,1,1
18,994868,meghalaya,sangma,1,0,1
18,926442,meghalaya,sangma,1,0,1
18,1311609,meghalaya,bibi,1,0,0
18,1312837,meghalaya,yadav,0,0,0
18,1072389,meghalaya,sangma,1,0,1
18,1184908,meghalaya,sangma,1,0,1
18,1249825,meghalaya,maring,1,1,1
18,1297138,meghalaya,sangma,1,0,1
18,1101731,meghalaya,wanniang,1,1,1
18,1148906,meghalaya,nongdhar,1,1,1
18,1102300,meghalaya,sangma,1,0,1
18,1269945,meghalaya,sangma,1,0,1
18,1267970,meghalaya,sangma,1,0,1
18,1288163,meghalaya,sangma,1,0,1
18,932624,meghalaya,saha,0,0,1
18,1019612,meghalaya,hore,0,0,0
18,986074,meghalaya,sangma,1,0,1
18,1005383,meghalaya,kharbhih,1,1,1
18,1281696,meghalaya,sangma,1,0,1
18,1028964,meghalaya,sangma,1,0,1
18,1335696,meghalaya,thakur,1,1,1
18,1003197,meghalaya,kurbah,1,0,1
18,1280112,meghalaya,sangma,1,0,1
18,1299223,meghalaya,bibi,1,0,0
18,1256923,meghalaya,sangma,1,0,1
18,1268818,meghalaya,sangma,1,0,1
18,1252290,meghalaya,sangma,1,0,1
18,1325075,meghalaya,sangma,1,0,1
18,995984,meghalaya,dohling,1,1,1
18,1311260,meghalaya,bibi,1,0,0
18,1166054,meghalaya,bibi,1,0,0
18,950936,meghalaya,bibi,1,0,0
18,1026066,meghalaya,wartde,1,0,0
18,1053655,meghalaya,singh,0,0,0
18,1291954,meghalaya,sangma,1,0,1
18,1160586,meghalaya,sangma,1,0,1
18,1169392,meghalaya,langrin,1,1,1
18,1254844,meghalaya,chettri,1,1,1
18,1283874,meghalaya,papiah,1,0,1
18,970242,meghalaya,marboh,1,1,1
18,1195502,meghalaya,sangma,1,0,1
18,1212878,meghalaya,warjri,1,1,1
18,1098480,meghalaya,sangma,1,0,1
18,1082247,meghalaya,sangma,1,0,1
18,1121585,meghalaya,sangma,1,0,1
18,1272787,meghalaya,sangma,1,0,1
18,977867,meghalaya,sangma,1,0,1
18,1249270,meghalaya,lyndem,1,1,1
18,994976,meghalaya,sangma,1,0,1
18,1110011,meghalaya,thabah,1,0,0
18,1209834,meghalaya,sangma,1,0,1
18,1326777,meghalaya,sangma,1,0,1
18,1330436,meghalaya,sangma,1,0,1
18,1127461,meghalaya,sangma,1,0,1
18,1189922,meghalaya,sangma,1,0,1
18,994766,meghalaya,chettri,1,1,1
18,1213366,meghalaya,sangma,1,0,1
18,1267211,meghalaya,sangma,1,0,1
18,1132788,meghalaya,sangma,1,0,1
18,1311807,meghalaya,ryntathiang,1,1,1
18,1088994,meghalaya,sumer,1,1,0
18,919935,meghalaya,sangma,1,0,1
18,1343731,meghalaya,sangma,1,0,1
18,1288887,meghalaya,sangma,1,0,1
18,1129051,meghalaya,biswa,1,1,1
18,1185708,meghalaya,manner,0,1,0
18,1017788,meghalaya,pala,0,0,0
18,1155624,meghalaya,sujai,1,1,1
18,973935,meghalaya,sangma,1,0,1
18,1000867,meghalaya,sangma,1,0,1
18,1005088,meghalaya,sangma,1,0,1
18,1044694,meghalaya,sumer,1,1,0
18,1302484,meghalaya,kurbah,1,0,1
18,970479,meghalaya,sangma,1,0,1
18,1012206,meghalaya,sangma,1,0,1
18,1014443,meghalaya,langbang,1,1,0
18,1164701,meghalaya,papiah,1,0,1
18,1132437,meghalaya,sangma,1,0,1
18,1324223,meghalaya,sangma,1,0,1
18,1073412,meghalaya,saha,0,0,1
18,1248590,meghalaya,sangma,1,0,1
18,999885,meghalaya,sangma,1,0,1
18,1076265,meghalaya,karkare,1,1,1
18,1080972,meghalaya,sangma,1,0,1
18,1029182,meghalaya,sangma,1,0,1
18,1013442,meghalaya,maring,1,1,1
18,1342232,meghalaya,ryntong,1,1,1
18,924113,meghalaya,sumer,1,1,0
18,1073268,meghalaya,dutta,0,1,1
18,1210903,meghalaya,bibi,1,0,0
18,1212670,meghalaya,ryntathiang,1,1,1
18,1101038,meghalaya,sangma,1,0,1
18,1343178,meghalaya,sangma,1,0,1
18,921324,meghalaya,bareh,1,1,1
18,1157116,meghalaya,sangma,1,0,1
18,975243,meghalaya,sangma,1,0,1
18,945471,meghalaya,sangma,1,0,1
18,926609,meghalaya,sangma,1,0,1
18,1200125,meghalaya,sangma,1,0,1
18,930513,meghalaya,ryntathiang,1,1,1
19,1407199,mizoram,dutta,0,1,1
19,1402024,mizoram,biakmawia,1,1,1
19,1393778,mizoram,zirsangzela,1,1,1
19,1399774,mizoram,kumar,0,0,0
19,1381912,mizoram,lalremruatpuii,1,1,1
19,1370657,mizoram,zonunsangi,1,1,1
19,1362186,mizoram,lalrinchhani,1,1,1
19,1370903,mizoram,chalbuanga,1,1,1
19,1411749,mizoram,vanlalpeki,1,1,1
19,1397998,mizoram,lalremsangi,1,1,1
19,1399549,mizoram,denghmingthanga,1,1,1
19,1387527,mizoram,chawngte,1,1,1
19,1371923,mizoram,danial,1,1,1
19,1382373,mizoram,lalduhawma,1,1,1
19,1406335,mizoram,dhan,0,0,0
19,1411615,mizoram,lokkhi,0,1,1
19,1411169,mizoram,parte,0,1,0
19,1395584,mizoram,lalthapuia,1,1,1
19,1384437,mizoram,napaw,0,0,1
19,1364232,mizoram,kisku,1,0,1
19,1380745,mizoram,lalrohluni,1,1,1
19,1401409,mizoram,kumar,0,0,0
19,1404360,mizoram,chawilala,1,1,1
19,1389982,mizoram,kumar,0,0,0
19,1394544,mizoram,totha,1,0,1
19,1373220,mizoram,laltlawmlova,1,1,1
19,1400191,mizoram,marthi,0,0,0
19,1365430,mizoram,thantluanga,1,1,1
19,1362958,mizoram,lalhmasai,1,1,1
19,1405913,mizoram,lalruanga,1,1,1
19,1396217,mizoram,lalduhawma,1,1,1
19,1411359,mizoram,lalruattluanga,1,1,1
19,1404697,mizoram,tialmanga,1,1,1
19,1376421,mizoram,lalzuitluangi,1,1,1
19,1385100,mizoram,lalhungchhungi,1,1,1
19,1379393,mizoram,salai,1,0,0
19,1398753,mizoram,biakthuama,1,0,1
19,1379486,mizoram,lalfakawma,1,1,1
19,1402566,mizoram,chongthu,0,0,1
19,1403507,mizoram,rozika,1,1,1
19,1385602,mizoram,lalenkawli,1,1,1
19,1410053,mizoram,chalbuanga,1,1,1
19,1399677,mizoram,vazai,1,0,1
19,1404309,mizoram,lalrinchhani,1,1,1
19,1365179,mizoram,ramthianghlimi,1,1,1
19,1363433,mizoram,parte,0,1,0
19,1394223,mizoram,laldinpuii,1,1,1
19,1410717,mizoram,lalchunglura,1,1,1
19,1377769,mizoram,lalramnghaki,1,1,1
19,1361087,mizoram,vanlaldika,1,1,1
19,1410897,mizoram,kumar,0,0,0
19,1367761,mizoram,vanlalzauva,1,1,1
19,1410569,mizoram,lalramngaii,1,1,1
19,1374050,mizoram,lallawmawmi,1,1,1
19,1379629,mizoram,chakhu,1,0,1
19,1411875,mizoram,kumar,0,0,0
19,1395591,mizoram,dosanga,1,1,1
19,1404953,mizoram,singh,0,0,0
19,1388781,mizoram,lalhumhimi,1,1,1
19,1365410,mizoram,lalthakimi,1,1,1
19,1361138,mizoram,lalhmingthanga,1,1,1
19,1400570,mizoram,haque,1,0,1
19,1402816,mizoram,lalbuatsaiha,1,1,1
19,1372359,mizoram,lalduhawma,1,1,1
19,1396181,mizoram,lalremsiami,1,1,1
19,1414408,mizoram,buanthanga,1,1,1
19,1393478,mizoram,chhakchhuak,1,1,1
19,1378440,mizoram,lalduhawma,1,1,1
19,1398527,mizoram,vanlalruata,1,1,1
19,1367783,mizoram,kawlni,1,0,1
19,1384177,mizoram,lalrinthanga,1,1,1
19,1402790,mizoram,chozah,1,1,0
19,1370438,mizoram,dingliani,1,1,1
19,1374319,mizoram,lalthatluanga,1,1,1
19,1388840,mizoram,lalbiakfela,1,1,1
19,1374928,mizoram,zamawia,1,1,1
19,1377724,mizoram,rosangkimi,1,1,1
19,1365418,mizoram,lalsanga,1,1,1
19,1403448,mizoram,lalhumhimi,1,1,1
19,1378437,mizoram,lalnunthari,1,1,1
19,1413409,mizoram,sota,1,1,1
19,1380000,mizoram,lalparmawii,1,1,1
19,1382250,mizoram,rama,0,0,1
19,1410931,mizoram,lalrochhunga,1,1,1
19,1413727,mizoram,kumar,0,0,0
19,1408715,mizoram,lalramnghaki,1,1,1
19,1371093,mizoram,singh,0,0,0
19,1410704,mizoram,sanghmingthanga,1,1,1
19,1363865,mizoram,khenglawt,1,1,1
19,1362269,mizoram,roliana,1,1,1
19,1408000,mizoram,lalrinfela,1,1,1
19,1397073,mizoram,lalrawngbawla,1,1,1
19,1414897,mizoram,lalbiakthanga,1,1,1
19,1401368,mizoram,lalrinfela,1,1,1
19,1362848,mizoram,hnamte,1,1,1
19,1390450,mizoram,vanlalruata,1,1,1
19,1389104,mizoram,lalhlupuii,1,1,1
19,1409575,mizoram,laldingliana,1,1,1
19,1390819,mizoram,lalauva,1,1,1
19,1366147,mizoram,singh,0,0,0
19,1404634,mizoram,lalremsangi,1,1,1
19,1395470,mizoram,malsawmkima,1,1,1
19,1403256,mizoram,vanlalhriatpuii,1,1,1
19,1370630,mizoram,chozah,1,1,0
19,1370105,mizoram,vanlalhriata,1,1,1
19,1366939,mizoram,chozah,1,1,0
19,1395582,mizoram,zoremsangi,1,1,1
19,1383938,mizoram,beilo,1,0,1
19,1382294,mizoram,vanlaldika,1,1,1
19,1370029,mizoram,vanlalhmuaki,1,1,1
19,1371921,mizoram,lalhmingchhuangi,1,1,1
19,1377572,mizoram,chhuangi,1,1,1
19,1386651,mizoram,hrahsel,1,0,1
19,1380045,mizoram,lalhmingthanga,1,1,1
19,1361677,mizoram,lalropuia,1,1,1
19,1363521,mizoram,malsawmtluangi,1,1,1
19,1379710,mizoram,tawia,1,1,1
19,1409513,mizoram,vanlalmawii,1,1,1
19,1405727,mizoram,hrahsel,1,0,1
19,1367985,mizoram,lalhmangaihsanga,1,1,1
19,1415034,mizoram,kumar,0,0,0
19,1390729,mizoram,zothankhuma,1,1,1
19,1398136,mizoram,vanlawma,1,1,1
19,1401890,mizoram,hrangzika,1,1,1
19,1384602,mizoram,lalchhuanawmi,1,1,1
19,1408540,mizoram,lalpianga,1,1,1
19,1363497,mizoram,tlau,0,0,1
19,1363787,mizoram,lalbiakthuama,1,1,1
19,1399770,mizoram,lalropuia,1,1,1
19,1387404,mizoram,khumtira,1,0,1
19,1399390,mizoram,lalhunliana,1,1,1
19,1385176,mizoram,lallura,1,1,1
19,1404850,mizoram,hnamte,1,1,1
19,1374159,mizoram,dosanga,1,1,1
19,1369961,mizoram,lalngaihzuali,1,1,1
19,1407980,mizoram,zoremsangi,1,1,1
19,1405889,mizoram,hnamte,1,1,1
19,1405062,mizoram,thlengliana,1,1,1
19,1409392,mizoram,khuala,1,1,1
19,1397978,mizoram,vanlalmawii,1,1,1
19,1414406,mizoram,vasti,0,0,1
19,1377211,mizoram,rani,0,1,0
19,1406032,mizoram,josua,1,1,1
19,1375246,mizoram,lota,1,1,0
19,1402003,mizoram,lalnuntluangi,1,1,1
19,1401920,mizoram,lalhmingthanga,1,1,1
19,1401547,mizoram,thanhai,1,0,1
19,1408733,mizoram,lalduhawma,1,1,1
19,1396776,mizoram,lalchia,1,1,1
19,1396251,mizoram,kawar,0,1,1
19,1372180,mizoram,laltlankima,1,1,1
19,1380600,mizoram,lalrammawia,1,1,1
19,1391063,mizoram,kumar,0,0,0
19,1398460,mizoram,lalhungchhungi,1,1,1
19,1370848,mizoram,hnamte,1,1,1
19,1410570,mizoram,lalnunthari,1,1,1
19,1415349,mizoram,lalthanmawii,1,1,1
19,1393664,mizoram,lalrinchhani,1,1,1
19,1394302,mizoram,rohmingliana,1,1,1
19,1389371,mizoram,kumar,0,0,0
19,1373695,mizoram,zonuntluangi,1,1,1
19,1394297,mizoram,kawlni,1,0,1
19,1397663,mizoram,vanlalfinga,1,1,1
19,1402278,mizoram,kama,0,0,0
19,1415499,mizoram,samuela,0,0,0
19,1380476,mizoram,lalduhawma,1,1,1
19,1391771,mizoram,lalfakawmi,1,1,1
19,1383819,mizoram,ramengmawii,1,1,1
19,1384779,mizoram,kumari,0,0,1
19,1365676,mizoram,lalhmingthanga,1,1,1
19,1395480,mizoram,zomuanpuii,1,1,1
19,1401830,mizoram,zorammawia,1,1,1
19,1370571,mizoram,vanlalruala,1,1,1
19,1414197,mizoram,lalrindiki,1,1,1
19,1385848,mizoram,tochhawng,1,1,1
19,1414407,mizoram,thangzeli,1,1,1
19,1393923,mizoram,rosiampuii,1,1,1
19,1362411,mizoram,lalfakawma,1,1,1
19,1407782,mizoram,dosanga,1,1,1
19,1387733,mizoram,lalremsiama,1,1,1
19,1403795,mizoram,lalrinfela,1,1,1
19,1401373,mizoram,zirsangzela,1,1,1
19,1384357,mizoram,tlau,0,0,1
19,1406388,mizoram,zabiaka,1,1,1
19,1373427,mizoram,laldingpuii,1,1,1
19,1401276,mizoram,kumar,0,0,0
19,1411976,mizoram,kawlni,1,0,1
19,1388484,mizoram,vanlalchhanhimi,1,1,1
19,1415322,mizoram,vanlalnuna,1,1,1
19,1372636,mizoram,chomo,1,1,1
19,1404532,mizoram,lalfakawma,1,1,1
19,1413415,mizoram,lalnunthari,1,1,1
19,1379063,mizoram,lalduhawma,1,1,1
19,1373870,mizoram,chhawnthanga,1,1,1
19,1401418,mizoram,kumar,0,0,0
19,1398679,mizoram,kailiana,1,1,1
19,1409366,mizoram,mangchhuana,1,1,1
19,1394094,mizoram,dhan,0,0,0
19,1380669,mizoram,thangpuia,1,1,1
19,1363954,mizoram,songia,0,0,1
19,1411653,mizoram,lalmawizuala,1,1,1
19,1379871,mizoram,kawlni,1,0,1
19,1403469,mizoram,lalbiakthanga,1,1,1
19,1386820,mizoram,thangvela,1,1,1
19,1415663,mizoram,zodinsanga,1,1,1
19,1408485,mizoram,lalduhawma,1,1,1
19,1367156,mizoram,lalpuiliana,1,1,1
19,1377762,mizoram,lalthantluanga,1,1,1
19,1379363,mizoram,tonsing,1,1,1
19,1381478,mizoram,lalngaihawma,1,1,1
19,1385102,mizoram,thanchungnunga,1,1,1
19,1370888,mizoram,ramhmangaihi,1,1,1
19,1361419,mizoram,zodinthari,1,1,1
19,1411372,mizoram,zoremsangi,1,1,1
19,1394697,mizoram,lalngaihawma,1,1,1
19,1397374,mizoram,kumar,0,0,0
19,1367954,mizoram,lalchhuanmawii,1,1,1
19,1389783,mizoram,zoremsanga,1,1,1
19,1364039,mizoram,kumar,0,0,0
19,1363642,mizoram,kanti,0,0,1
19,1375650,mizoram,kumar,0,0,0
19,1374556,mizoram,lalhmangaihzela,1,1,1
19,1396176,mizoram,lalremliana,1,1,1
19,1362555,mizoram,lalhlupuii,1,1,1
19,1361828,mizoram,hlawndo,1,0,1
19,1379983,mizoram,kumar,0,0,0
19,1411666,mizoram,hnamte,1,1,1
19,1410399,mizoram,lalengkimi,1,1,1
19,1378616,mizoram,kumar,0,0,0
19,1373430,mizoram,zarzokimi,1,1,1
19,1412810,mizoram,lalsawmpuia,1,1,1
19,1386645,mizoram,lalfakawmi,1,1,1
19,1398285,mizoram,lalremliana,1,1,1
19,1374972,mizoram,lalrammawia,1,1,1
19,1365670,mizoram,hmingthansanga,1,1,1
19,1366907,mizoram,chhandamthanga,1,1,1
19,1387323,mizoram,lalremmawia,1,1,1
19,1374742,mizoram,kumar,0,0,0
19,1393718,mizoram,laldothanga,1,1,1
19,1364650,mizoram,lalrinthanga,1,1,1
19,1401315,mizoram,zirlianthanga,1,1,1
19,1403722,mizoram,lalnunhlimi,1,1,1
19,1379502,mizoram,thianghlima,1,1,1
19,1383871,mizoram,lallungmuana,1,1,1
19,1402959,mizoram,israela,0,0,0
19,1369903,mizoram,lalhmingthanga,1,1,1
19,1373930,mizoram,lalrinthanga,1,1,1
19,1365003,mizoram,lalbiakthanga,1,1,1
19,1385943,mizoram,saia,1,1,0
19,1385400,mizoram,rothangliani,1,1,1
19,1389648,mizoram,kumar,0,0,0
19,1396838,mizoram,lalnuntluangi,1,1,1
19,1381046,mizoram,kanti,0,0,1
19,1373834,mizoram,zakiamlova,1,1,1
19,1393802,mizoram,lalhmangaihsanga,1,1,1
19,1382847,mizoram,lalkhumtiri,1,1,1
19,1378768,mizoram,kumari,0,0,1
19,1402890,mizoram,chhuanvawra,1,1,1
19,1389724,mizoram,laltluangpuii,1,1,1
19,1387668,mizoram,lawmthanga,1,1,1
19,1367431,mizoram,lalnunhlimi,1,1,1
19,1383442,mizoram,lalbawia,1,1,1
19,1369158,mizoram,vabeily,1,0,1
19,1388681,mizoram,muana,1,1,1
19,1390122,mizoram,lalrinfela,1,1,1
19,1399420,mizoram,laldingpuii,1,1,1
19,1396520,mizoram,zonuntluangi,1,1,1
19,1382281,mizoram,lalropuia,1,1,1
19,1386124,mizoram,kumar,0,0,0
19,1395280,mizoram,lalduhsaka,1,1,1
19,1383551,mizoram,vanlalruata,1,1,1
19,1384307,mizoram,lalremsiami,1,1,1
19,1376653,mizoram,ramdinmawia,1,1,1
19,1396614,mizoram,vanlaldiki,1,1,1
19,1402551,mizoram,lalnuntluangi,1,1,1
19,1379575,mizoram,riachi,1,0,1
19,1369024,mizoram,laldintluanga,1,1,1
19,1399368,mizoram,kumar,0,0,0
19,1397104,mizoram,lalnuntluangi,1,1,1
19,1412259,mizoram,lalduhawma,1,1,1
19,1382991,mizoram,laldinpuii,1,1,1
19,1399677,mizoram,vazai,1,0,1
19,1386576,mizoram,mukhi,0,0,0
19,1410801,mizoram,sahlo,1,0,1
19,1398553,mizoram,lalremliana,1,1,1
19,1369626,mizoram,hnamte,1,1,1
19,1400757,mizoram,kawlni,1,0,1
19,1367210,mizoram,rosangpuia,1,1,1
19,1382155,mizoram,lalpianthanga,1,1,1
19,1401329,mizoram,laltlanliana,1,1,1
19,1412863,mizoram,lalhmangaihsanga,1,1,1
19,1361790,mizoram,lalremsiama,1,1,1
19,1367860,mizoram,lalhunthari,1,1,1
19,1410089,mizoram,malsawmmawia,1,1,1
19,1367178,mizoram,remsangpuii,1,1,1
19,1410649,mizoram,vanlalruata,1,1,1
19,1371778,mizoram,lalchuanglura,1,1,1
19,1366124,mizoram,siazi,1,1,1
19,1393383,mizoram,thanzama,1,1,1
19,1397056,mizoram,lalbiakthanga,1,1,1
19,1370392,mizoram,kawlni,1,0,1
19,1396002,mizoram,laltlanmawii,1,1,1
19,1376366,mizoram,suikama,1,0,1
19,1411304,mizoram,rohmingliana,1,1,1
19,1374649,mizoram,zahnuna,1,1,1
19,1413488,mizoram,vanlalthanga,1,1,1
19,1365544,mizoram,duati,1,0,0
19,1398107,mizoram,malsawmzeli,1,1,1
19,1389614,mizoram,zonunsangi,1,1,1
19,1384941,mizoram,lalremliana,1,1,1
19,1413215,mizoram,zorammawia,1,1,1
19,1388706,mizoram,vanlalzami,1,1,1
19,1377498,mizoram,vanlalpuia,1,1,1
19,1374291,mizoram,lalduhsaka,1,1,1
19,1396645,mizoram,chhakchhuak,1,1,1
19,1373656,mizoram,lalhumhimi,1,1,1
19,1381070,mizoram,kumar,0,0,0
19,1392245,mizoram,lalnuntluangi,1,1,1
19,1367989,mizoram,vanlalsawmi,1,1,1
19,1365259,mizoram,pasia,1,0,1
19,1368357,mizoram,tlau,0,0,1
19,1368174,mizoram,chaly,1,0,1
19,1374226,mizoram,vanlaldika,1,1,1
19,1391038,mizoram,laldampuii,1,1,1
19,1386955,mizoram,kharmanga,1,1,1
19,1409138,mizoram,zabih,0,0,0
19,1371263,mizoram,lota,1,1,0
19,1391703,mizoram,vanlalremruati,1,1,1
19,1387946,mizoram,kumar,0,0,0
19,1376044,mizoram,tochhawng,1,1,1
19,1386671,mizoram,muana,1,1,1
19,1368413,mizoram,lalropuia,1,1,1
19,1388542,mizoram,hrahsel,1,0,1
19,1387294,mizoram,lalremmawia,1,1,1
19,1380276,mizoram,lalchhuanmawii,1,1,1
19,1398935,mizoram,lalhlunthanga,1,1,1
19,1368866,mizoram,beimo,1,0,1
19,1380842,mizoram,thakur,1,1,1
19,1370360,mizoram,lalrinfela,1,1,1
19,1366890,mizoram,vanlalliana,1,1,1
19,1376212,mizoram,ramdinmawia,1,1,1
19,1403849,mizoram,lalduhsaka,1,1,1
19,1398098,mizoram,lallungmuana,1,1,1
19,1372479,mizoram,lalrochhunga,1,1,1
19,1389253,mizoram,vanlalruata,1,1,1
19,1365945,mizoram,dengthuama,1,1,1
19,1405922,mizoram,singh,0,0,0
19,1367395,mizoram,vanlalruata,1,1,1
19,1373906,mizoram,karma,1,0,1
19,1393383,mizoram,thanzama,1,1,1
19,1374606,mizoram,lalnuntluangi,1,1,1
19,1380429,mizoram,santi,1,1,1
19,1377734,mizoram,mankunga,1,1,1
19,1384437,mizoram,napaw,0,0,1
19,1374891,mizoram,zakunga,1,1,1
19,1415051,mizoram,dhan,0,0,0
19,1373511,mizoram,lalthangpuii,1,1,1
19,1405819,mizoram,lalhmingthanga,1,1,1
19,1362455,mizoram,ram,1,0,0
19,1392737,mizoram,lalremsangi,1,1,1
19,1394008,mizoram,dinliana,1,1,1
19,1371994,mizoram,lalremsiami,1,1,1
19,1410151,mizoram,liandailova,1,1,1
19,1360897,mizoram,kama,0,0,0
19,1392292,mizoram,touthang,1,1,1
19,1395790,mizoram,chhuanga,1,1,1
19,1364528,mizoram,lalduhawma,1,1,1
19,1390128,mizoram,singh,0,0,0
19,1381786,mizoram,zothantluanga,1,1,1
19,1367100,mizoram,lalhmudiki,1,1,1
19,1378203,mizoram,kumar,0,0,0
19,1402648,mizoram,kapthuami,1,1,1
19,1377448,mizoram,ngurkhumi,1,1,1
19,1401520,mizoram,buanthanga,1,1,1
19,1380582,mizoram,lalthansangi,1,1,1
19,1379594,mizoram,lalupa,1,1,1
19,1376192,mizoram,sangkhuma,1,1,1
19,1388940,mizoram,ngaihzuali,1,1,1
19,1413098,mizoram,kumar,0,0,0
19,1370002,mizoram,malsawmkima,1,1,1
19,1384294,mizoram,vanlalliana,1,1,1
19,1410904,mizoram,rokhawma,1,1,1
19,1401925,mizoram,pradhan,1,0,1
19,1400042,mizoram,vialua,1,0,1
19,1403264,mizoram,lalfakawma,1,1,1
19,1375534,mizoram,lalrokhuma,1,1,1
19,1396401,mizoram,thanchungnunga,1,1,1
19,1369938,mizoram,lalduhawma,1,1,1
19,1411030,mizoram,vanlalruata,1,1,1
19,1411641,mizoram,lalduhawma,1,1,1
19,1376679,mizoram,vanlalhriata,1,1,1
19,1384125,mizoram,lalpianglawma,1,1,1
19,1371945,mizoram,laldingpuii,1,1,1
19,1397443,mizoram,zahe,1,1,1
19,1394753,mizoram,lalseia,1,1,1
19,1385562,mizoram,biakliana,1,1,1
19,1406033,mizoram,chhakchhuak,1,1,1
19,1388719,mizoram,lalthakimi,1,1,1
19,1369617,mizoram,laldinpuii,1,1,1
19,1406953,mizoram,lalngaihawma,1,1,1
19,1379099,mizoram,tochhawng,1,1,1
19,1369006,mizoram,neihthanga,1,1,1
19,1407465,mizoram,vanlalmalsawma,1,1,1
19,1386225,mizoram,lalrinchhani,1,1,1
19,1361499,mizoram,malsawmtluangi,1,1,1
19,1412864,mizoram,vanlalliana,1,1,1
19,1370097,mizoram,lalbiakthanga,1,1,1
19,1379113,mizoram,lalrammawia,1,1,1
19,1361723,mizoram,lulkhara,1,1,1
19,1378074,mizoram,laldinpuii,1,1,1
19,1404683,mizoram,zaichhunga,1,1,1
19,1365136,mizoram,lalnghaki,1,1,1
19,1410360,mizoram,lalneihliana,1,1,1
19,1396715,mizoram,malsawmtluangi,1,1,1
19,1365921,mizoram,lalduhsaka,1,1,1
19,1379825,mizoram,dawngzuali,1,1,1
19,1365964,mizoram,mangi,0,0,1
19,1409979,mizoram,tuahlala,1,1,1
19,1373948,mizoram,chhanhima,1,1,1
19,1362394,mizoram,vanlalruata,1,1,1
19,1388267,mizoram,lalduhawma,1,1,1
19,1361085,mizoram,vanlalruata,1,1,1
19,1399337,mizoram,kumar,0,0,0
19,1365759,mizoram,lalnunhlimi,1,1,1
19,1373082,mizoram,lalremmawia,1,1,1
19,1389585,mizoram,lalnunthari,1,1,1
19,1406051,mizoram,vanlalhuma,1,1,1
19,1386158,mizoram,singh,0,0,0
19,1397582,mizoram,lalbiakchami,1,1,1
19,1414779,mizoram,lallura,1,1,1
19,1384321,mizoram,tlau,0,0,1
19,1405922,mizoram,singh,0,0,0
19,1390124,mizoram,lalremthangi,1,1,1
19,1412804,mizoram,biakmawia,1,1,1
19,1373056,mizoram,lalzuitluanga,1,1,1
19,1374937,mizoram,khenglawt,1,1,1
19,1396971,mizoram,tochhawng,1,1,1
19,1415294,mizoram,sangkhuma,1,1,1
19,1400127,mizoram,vanlalpeki,1,1,1
19,1389602,mizoram,lalduhawma,1,1,1
19,1382253,mizoram,lalropuia,1,1,1
19,1367910,mizoram,lalrinthanga,1,1,1
19,1400436,mizoram,lalramdina,1,1,1
19,1379797,mizoram,malsawmdawngliani,1,1,1
19,1385217,mizoram,khithie,0,0,0
19,1391051,mizoram,lalchhuanawmi,1,1,1
19,1412828,mizoram,saithangpuii,1,1,1
19,1377534,mizoram,lalchunglura,1,1,1
19,1377399,mizoram,malsawmtluangi,1,1,1
19,1371630,mizoram,zanghinglova,1,1,1
19,1406431,mizoram,vanlalzami,1,1,1
19,1374519,mizoram,lalthangkhuma,1,1,1
19,1389434,mizoram,lalzidingliana,1,1,1
19,1412450,mizoram,malsawmtluangi,1,1,1
19,1408373,mizoram,vanlalmalsawmi,1,1,1
19,1378666,mizoram,lalfinga,1,1,1
19,1371548,mizoram,zokailiana,1,1,1
19,1361239,mizoram,zoliansanga,1,1,1
19,1396912,mizoram,tochhawng,1,1,1
19,1367766,mizoram,laldintluanga,1,1,1
19,1363487,mizoram,lalhluna,1,1,1
19,1401946,mizoram,vanramngaii,1,1,1
19,1397910,mizoram,lalchuangkima,1,1,1
19,1375186,mizoram,vanlalruata,1,1,1
19,1375594,mizoram,hrahsel,1,0,1
19,1400599,mizoram,kumar,0,0,0
19,1414462,mizoram,ramherliana,1,1,1
19,1381626,mizoram,lalchhandami,1,1,1
19,1402103,mizoram,rohlupuia,1,1,1
19,1405229,mizoram,lalhmangaihsanga,1,1,1
19,1374898,mizoram,ramtharnghaka,1,1,1
19,1401680,mizoram,dhan,0,0,0
19,1414067,mizoram,zohlunpuii,1,1,1
19,1363513,mizoram,lalhlupuii,1,1,1
19,1382940,mizoram,vanlalbuatsaiha,1,1,1
19,1391458,mizoram,lalengzuala,1,1,1
19,1368658,mizoram,kumar,0,0,0
19,1399272,mizoram,lalsiamleni,1,1,1
19,1380196,mizoram,kapngura,1,0,1
19,1372453,mizoram,laltlanthanga,1,1,1
19,1393471,mizoram,lalhumhimi,1,1,1
19,1398847,mizoram,lalrinfela,1,1,1
19,1375360,mizoram,kumar,0,0,0
19,1399965,mizoram,lalrosiama,1,1,1
19,1367239,mizoram,hlovy,1,1,1
19,1366502,mizoram,hnamte,1,1,1
19,1390562,mizoram,lalremsiami,1,1,1
19,1385926,mizoram,laltinchhawna,1,1,1
19,1384735,mizoram,laldintluangi,1,1,1
19,1379003,mizoram,chhakchhuak,1,1,1
19,1398823,mizoram,kumar,0,0,0
19,1399831,mizoram,rani,0,1,0
19,1398671,mizoram,mangnuaia,1,1,1
19,1391466,mizoram,lalrinfela,1,1,1
19,1407839,mizoram,phira,1,1,0
19,1369743,mizoram,lalvenpuii,1,1,1
19,1382639,mizoram,saprothanga,1,1,1
19,1397227,mizoram,singh,0,0,0
19,1377101,mizoram,laldala,1,1,1
19,1371943,mizoram,kapdawla,1,0,1
19,1371183,mizoram,lalhlupuii,1,1,1
19,1380554,mizoram,lalzuitluangi,1,1,1
19,1373801,mizoram,soron,1,1,1
19,1364907,mizoram,kumari,0,0,1
19,1404687,mizoram,khumtira,1,0,1
19,1405028,mizoram,lalremmawia,1,1,1
19,1389887,mizoram,thantluanga,1,1,1
19,1386234,mizoram,lalnunhlimi,1,1,1
19,1375615,mizoram,lalduhawma,1,1,1
19,1384265,mizoram,biakliana,1,1,1
19,1365961,mizoram,vanlalruata,1,1,1
19,1384175,mizoram,lalchhandami,1,1,1
19,1369415,mizoram,chhakchhuak,1,1,1
19,1386833,mizoram,singh,0,0,0
19,1377529,mizoram,singh,0,0,0
19,1393855,mizoram,lalremsangi,1,1,1
19,1365198,mizoram,lalmawizuala,1,1,1
19,1410724,mizoram,sanghmingthanga,1,1,1
19,1372260,mizoram,laltlankima,1,1,1
19,1373493,mizoram,chhakchhuak,1,1,1
19,1415331,mizoram,chhawna,1,1,1
19,1390628,mizoram,lalthansangi,1,1,1
19,1404965,mizoram,kumar,0,0,0
19,1406860,mizoram,lalremmawia,1,1,1
19,1403627,mizoram,lalbiaksiama,1,1,1
19,1386040,mizoram,kumar,0,0,0
19,1407175,mizoram,haokip,1,0,1
19,1386885,mizoram,singh,0,0,0
19,1406697,mizoram,ramdinthanga,1,1,1
19,1383328,mizoram,kumar,0,0,0
19,1403893,mizoram,lalnunkima,1,1,1
19,1398602,mizoram,lalnunhlua,1,1,1
19,1387718,mizoram,lalthantluanga,1,1,1
19,1387360,mizoram,kanti,0,0,1
19,1362238,mizoram,chhakchhuak,1,1,1
19,1408548,mizoram,lalchamliana,1,1,1
19,1376674,mizoram,lalrinfela,1,1,1
19,1388666,mizoram,lalremsangi,1,1,1
19,1400129,mizoram,lalhumhimi,1,1,1
19,1392012,mizoram,malsawmtluangi,1,1,1
19,1382296,mizoram,lalremsiama,1,1,1
19,1372585,mizoram,lalhmingthanga,1,1,1
19,1415383,mizoram,liansangpuii,1,1,1
19,1381760,mizoram,laldingpuii,1,1,1
19,1360778,mizoram,liankaia,1,1,1
19,1366447,mizoram,dengchhunga,1,1,1
19,1385415,mizoram,hnamte,1,1,1
19,1387840,mizoram,lalduhawma,1,1,1
19,1376079,mizoram,tlangthanga,1,1,1
19,1403133,mizoram,vanlalliana,1,1,1
19,1375037,mizoram,darchhunga,1,1,1
19,1410011,mizoram,rani,0,1,0
19,1398304,mizoram,thanseia,1,1,1
19,1415065,mizoram,sova,1,1,1
19,1364988,mizoram,rokhuma,1,1,1
19,1401686,mizoram,ram,1,0,0
19,1382543,mizoram,lalngaihawma,1,1,1
19,1391246,mizoram,buangthanga,1,1,1
19,1415421,mizoram,vanlalchhanhimi,1,1,1
19,1370831,mizoram,lalchhandami,1,1,1
19,1411470,mizoram,vanlalmalsawma,1,1,1
19,1361056,mizoram,vanlalchhanhimi,1,1,1
19,1401031,mizoram,lalvenhimi,1,1,1
19,1375614,mizoram,lalduhawma,1,1,1
19,1411457,mizoram,rodinga,1,1,1
19,1400723,mizoram,lalrosangi,1,1,1
19,1376798,mizoram,lalfakawmi,1,1,1
19,1391823,mizoram,samuela,0,0,0
19,1364838,mizoram,lalchhuanawmi,1,1,1
19,1388740,mizoram,lalhruaitluangi,1,1,1
19,1387883,mizoram,remlalnghaka,1,1,1
19,1378509,mizoram,kapzawna,1,1,1
19,1395015,mizoram,lalremthanga,1,1,1
19,1403007,mizoram,lalbiakzuala,1,1,1
19,1368124,mizoram,beipiely,1,0,1
19,1370936,mizoram,lalthatluanga,1,1,1
19,1374768,mizoram,lalliansanga,1,1,1
19,1396322,mizoram,rohluna,1,1,1
19,1412315,mizoram,lalremsangi,1,1,1
19,1371176,mizoram,lalduhawma,1,1,1
19,1389265,mizoram,rokhuma,1,1,1
19,1399634,mizoram,hnamte,1,1,1
19,1388237,mizoram,laltlinpuii,1,1,1
19,1375073,mizoram,lalpianthanga,1,1,1
19,1371761,mizoram,rozika,1,1,1
19,1374569,mizoram,muana,1,1,1
19,1401330,mizoram,lalchhuansanga,1,1,1
19,1391833,mizoram,lalzokima,1,1,1
19,1395875,mizoram,singh,0,0,0
19,1386668,mizoram,lalringluaia,1,1,1
19,1375466,mizoram,lalthakimi,1,1,1
19,1394320,mizoram,rodinga,1,1,1
19,1390066,mizoram,nunuka,0,1,0
19,1394065,mizoram,ramthianghlimi,1,1,1
19,1387076,mizoram,lalropuia,1,1,1
19,1399577,mizoram,lalzama,1,1,1
19,1365818,mizoram,lalropuia,1,1,1
19,1379468,mizoram,thasiama,1,0,1
19,1401649,mizoram,ram,1,0,0
19,1369566,mizoram,lalduhawma,1,1,1
19,1380262,mizoram,rozika,1,1,1
19,1367099,mizoram,chhakchhuak,1,1,1
19,1361511,mizoram,lalsanglura,1,1,1
19,1411573,mizoram,ram,1,0,0
19,1379865,mizoram,kumar,0,0,0
19,1388702,mizoram,biakmawia,1,1,1
19,1387356,mizoram,lalfinga,1,1,1
19,1396011,mizoram,rodinga,1,1,1
19,1397966,mizoram,gabriel,1,0,1
19,1389808,mizoram,liansiama,1,1,1
19,1411942,mizoram,laldinpuii,1,1,1
19,1376091,mizoram,thanzama,1,1,1
19,1365288,mizoram,vachho,1,0,1
19,1398082,mizoram,kumar,0,0,0
19,1394117,mizoram,sathlei,1,0,1
19,1383350,mizoram,rattan,1,0,1
19,1365048,mizoram,vanlalruata,1,1,1
19,1397074,mizoram,lalrawngbawla,1,1,1
19,1366620,mizoram,chhakchhuak,1,1,1
19,1395392,mizoram,hnamte,1,1,1
19,1400469,mizoram,lawmthanga,1,1,1
19,1415006,mizoram,kumar,0,0,0
19,1372135,mizoram,lalrengliana,1,1,1
19,1413205,mizoram,singh,0,0,0
19,1405197,mizoram,hnamte,1,1,1
19,1398760,mizoram,romalsawmi,1,1,1
19,1366282,mizoram,kumar,0,0,0
19,1414542,mizoram,zonuntluangi,1,1,1
19,1412577,mizoram,samuela,0,0,0
19,1361138,mizoram,lalhmingthanga,1,1,1
19,1404964,mizoram,kumar,0,0,0
19,1378998,mizoram,lalremsiami,1,1,1
19,1387352,mizoram,hrahsel,1,0,1
19,1367051,mizoram,chhakchhuak,1,1,1
19,1364986,mizoram,lalngaihawma,1,1,1
19,1375447,mizoram,zothangpuii,1,1,1
19,1403151,mizoram,thantluanga,1,1,1
19,1369885,mizoram,tochhawng,1,1,1
19,1409587,mizoram,lalremmawia,1,1,1
19,1363554,mizoram,nagrajan,1,1,1
19,1401623,mizoram,kumar,0,0,0
19,1410044,mizoram,vanlalruata,1,1,1
19,1411407,mizoram,lalhmingthanga,1,1,1
19,1413652,mizoram,lalsanghluna,1,1,1
19,1378248,mizoram,laldingliana,1,1,1
19,1400803,mizoram,roliana,1,1,1
19,1399600,mizoram,lalchhandami,1,1,1
19,1406446,mizoram,vanhmingliana,1,1,1
19,1380048,mizoram,lalremsiama,1,1,1
19,1370850,mizoram,hnamte,1,1,1
19,1371122,mizoram,kawlni,1,0,1
19,1392665,mizoram,lalduhawma,1,1,1
19,1397764,mizoram,rani,0,1,0
19,1362564,mizoram,rohmingliana,1,1,1
19,1411716,mizoram,rorelkima,1,1,1
19,1387775,mizoram,lalramdina,1,1,1
19,1372129,mizoram,lalrosangi,1,1,1
19,1394074,mizoram,subol,0,0,1
19,1390721,mizoram,chongthu,0,0,1
19,1380556,mizoram,vanlalliana,1,1,1
19,1398042,mizoram,lalnuntluangi,1,1,1
19,1408143,mizoram,lalremsangi,1,1,1
19,1397662,mizoram,zothankhuma,1,1,1
19,1398357,mizoram,lalrinchhani,1,1,1
19,1386163,mizoram,loki,1,1,1
19,1406383,mizoram,kumar,0,0,0
19,1408099,mizoram,zochhawni,1,1,1
19,1370624,mizoram,lalhmunruata,1,1,1
19,1409718,mizoram,thanseia,1,1,1
19,1384696,mizoram,mualchin,1,1,0
19,1403219,mizoram,tlau,0,0,1
19,1362471,mizoram,proba,0,0,0
19,1415569,mizoram,vanlalhmangaihi,1,1,1
19,1400403,mizoram,vanlalhuma,1,1,1
19,1379936,mizoram,hmingthansanga,1,1,1
19,1401096,mizoram,zerusalem,0,0,1
19,1388034,mizoram,rikhuma,1,1,1
19,1400272,mizoram,lalramhmingliani,1,1,1
19,1365260,mizoram,pasia,1,0,1
19,1367114,mizoram,lalbuatsaihi,1,1,1
19,1398418,mizoram,lalduhawma,1,1,1
19,1396907,mizoram,chhakchhuak,1,1,1
19,1402175,mizoram,deb,1,0,1
19,1373249,mizoram,vanlalzami,1,1,1
19,1408766,mizoram,rohmingliana,1,1,1
19,1387941,mizoram,kumar,0,0,0
19,1393977,mizoram,lalruata,1,1,1
19,1377971,mizoram,lalrammawia,1,1,1
19,1392274,mizoram,thuami,1,1,1
19,1397063,mizoram,zaithanpuii,1,1,1
19,1384990,mizoram,lalthangpuia,1,1,1
19,1398276,mizoram,chhakchhuak,1,1,1
19,1410086,mizoram,vanlalhmangaiha,1,1,1
19,1361194,mizoram,lalpekhlui,1,1,1
19,1410142,mizoram,vanlalruata,1,1,1
19,1403622,mizoram,hrahsel,1,0,1
19,1401985,mizoram,lalnunkima,1,1,1
19,1407439,mizoram,hnamte,1,1,1
19,1387808,mizoram,salai,1,0,0
19,1384491,mizoram,tailina,1,1,0
19,1384838,mizoram,laltlanthanga,1,1,1
19,1410124,mizoram,lalthanmawii,1,1,1
19,1362614,mizoram,lalvenpuia,1,1,1
19,1377593,mizoram,chhakchhuak,1,1,1
19,1360966,mizoram,lalthatluanga,1,1,1
19,1401876,mizoram,laldinpuii,1,1,1
19,1375696,mizoram,kumar,0,0,0
19,1396620,mizoram,lalnuntluangi,1,1,1
19,1388470,mizoram,lalngaihawma,1,1,1
19,1405597,mizoram,zoliansangi,1,1,1
19,1372327,mizoram,sahnei,1,0,1
19,1408766,mizoram,rohmingliana,1,1,1
19,1380650,mizoram,biakthuama,1,0,1
19,1373516,mizoram,lalrammawia,1,1,1
19,1387213,mizoram,chozah,1,1,0
19,1402816,mizoram,lalbuatsaiha,1,1,1
19,1404895,mizoram,lota,1,1,0
19,1389509,mizoram,vanlaldiki,1,1,1
19,1379026,mizoram,zuali,1,1,1
19,1414303,mizoram,thuami,1,1,1
19,1373371,mizoram,lalbiakthanga,1,1,1
19,1393495,mizoram,vanlalthuama,1,1,1
19,1375913,mizoram,lalchhuanmawii,1,1,1
19,1402731,mizoram,lalnunkima,1,1,1
19,1398436,mizoram,ramtharlawma,1,1,1
19,1384135,mizoram,laldinpuii,1,1,1
19,1398907,mizoram,poonte,0,0,0
19,1365474,mizoram,thangliani,1,1,1
19,1384875,mizoram,thantluanga,1,1,1
19,1407369,mizoram,ralkapzauva,1,1,1
19,1397709,mizoram,vanlalruna,1,1,1
19,1402061,mizoram,malsawmkima,1,1,1
19,1365544,mizoram,duati,1,0,0
19,1365647,mizoram,lalchuangkima,1,1,1
19,1405087,mizoram,zothankhuma,1,1,1
19,1393817,mizoram,ram,1,0,0
19,1365733,mizoram,thangkunga,1,1,1
19,1412372,mizoram,kumar,0,0,0
19,1394330,mizoram,kawlni,1,0,1
19,1388907,mizoram,lalnunliana,1,1,1
19,1392744,mizoram,laldinpuii,1,1,1
19,1366585,mizoram,lallungmuana,1,1,1
19,1364009,mizoram,kumar,0,0,0
19,1407522,mizoram,ramthianghlimi,1,1,1
19,1374831,mizoram,lalremsangi,1,1,1
19,1403650,mizoram,kapliana,1,1,1
19,1397973,mizoram,zatha,1,1,1
19,1382837,mizoram,zonunsangi,1,1,1
19,1392893,mizoram,thlengliana,1,1,1
19,1415398,mizoram,remsangpuii,1,1,1
19,1404735,mizoram,lalrithanga,1,1,1
19,1414676,mizoram,beithlalo,1,1,1
19,1362395,mizoram,remlalliana,1,1,1
19,1377216,mizoram,kumar,0,0,0
19,1371084,mizoram,dingliani,1,1,1
19,1399832,mizoram,kumar,0,0,0
19,1371684,mizoram,lalbiakthanga,1,1,1
19,1394888,mizoram,vanhmingthanga,1,1,1
19,1391597,mizoram,mukhi,0,0,0
19,1378347,mizoram,dawma,1,1,1
19,1375429,mizoram,hlimpuii,1,1,1
19,1404187,mizoram,vanlalliana,1,1,1
19,1389051,mizoram,zomuanpuii,1,1,1
19,1383763,mizoram,hneichhua,1,1,1
19,1404946,mizoram,kumar,0,0,0
19,1396267,mizoram,singh,0,0,0
19,1404894,mizoram,kumar,0,0,0
19,1371504,mizoram,lalchhuanawmi,1,1,1
19,1386900,mizoram,lalrinfela,1,1,1
19,1410601,mizoram,lalpekhlui,1,1,1
19,1364548,mizoram,ngaihzuala,1,1,1
19,1363334,mizoram,lalropuia,1,1,1
19,1371559,mizoram,lalchhandami,1,1,1
19,1364517,mizoram,ramdinmawia,1,1,1
19,1374498,mizoram,lalhmingthanga,1,1,1
19,1405106,mizoram,tuahchhunga,1,1,1
19,1393234,mizoram,rohmingliana,1,1,1
19,1394765,mizoram,sangkhuma,1,1,1
19,1414676,mizoram,beithlalo,1,1,1
19,1402961,mizoram,lalchhuansanga,1,1,1
19,1412985,mizoram,lalnuntluangi,1,1,1
19,1411542,mizoram,lalngaihawma,1,1,1
19,1382155,mizoram,lalpianthanga,1,1,1
19,1400753,mizoram,ramengmawii,1,1,1
19,1361346,mizoram,rokhuma,1,1,1
19,1362336,mizoram,rani,0,1,0
19,1361664,mizoram,hnamte,1,1,1
19,1404294,mizoram,lalkunga,1,1,1
19,1411193,mizoram,lalramnghaki,1,1,1
19,1393148,mizoram,remsiama,1,1,1
19,1414022,mizoram,lalduhawma,1,1,1
19,1377308,mizoram,chawngthak,0,0,1
19,1363604,mizoram,kumar,0,0,0
19,1392201,mizoram,lalsanga,1,1,1
19,1389452,mizoram,lalthangpuia,1,1,1
19,1414381,mizoram,vanlalliana,1,1,1
19,1406153,mizoram,lalrindiki,1,1,1
19,1394878,mizoram,lalngaihzuali,1,1,1
19,1374297,mizoram,thanmawia,1,1,1
19,1375108,mizoram,lalkamdinga,1,1,1
19,1403389,mizoram,vanlalhriata,1,1,1
19,1371856,mizoram,hneichhua,1,1,1
19,1405412,mizoram,lalpianga,1,1,1
19,1374567,mizoram,lalngaihzuala,1,1,1
19,1376534,mizoram,punte,0,0,0
19,1367294,mizoram,lalruata,1,1,1
19,1373712,mizoram,lalchhandami,1,1,1
19,1400589,mizoram,renlova,1,1,1
19,1371969,mizoram,remsiama,1,1,1
19,1385128,mizoram,kanti,0,0,1
19,1364748,mizoram,zothanzama,1,1,1
19,1405737,mizoram,moras,1,1,1
19,1385282,mizoram,zuali,1,1,1
19,1371449,mizoram,lalrammawia,1,1,1
19,1378956,mizoram,lalliansanga,1,1,1
19,1398332,mizoram,tochhawng,1,1,1
19,1367517,mizoram,burman,1,1,1
19,1362481,mizoram,lota,1,1,0
19,1409241,mizoram,kanti,0,0,1
19,1399621,mizoram,lalremmawia,1,1,1
19,1380332,mizoram,lalchamliana,1,1,1
19,1363970,mizoram,chozah,1,1,0
19,1362626,mizoram,punte,0,0,0
19,1413514,mizoram,lalremsiami,1,1,1
19,1378150,mizoram,sangkhuma,1,1,1
19,1406834,mizoram,ghosh,1,1,1
19,1404946,mizoram,kumar,0,0,0
19,1391614,mizoram,lada,1,0,1
19,1363563,mizoram,chakravarty,1,1,1
19,1413318,mizoram,lalremsangi,1,1,1
19,1413565,mizoram,vanlaldika,1,1,1
19,1368252,mizoram,khawtinkhuma,1,1,1
19,1363803,mizoram,zahnuna,1,1,1
19,1378894,mizoram,tochhawng,1,1,1
19,1364050,mizoram,lalhruaitluangi,1,1,1
19,1399543,mizoram,lalchhuma,1,1,1
19,1387423,mizoram,lalhruaitluangi,1,1,1
19,1397757,mizoram,rani,0,1,0
19,1414074,mizoram,zohmingliana,1,1,1
19,1399568,mizoram,lalngaihzuali,1,1,1
19,1409546,mizoram,hrahsel,1,0,1
19,1363760,mizoram,lalnunthari,1,1,1
19,1380437,mizoram,kumar,0,0,0
19,1380274,mizoram,kawlni,1,0,1
19,1365281,mizoram,beikhaw,1,0,1
19,1374350,mizoram,lalmawizuala,1,1,1
19,1363609,mizoram,punte,0,0,0
19,1364744,mizoram,lalhlupuii,1,1,1
19,1392824,mizoram,mandi,0,0,0
19,1409557,mizoram,vansanglura,1,1,1
19,1398232,mizoram,ram,1,0,0
19,1363883,mizoram,kumar,0,0,0
19,1365303,mizoram,ngorili,1,0,1
19,1397322,mizoram,neihkunga,1,1,1
19,1389436,mizoram,sata,0,0,0
19,1395399,mizoram,ramtharnghaka,1,1,1
19,1412276,mizoram,lalrindiki,1,1,1
19,1382388,mizoram,rohlupuia,1,1,1
19,1411738,mizoram,rosangkimi,1,1,1
19,1411208,mizoram,vanlalremruati,1,1,1
19,1408551,mizoram,lalchhuanawmi,1,1,1
19,1379713,mizoram,lalremsiami,1,1,1
19,1403780,mizoram,zirtluangi,1,1,1
19,1410427,mizoram,tochhawng,1,1,1
19,1410228,mizoram,zodinsanga,1,1,1
19,1370533,mizoram,chhietha,1,0,1
19,1401049,mizoram,vanlaldika,1,1,1
19,1387521,mizoram,lalmawizuala,1,1,1
19,1384361,mizoram,lalruata,1,1,1
19,1413011,mizoram,muana,1,1,1
19,1397935,mizoram,rokhuma,1,1,1
19,1391091,mizoram,kumar,0,0,0
19,1362280,mizoram,lalruatpuia,1,1,1
19,1400196,mizoram,roliana,1,1,1
19,1394877,mizoram,vanlalrimawii,1,1,1
19,1366314,mizoram,vanlalruata,1,1,1
19,1387407,mizoram,lalparmawii,1,1,1
19,1388275,mizoram,lalruata,1,1,1
19,1399154,mizoram,kumar,0,0,0
19,1385020,mizoram,lalngaihawma,1,1,1
19,1383644,mizoram,muana,1,1,1
19,1367200,mizoram,laldenga,1,1,1
19,1376298,mizoram,lalthantluanga,1,1,1
19,1361908,mizoram,lallianzari,1,1,1
19,1388014,mizoram,lalliansanga,1,1,1
19,1392239,mizoram,hmingchungnunga,1,1,1
19,1362371,mizoram,lalbiakdika,1,1,1
19,1393397,mizoram,rothangliana,1,1,1
19,1362600,mizoram,laldingliana,1,1,1
19,1385207,mizoram,kumar,0,0,0
19,1373692,mizoram,hnamte,1,1,1
19,1414588,mizoram,lalhrilliani,1,1,1
19,1394133,mizoram,siazi,1,1,1
19,1363644,mizoram,hnamte,1,1,1
19,1384658,mizoram,lawmnapari,1,1,1
19,1394772,mizoram,hluna,1,1,1
19,1366290,mizoram,rani,0,1,0
19,1362428,mizoram,zonunsangi,1,1,1
19,1413307,mizoram,singh,0,0,0
19,1393407,mizoram,tuakliana,1,1,1
19,1364823,mizoram,lalvenpuia,1,1,1
19,1399580,mizoram,zakunga,1,1,1
19,1371839,mizoram,hratlua,1,0,1
19,1377799,mizoram,lalrindiki,1,1,1
19,1369129,mizoram,malsawmtluangi,1,1,1
19,1385441,mizoram,chhakchhuak,1,1,1
19,1371727,mizoram,vabeikhochai,1,0,1
19,1391272,mizoram,roliana,1,1,1
19,1367133,mizoram,singh,0,0,0
19,1377973,mizoram,zanghinglova,1,1,1
19,1367503,mizoram,lalropuia,1,1,1
19,1402582,mizoram,remsangliana,1,1,1
19,1402966,mizoram,vanlalhmuakliana,1,1,1
19,1384456,mizoram,neihliankima,1,1,1
19,1395704,mizoram,kumari,0,0,1
19,1412507,mizoram,dengtluangpuii,1,1,1
19,1407391,mizoram,biakmawia,1,1,1
19,1399284,mizoram,lalramropuia,1,1,1
19,1390844,mizoram,laldingliana,1,1,1
19,1403668,mizoram,jesudas,1,0,1
19,1402808,mizoram,beingachhi,1,1,1
19,1384118,mizoram,hnamte,1,1,1
19,1391089,mizoram,kanti,0,0,1
19,1375349,mizoram,kumar,0,0,0
19,1377008,mizoram,chhakchhuak,1,1,1
19,1380050,mizoram,kumar,0,0,0
19,1367934,mizoram,tochhawng,1,1,1
19,1363553,mizoram,kumar,0,0,0
19,1374664,mizoram,ruma,1,1,0
19,1370408,mizoram,lalremliana,1,1,1
19,1408526,mizoram,vanlaldina,1,1,1
19,1376937,mizoram,lalngaii,1,1,1
19,1373614,mizoram,ralsun,0,1,1
19,1376470,mizoram,lalbiakthanga,1,1,1
19,1398036,mizoram,lalhmahruaii,1,1,1
19,1364539,mizoram,lalpekliana,1,1,1
19,1367064,mizoram,pradhan,1,0,1
19,1372462,mizoram,chhuanga,1,1,1
19,1411023,mizoram,lalremsiama,1,1,1
19,1381249,mizoram,kumar,0,0,0
19,1400293,mizoram,lalhmangaihkima,1,1,1
19,1362541,mizoram,hnamte,1,1,1
19,1397413,mizoram,kumar,0,0,0
19,1414710,mizoram,rorelkima,1,1,1
19,1414545,mizoram,lalrinthanga,1,1,1
19,1373695,mizoram,zonuntluangi,1,1,1
19,1408029,mizoram,sova,1,1,1
19,1374636,mizoram,lalrindiki,1,1,1
19,1390852,mizoram,muana,1,1,1
19,1400777,mizoram,lalthansangi,1,1,1
19,1375063,mizoram,hluna,1,1,1
19,1411408,mizoram,vanlalhmangaihi,1,1,1
19,1384168,mizoram,lalhmingthanga,1,1,1
19,1372184,mizoram,rova,0,0,1
19,1386706,mizoram,ramchunga,1,1,1
19,1380337,mizoram,vanlalruata,1,1,1
19,1390913,mizoram,dhan,0,0,0
19,1396942,mizoram,vanlaldika,1,1,1
19,1371345,mizoram,lalremsiama,1,1,1
19,1375976,mizoram,lalchhandami,1,1,1
19,1369293,mizoram,lalzuitluanga,1,1,1
19,1392642,mizoram,malsawmtluangi,1,1,1
19,1401577,mizoram,chhuanthanga,1,1,1
19,1398578,mizoram,roliana,1,1,1
19,1372868,mizoram,vanlalruata,1,1,1
19,1364336,mizoram,pillai,1,0,0
19,1402722,mizoram,lalrinfela,1,1,1
19,1412184,mizoram,lalhluna,1,1,1
19,1389437,mizoram,sata,0,0,0
19,1391028,mizoram,thangpuia,1,1,1
19,1411512,mizoram,lalhlupuii,1,1,1
19,1390704,mizoram,rosiami,1,0,1
19,1411124,mizoram,kumar,0,0,0
19,1371809,mizoram,lalnunthari,1,1,1
19,1367271,mizoram,vanlalchhanhima,1,1,1
19,1395175,mizoram,lalrinmuani,1,1,1
19,1402859,mizoram,ryulai,1,0,0
19,1392344,mizoram,lalngaihzuali,1,1,1
19,1370185,mizoram,lalpianmawia,1,1,1
19,1404293,mizoram,lalkunga,1,1,1
19,1393636,mizoram,joi,0,1,0
19,1397829,mizoram,rattan,1,0,1
19,1407794,mizoram,rosangkimi,1,1,1
19,1391360,mizoram,hnamte,1,1,1
19,1399124,mizoram,vanlalmawii,1,1,1
19,1372752,mizoram,lalthanmawii,1,1,1
19,1413159,mizoram,nuntluanga,1,1,1
19,1411430,mizoram,ramdinmawii,1,1,1
19,1411935,mizoram,lalpianga,1,1,1
19,1378807,mizoram,parte,0,1,0
19,1369524,mizoram,hluna,1,1,1
19,1386077,mizoram,lalrokhuma,1,1,1
19,1379788,mizoram,lalhluna,1,1,1
19,1373354,mizoram,kumar,0,0,0
19,1401593,mizoram,nuhrim,0,0,1
19,1412526,mizoram,lalduhawma,1,1,1
19,1405331,mizoram,laltlanthanga,1,1,1
19,1377323,mizoram,lalrawna,1,1,1
19,1399362,mizoram,kumar,0,0,0
19,1369295,mizoram,lalzuitluanga,1,1,1
20,52953068,mp,patel,0,0,0
20,52905559,mp,kumaar,0,0,1
20,55392098,mp,sih,0,0,0
20,53761146,mp,prakaas,1,1,1
20,55262428,mp,sarasvathee,1,1,1
20,54545141,mp,varmaa,0,0,0
20,54513551,mp,gouree,0,0,0
20,55364400,mp,ajanaar,0,1,0
20,54160285,mp,kumaar,0,0,1
20,54252846,mp,chamaar,0,0,0
20,53958473,mp,thivaaree,1,0,1
20,54192246,mp,kumaar,0,0,1
20,54228967,mp,kumaar,0,0,1
20,53173344,mp,niramjan,1,0,1
20,54133752,mp,kareem,0,0,0
20,52704740,mp,garde,1,1,1
20,54444033,mp,ban,0,0,0
20,54060593,mp,kumaar,0,0,1
20,53653913,mp,kumaar,0,0,1
20,52980595,mp,charan,0,0,0
20,53790034,mp,prakaas,1,1,1
20,54928842,mp,naages,0,0,1
20,53041895,mp,kumaar,0,0,1
20,54082707,mp,daas,1,1,1
20,54863426,mp,varmaa,0,0,0
20,54266928,mp,kumaar,0,0,1
20,52851875,mp,dhaakad,0,1,1
20,55042673,mp,chainaanee,1,1,1
20,53737822,mp,kumaar,0,0,1
20,53731328,mp,daas,1,1,1
20,55750444,mp,bhaabhar,0,0,0
20,54992882,mp,sadaanand,1,0,0
20,52815983,mp,kapoor,1,1,1
20,53471802,mp,kumaar,0,0,1
20,55740719,mp,khathree,1,0,1
20,54871318,mp,ullaah,1,1,1
20,55767771,mp,chandravamsee,1,1,1
20,54962455,mp,thripaathee,1,1,1
20,54927031,mp,dube,0,0,1
20,53578899,mp,kumaar,0,0,1
20,54550157,mp,ueeke,1,1,1
20,54837131,mp,sih,0,0,0
20,54692033,mp,kumaar,0,0,1
20,54509633,mp,varmaa,0,0,0
20,54309884,mp,kumaar,0,0,1
20,52931820,mp,chadhaar,1,0,1
20,54831161,mp,rahamaan,1,1,1
20,54503240,mp,varmaa,0,0,0
20,53356669,mp,kumaar,0,0,1
20,54848264,mp,chouhaan,0,0,0
20,54758193,mp,thivaaree,1,0,1
20,54536447,mp,varmaa,0,0,0
20,55572971,mp,gouhar,0,0,1
20,54454264,mp,chouhaan,0,0,0
20,53457651,mp,kumaar,0,0,1
20,55298801,mp,aleem,0,1,1
20,55485331,mp,varmaa,0,0,0
20,55343414,mp,raavathaale,1,1,1
20,53015350,mp,kumaar,0,0,1
20,54571886,mp,raayapure,1,1,1
20,54223007,mp,kumare,1,1,0
20,54295995,mp,kumaar,0,0,1
20,55307054,mp,hasain,0,0,1
20,53957304,mp,kumaar,0,0,1
20,53833565,mp,kumaar,0,0,1
20,54128606,mp,kumaar,0,0,1
20,55727019,mp,rahamaan,1,1,1
20,55215141,mp,varmaa,0,0,0
20,55742036,mp,kareem,0,0,0
20,55508054,mp,moury,0,0,1
20,54609507,mp,kumare,1,1,0
20,54148962,mp,idapaamche,1,1,1
20,55801043,mp,chandr,0,0,1
20,53390423,mp,kusavaahaa,1,0,1
20,54870833,mp,nemaa,0,0,0
20,53331925,mp,kumaar,0,0,1
20,53567208,mp,yoonus,1,1,1
20,55781027,mp,ikabaal,0,0,0
20,53400537,mp,thivaaree,1,0,1
20,55274794,mp,kumaar,0,0,1
20,53882980,mp,dube,0,0,1
20,54857157,mp,thadabeer,1,0,1
20,54655543,mp,kumaar,0,0,1
20,52897560,mp,kumaar,0,0,1
20,55370799,mp,medaa,1,0,0
20,53569047,mp,kumaar,0,0,1
20,53885777,mp,gaphphaar,0,0,1
20,54251164,mp,kumaar,0,0,1
20,53294059,mp,kumaar,0,0,1
20,54062456,mp,patel,0,0,0
20,54815725,mp,kumaar,0,0,1
20,55508016,mp,chouhaan,0,0,0
20,53724429,mp,kumaar,0,0,1
20,52992267,mp,kumaar,0,0,1
20,53556018,mp,kumaar,0,0,1
20,55297093,mp,paateel,0,0,1
20,55373885,mp,kumaar,0,0,1
20,54728109,mp,kumaar,0,0,1
20,54621920,mp,kumaar,0,0,1
20,55729899,mp,raathoud,1,1,1
20,55475066,mp,thivaaree,1,0,1
20,55133967,mp,kumaar,0,0,1
20,54788239,mp,gaamdhee,0,0,1
20,54907358,mp,chouhaan,0,0,0
20,55212979,mp,mevaadaa,1,1,1
20,55295361,mp,soonavane,1,1,1
20,53116796,mp,kumaar,0,0,1
20,55022130,mp,karnavaar,1,1,1
20,52814606,mp,charan,0,0,0
20,54326756,mp,parathethee,0,1,1
20,55321978,mp,bhaabar,0,0,1
20,53626751,mp,kumaar,0,0,1
20,54663003,mp,kumaar,0,0,1
20,54399298,mp,varmaa,0,0,0
20,53190329,mp,kumaar,0,0,1
20,52829489,mp,kumaar,0,0,1
20,54322355,mp,looboo,1,0,0
20,54286818,mp,kumaar,0,0,1
20,55717533,mp,goopthaa,1,0,1
20,54946263,mp,paravej,1,1,1
20,54375939,mp,parathethee,0,1,1
20,54730436,mp,pachamd,1,1,1
20,54009461,mp,kumaar,0,0,1
20,55404167,mp,hire,0,0,1
20,54441007,mp,ban,0,0,0
20,55536841,mp,soonagaraa,1,1,1
20,54007869,mp,kumaar,0,0,1
20,54306128,mp,chandr,0,0,1
20,55137425,mp,saimkee,1,1,1
20,55079288,mp,prakaas,1,1,1
20,53215684,mp,kumaar,0,0,1
20,52686306,mp,dube,0,0,1
20,55774745,mp,kumaar,0,0,1
20,54988166,mp,vyaas,1,0,1
20,54287632,mp,patel,0,0,0
20,52761936,mp,daas,1,1,1
20,55123874,mp,sih,0,0,0
20,54303547,mp,khrehee,0,0,1
20,55427685,mp,varmaa,0,0,0
20,53575464,mp,kumaar,0,0,1
20,53012853,mp,kumaar,0,0,1
20,54086450,mp,kumaar,0,0,1
20,54951202,mp,goolhaanee,0,1,1
20,55633119,mp,patel,0,0,0
20,55335934,mp,mehathaa,0,0,1
20,53956196,mp,kumaar,0,0,1
20,54656713,mp,kumaar,0,0,1
20,53469605,mp,patel,0,0,0
20,55053790,mp,maalee,0,0,0
20,53660395,mp,kumaar,0,0,1
20,53066684,mp,kumaar,0,0,1
20,54778069,mp,laeek,0,0,1
20,54253611,mp,kumaar,0,0,1
20,54236217,mp,kumaar,0,0,1
20,55228780,mp,patel,0,0,0
20,54036369,mp,kumaar,0,0,1
20,55599455,mp,varmaa,0,0,0
20,55555876,mp,mehathaa,0,0,1
20,53550298,mp,kumaar,0,0,1
20,53383536,mp,kusavaahaa,1,0,1
20,54324484,mp,raajabhooshaa,0,0,1
20,55606639,mp,kumaar,0,0,1
20,55003847,mp,mamdalooee,1,1,1
20,54893152,mp,saeed,0,0,1
20,53922120,mp,kumaar,0,0,1
20,55724447,mp,naayak,1,1,1
20,53426242,mp,kumaar,0,0,1
20,53279478,mp,jibareel,1,0,1
20,55781390,mp,hasain,0,0,1
20,53439414,mp,jaiyasavaal,1,1,0
20,54268382,mp,patel,0,0,0
20,55563831,mp,sareephulahak,1,1,0
20,55684110,mp,sethiyaa,1,1,1
20,53006032,mp,rathan,0,1,0
20,55498798,mp,kumaar,0,0,1
20,52581099,mp,varmaa,0,0,0
20,54293078,mp,daas,1,1,1
20,53735671,mp,kumaar,0,0,1
20,53732119,mp,kumaar,0,0,1
20,54747747,mp,kumaar,0,0,1
20,54909591,mp,miththal,1,0,1
20,55020878,mp,kumaar,0,0,1
20,54953032,mp,parathethee,0,1,1
20,54778020,mp,kumaar,0,0,1
20,54451193,mp,aldak,0,0,0
20,54940712,mp,daas,1,1,1
20,54278341,mp,nemaa,0,0,0
20,55673272,mp,kumaar,0,0,1
20,55326313,mp,patel,0,0,0
20,53764551,mp,daas,1,1,1
20,53303618,mp,daas,1,1,1
20,54288588,mp,kumaar,0,0,1
20,55653650,mp,thivaaree,1,0,1
20,53100705,mp,daas,1,1,1
20,52873337,mp,sih,0,0,0
20,52791036,mp,thivaaree,1,0,1
20,52850480,mp,naagar,0,0,1
20,52613022,mp,kumaar,0,0,1
20,53558938,mp,kumaar,0,0,1
20,53195379,mp,kumaar,0,0,1
20,55807118,mp,kumaar,0,0,1
20,53542390,mp,kumaar,0,0,1
20,53166720,mp,kumaar,0,0,1
20,54595428,mp,kumaar,0,0,1
20,53894245,mp,kusavaahaa,1,0,1
20,52789974,mp,daas,1,1,1
20,53763974,mp,kumaar,0,0,1
20,53017470,mp,daas,1,1,1
20,53668081,mp,kumaar,0,0,1
20,55005486,mp,thivaaree,1,0,1
20,54881018,mp,saarik,0,0,0
20,54955084,mp,rathan,0,1,0
20,55761124,mp,hasen,0,0,1
20,54220796,mp,kumaar,0,0,1
20,53973690,mp,kumaar,0,0,1
20,54046018,mp,kumaar,0,0,1
20,52769764,mp,moo,0,0,0
20,55421625,mp,kumaar,0,0,1
20,53522248,mp,laalavaanee,1,1,1
20,53575325,mp,kumaar,0,0,1
20,54386009,mp,varmaa,0,0,0
20,54820009,mp,thivaaree,1,0,1
20,53166634,mp,kumaar,0,0,1
20,55448523,mp,kumaar,0,0,1
20,53333054,mp,kumaar,0,0,1
20,55758240,mp,saragaraa,0,0,1
20,54933347,mp,chouhaan,0,0,0
20,53842756,mp,daas,1,1,1
20,54194494,mp,kumaar,0,0,1
20,53599574,mp,kumaar,0,0,1
20,54092954,mp,kumaar,0,0,1
20,55048561,mp,madanaanee,1,1,1
20,54516635,mp,dube,0,0,1
20,53448452,mp,kumaar,0,0,1
20,52948689,mp,kurmee,1,0,1
20,53232693,mp,kumaar,0,0,1
20,55046170,mp,kumaar,0,0,1
20,54504774,mp,varmaa,0,0,0
20,55722812,mp,bhaabhar,0,0,0
20,54489330,mp,chouhaan,0,0,0
20,55002352,mp,naagar,0,0,1
20,55228417,mp,kumaar,0,0,1
20,55049209,mp,kumaar,0,0,1
20,52712532,mp,paathak,0,0,0
20,52866532,mp,kumaar,0,0,1
20,54149679,mp,nipaane,1,1,1
20,53114946,mp,kumaar,0,0,1
20,54884781,mp,hasain,0,0,1
20,55100576,mp,sih,0,0,0
20,55484453,mp,raamachandr,1,0,1
20,52790864,mp,prakaas,1,1,1
20,55090947,mp,paathak,0,0,0
20,52697878,mp,dhaanuk,1,1,1
20,55706820,mp,kumaar,0,0,1
20,53093962,mp,daas,1,1,1
20,54051847,mp,daas,1,1,1
20,55104947,mp,kumaar,0,0,1
20,54600541,mp,bhalaavee,1,0,1
20,53590098,mp,thivaaree,1,0,1
20,52820022,mp,dhaakad,0,1,1
20,53497800,mp,patel,0,0,0
20,55521989,mp,jaipaal,1,1,1
20,55382853,mp,medaa,1,0,0
20,52612290,mp,sih,0,0,0
20,54430285,mp,naayak,1,1,1
20,53245743,mp,kumaar,0,0,1
20,53637564,mp,kumaar,0,0,1
20,54083079,mp,kumaar,0,0,1
20,54562505,mp,kumare,1,1,0
20,54576048,mp,kinakar,1,1,1
20,55737179,mp,maalee,0,0,0
20,55477767,mp,raajes,0,1,1
20,53902370,mp,bardel,0,0,0
20,54462917,mp,paateel,0,0,1
20,54654723,mp,kumaar,0,0,1
20,55629521,mp,kumaar,0,0,1
20,54186663,mp,kumaar,0,0,1
20,53663280,mp,ramanaa,0,0,0
20,54473309,mp,aathraam,0,0,0
20,54049035,mp,thivaaree,1,0,1
20,53749783,mp,kumaar,0,0,1
20,54662138,mp,kumaar,0,0,1
20,54882837,mp,varmaa,0,0,0
20,53150753,mp,kusavaahaa,1,0,1
20,53737440,mp,daas,1,1,1
20,52604001,mp,kumaar,0,0,1
20,53185395,mp,kumaar,0,0,1
20,55665152,mp,kumaar,0,0,1
20,55589768,mp,varmaa,0,0,0
20,55223685,mp,varmaa,0,0,0
20,53911482,mp,sukkaa,1,0,0
20,52605437,mp,kumaar,0,0,1
20,55288518,mp,sih,0,0,0
20,53988450,mp,kumaar,0,0,1
20,52595693,mp,kumaar,0,0,1
20,54023479,mp,bhagath,1,1,1
20,54399659,mp,chandravamsee,1,1,1
20,52996350,mp,kumaar,0,0,1
20,53970492,mp,kusavaahaa,1,0,1
20,55671264,mp,sih,0,0,0
20,53554025,mp,patel,0,0,0
20,52958135,mp,kumaar,0,0,1
20,52605669,mp,kumaar,0,0,1
20,55768823,mp,daas,1,1,1
20,53916238,mp,kusavaahaa,1,0,1
20,54688028,mp,kumaar,0,0,1
20,55225061,mp,varmaa,0,0,0
20,54418197,mp,belavamsee,1,1,1
20,52880703,mp,kumaar,0,0,1
20,55772785,mp,chouhaan,0,0,0
20,53089876,mp,chouhaan,0,0,0
20,52645082,mp,svaroop,1,1,1
20,54425487,mp,kanoojiyaa,1,1,1
20,55263983,mp,hasain,0,0,1
20,54198670,mp,kumaar,0,0,1
20,52612587,mp,kumaar,0,0,1
20,52621707,mp,sih,0,0,0
20,54894108,mp,moo,0,0,0
20,54949094,mp,nemaa,0,0,0
20,55227122,mp,patel,0,0,0
20,53558943,mp,chandr,0,0,1
20,55471554,mp,dube,0,0,1
20,54049852,mp,daas,1,1,1
20,53969640,mp,dube,0,0,1
20,52898558,mp,moo,0,0,0
20,52632581,mp,kumaar,0,0,1
20,53646789,mp,kumaar,0,0,1
20,52673577,mp,kumaar,0,0,1
20,53586549,mp,kumaar,0,0,1
20,54131102,mp,thakarele,1,1,1
20,54937969,mp,baatham,0,0,0
20,53667514,mp,varmaa,0,0,0
20,54667906,mp,kumaar,0,0,1
20,53690146,mp,chandravamsee,1,1,1
20,54628744,mp,kumaar,0,0,1
20,54132104,mp,kumaar,0,0,1
20,53843165,mp,kumaar,0,0,1
20,55761842,mp,mehathaa,0,0,1
20,55233646,mp,kaarapentar,1,1,1
20,53284274,mp,kumaar,0,0,1
20,54281243,mp,chandr,0,0,1
20,53604548,mp,kumaar,0,0,1
20,53043099,mp,kumaar,0,0,1
20,55354959,mp,raathood,1,1,1
20,53196720,mp,kumaar,0,0,1
20,55306455,mp,musthaphaa,1,1,1
20,55017408,mp,doogare,1,1,1
20,52860234,mp,misreelaal,1,1,1
20,53515113,mp,thivaaree,1,0,1
20,53690705,mp,saahid,0,0,0
20,54139439,mp,bisen,0,0,0
20,54745352,mp,kumaar,0,0,1
20,55191206,mp,kumaar,0,0,1
20,55799854,mp,gvaar,0,0,0
20,54386945,mp,varmaa,0,0,0
20,55142124,mp,chaavalaa,1,1,1
20,55554879,mp,raahij,0,0,0
20,54063045,mp,kumaar,0,0,1
20,53857578,mp,kumaar,0,0,1
20,52627633,mp,dube,0,0,1
20,53575933,mp,kumaar,0,0,1
20,54688561,mp,kumaar,0,0,1
20,52560285,mp,kumaar,0,0,1
20,54322015,mp,darasamaa,0,0,0
20,55095180,mp,kumaar,0,0,1
20,52848128,mp,dhaakad,0,1,1
20,54687818,mp,kumaar,0,0,1
20,53512257,mp,kusavaahaa,1,0,1
20,53843850,mp,kumaar,0,0,1
20,52735395,mp,sih,0,0,0
20,54951359,mp,kumaar,0,0,1
20,55338385,mp,bhatoore,1,1,1
20,55295849,mp,aamjoom,1,1,1
20,53740398,mp,kumaar,0,0,1
20,54803771,mp,kumaar,0,0,1
20,55335250,mp,chouhaan,0,0,0
20,55824465,mp,kumaar,0,0,1
20,54833662,mp,rookade,1,1,1
20,54487962,mp,parathethee,0,1,1
20,53507026,mp,patel,0,0,0
20,55801498,mp,phaaruk,1,1,1
20,53864656,mp,kumaar,0,0,1
20,55756012,mp,chaarel,0,0,1
20,54524743,mp,chourasiyaa,1,1,1
20,54941914,mp,chandr,0,0,1
20,55790501,mp,kumaar,0,0,1
20,52606216,mp,kumaar,0,0,1
20,55405315,mp,varmaa,0,0,0
20,55695518,mp,laskaree,1,0,1
20,55681939,mp,kumaar,0,0,1
20,53129216,mp,sih,0,0,0
20,52987111,mp,prakaas,1,1,1
20,54476099,mp,bhaagavath,0,0,1
20,54931603,mp,gaayakavaad,1,1,1
20,52795140,mp,kumaar,0,0,1
20,53620985,mp,dube,0,0,1
20,52963322,mp,patel,0,0,0
20,55766286,mp,hasen,0,0,1
20,52599654,mp,thyaagee,1,1,1
20,53250700,mp,jameel,0,0,1
20,52660543,mp,kumaar,0,0,1
20,55289112,mp,patel,0,0,0
20,53159762,mp,kumaar,0,0,1
20,55526088,mp,chamdel,0,0,1
20,53431563,mp,patel,0,0,0
20,54288917,mp,patel,0,0,0
20,52753962,mp,kumaar,0,0,1
20,54382030,mp,ueeke,1,1,1
20,55104565,mp,kumaar,0,0,1
20,53403530,mp,kumaar,0,0,1
20,55387259,mp,bhaabar,0,0,1
20,54456361,mp,baaramge,1,1,1
20,54592568,mp,thrivedee,1,1,1
20,54724003,mp,sih,0,0,0
20,52998414,mp,chandr,0,0,1
20,53817551,mp,charan,0,0,0
20,54790882,mp,kumaar,0,0,1
20,53520890,mp,kusavaahaa,1,0,1
20,52926526,mp,khattar,0,0,0
20,53180646,mp,kumaar,0,0,1
20,55532666,mp,naragaave,1,1,1
20,53600301,mp,vais,0,0,1
20,53916005,mp,thivaaree,1,0,1
20,54984840,mp,chandr,0,0,1
20,53486956,mp,kumaar,0,0,1
20,52624001,mp,kumaar,0,0,1
20,53572485,mp,patel,0,0,0
20,55678570,mp,sih,0,0,0
20,54127768,mp,baagare,1,1,1
20,53435196,mp,kumaar,0,0,1
20,53911148,mp,varmaa,0,0,0
20,55501795,mp,jariyaa,1,1,0
20,54273508,mp,thivaaree,1,0,1
20,53184349,mp,kumaar,0,0,1
20,55712298,mp,bouraasee,1,1,1
20,55451773,mp,naagar,0,0,1
20,55376401,mp,naayak,1,1,1
20,54530744,mp,thumadaam,1,0,1
20,52941430,mp,kurmee,1,0,1
20,55016294,mp,meharaa,0,0,1
20,54774791,mp,meharaa,0,0,1
20,53465528,mp,moo,0,0,0
20,52782628,mp,kumaar,0,0,1
20,54473791,mp,vaadoode,1,1,1
20,53331282,mp,kumaar,0,0,1
20,53122595,mp,patel,0,0,0
20,53870683,mp,kumaar,0,0,1
20,53919810,mp,kumaar,0,0,1
20,52957251,mp,kumaar,0,0,1
20,52588589,mp,kumaar,0,0,1
20,54217766,mp,kumaar,0,0,1
20,53879429,mp,kumaar,0,0,1
20,53295741,mp,sukkaa,1,0,0
20,55617178,mp,mahaajan,1,1,1
20,55114824,mp,soonaaniyaa,1,1,1
20,55247069,mp,varmaa,0,0,0
20,52573583,mp,kumaar,0,0,1
20,55422198,mp,varmaa,0,0,0
20,53320847,mp,kumaar,0,0,1
20,53787458,mp,kusavaahaa,1,0,1
20,55009205,mp,saahanee,1,1,0
20,54333886,mp,bhaarathee,0,0,0
20,54353214,mp,bhaarathee,0,0,0
20,53606321,mp,kumaar,0,0,1
20,53886556,mp,saahid,0,0,0
20,54732532,mp,kumaar,0,0,1
20,52791527,mp,sih,0,0,0
20,55230713,mp,kumaar,0,0,1
20,53517159,mp,kumaar,0,0,1
20,55795568,mp,maalee,0,0,0
20,54929227,mp,gaayakavaad,1,1,1
20,55779592,mp,kapoor,1,1,1
20,54485381,mp,maahoore,1,1,1
20,53544903,mp,kumaar,0,0,1
20,55706194,mp,sih,0,0,0
20,53617642,mp,kumaar,0,0,1
20,54398374,mp,varmaa,0,0,0
20,55089656,mp,kumaar,0,0,1
20,54959989,mp,varmaa,0,0,0
20,52869498,mp,dhaakad,0,1,1
20,52710409,mp,paathak,0,0,0
20,55114013,mp,moo,0,0,0
20,52977134,mp,kumaar,0,0,1
20,52877716,mp,thivaaree,1,0,1
20,54499056,mp,chandravamsee,1,1,1
20,54012490,mp,kumaar,0,0,1
20,53243864,mp,kumaar,0,0,1
20,53976069,mp,kumaar,0,0,1
20,54267887,mp,kumaar,0,0,1
20,53863862,mp,kumaar,0,0,1
20,54243292,mp,kumaar,0,0,1
20,53668099,mp,kumaar,0,0,1
20,52920108,mp,kumaar,0,0,1
20,53428859,mp,kumaar,0,0,1
20,54982308,mp,banarjee,0,0,1
20,55503100,mp,gaphphaar,0,0,1
20,53915256,mp,dube,0,0,1
20,53066890,mp,kumaar,0,0,1
20,55220198,mp,kumaar,0,0,1
20,53162394,mp,kumaar,0,0,1
20,52576986,mp,kumaar,0,0,1
20,53457672,mp,patel,0,0,0
20,52685217,mp,duve,0,0,0
20,54316716,mp,parathethee,0,1,1
20,53176264,mp,kumaar,0,0,1
20,52819350,mp,daas,1,1,1
20,54086076,mp,kumaar,0,0,1
20,55785461,mp,kumaar,0,0,1
20,54896958,mp,saalasaa,1,1,1
20,53570779,mp,kumaar,0,0,1
20,53269022,mp,nivaas,1,1,1
20,52870177,mp,raathee,0,1,0
20,52633843,mp,kumaar,0,0,1
20,54612529,mp,prakaas,1,1,1
20,55701610,mp,chouhaan,0,0,0
20,52750632,mp,kumaar,0,0,1
20,55254400,mp,kumaar,0,0,1
20,53253388,mp,kumaar,0,0,1
20,54552047,mp,kumare,1,1,0
20,54603925,mp,khaathun,1,1,1
20,52820097,mp,chandr,0,0,1
20,54990166,mp,hasain,0,0,1
20,54372413,mp,bhalaavee,1,0,1
20,53447593,mp,kumaar,0,0,1
20,55232423,mp,chouhaan,0,0,0
20,53299451,mp,sujaan,1,0,0
20,53112745,mp,kumaar,0,0,1
20,54414591,mp,varmaa,0,0,0
20,52579275,mp,kumaar,0,0,1
20,55742658,mp,vyaas,1,0,1
20,54671170,mp,toolaal,0,0,1
20,53301294,mp,sumdar,1,0,1
20,54656079,mp,kumaar,0,0,1
20,52861807,mp,daas,1,1,1
20,53219254,mp,kumaar,0,0,1
20,54454474,mp,pahaade,1,1,1
20,54692037,mp,kumaar,0,0,1
20,54336984,mp,dube,0,0,1
20,55004440,mp,aamjalee,1,1,1
20,54969929,mp,thripaathee,1,1,1
20,52755461,mp,raajouriyaa,1,1,1
20,53157304,mp,kumaar,0,0,1
20,55657269,mp,hasen,0,0,1
20,55703970,mp,thagaare,1,1,1
20,53877483,mp,kumaar,0,0,1
20,53332935,mp,kumaar,0,0,1
20,54271927,mp,kumaar,0,0,1
20,53613293,mp,kumaar,0,0,1
20,55613500,mp,jaavaa,1,1,1
20,54620874,mp,bhaarathee,0,0,0
20,52599129,mp,kumaar,0,0,1
20,55318282,mp,varmaa,0,0,0
20,54213031,mp,chandravamsee,1,1,1
20,54680212,mp,daas,1,1,1
20,54000478,mp,kurmee,1,0,1
20,54952457,mp,nemaa,0,0,0
20,55015059,mp,gooste,1,1,1
20,53505376,mp,paathak,0,0,0
20,53326347,mp,kumaar,0,0,1
20,53149268,mp,kusavaahaa,1,0,1
20,55623808,mp,sinde,0,0,1
20,55297999,mp,maalee,0,0,0
20,55530587,mp,daas,1,1,1
20,54459222,mp,kumare,1,1,0
20,55662879,mp,kareem,0,0,0
20,54833004,mp,kumaar,0,0,1
20,54515217,mp,ueeke,1,1,1
20,54329700,mp,thaahir,0,0,0
20,54725120,mp,kumaar,0,0,1
20,55551209,mp,chouhaan,0,0,0
20,52983434,mp,chandr,0,0,1
20,53574234,mp,kumaar,0,0,1
20,52695601,mp,kumaar,0,0,1
20,55527786,mp,paathak,0,0,0
20,52660708,mp,hasain,0,0,1
20,55090673,mp,kumaar,0,0,1
20,55051425,mp,prakaas,1,1,1
20,55411769,mp,varmaa,0,0,0
20,55499337,mp,chouhaan,0,0,0
20,52586052,mp,kumaar,0,0,1
20,52989539,mp,kumaar,0,0,1
20,55008750,mp,meharaa,0,0,1
20,53185830,mp,kumaar,0,0,1
20,53737047,mp,kumaar,0,0,1
20,54622544,mp,koose,1,1,1
20,55764318,mp,aariph,1,0,0
20,54014663,mp,kumaar,0,0,1
20,55738753,mp,maalee,0,0,0
20,55481592,mp,sinde,0,0,1
20,55456208,mp,chouhaan,0,0,0
20,54303117,mp,patel,0,0,0
20,54779950,mp,nemaa,0,0,0
20,55633682,mp,chourasiyaa,1,1,1
20,52787151,mp,bihaaree,1,0,1
20,53058386,mp,kusavaahaa,1,0,1
20,54292610,mp,kumaar,0,0,1
20,53174707,mp,kumaar,0,0,1
20,55774940,mp,soolamki,1,0,1
20,55397816,mp,kumaar,0,0,1
20,54047389,mp,kumaar,0,0,1
20,54265148,mp,chandr,0,0,1
20,55029808,mp,budhooliyaa,1,1,1
20,53940482,mp,kumaar,0,0,1
20,52808765,mp,kumaar,0,0,1
20,55304290,mp,ikabaal,0,0,0
20,55134250,mp,kumaar,0,0,1
20,53533493,mp,kumaar,0,0,1
20,53875462,mp,kumaar,0,0,1
20,52798158,mp,kumaar,0,0,1
20,55329004,mp,thaare,1,1,0
20,53700346,mp,kumaar,0,0,1
20,52886096,mp,varabaaee,1,1,1
20,55161859,mp,kumaar,0,0,1
20,53422133,mp,maamjhhee,1,0,1
20,54122931,mp,kumaar,0,0,1
20,55572852,mp,nishaad,1,1,1
20,54410212,mp,varmaa,0,0,0
20,55150927,mp,moo,0,0,0
20,54292407,mp,kumaar,0,0,1
20,52761389,mp,charan,0,0,0
20,53245341,mp,prakaas,1,1,1
20,53635813,mp,thripaathee,1,1,1
20,54235381,mp,kumaar,0,0,1
20,55107288,mp,varmaa,0,0,0
20,52747432,mp,kumaar,0,0,1
20,54573691,mp,pimjaarakar,1,1,1
20,53122434,mp,kumaar,0,0,1
20,53018538,mp,kumaar,0,0,1
20,55597568,mp,kumaar,0,0,1
20,52937362,mp,daas,1,1,1
20,53319919,mp,kumaar,0,0,1
20,55808880,mp,kumaar,0,0,1
20,53069447,mp,kumaar,0,0,1
20,55476294,mp,patel,0,0,0
20,55016254,mp,kumaar,0,0,1
20,52722329,mp,baatham,0,0,0
20,54630239,mp,bhalaavee,1,0,1
20,53078851,mp,kumaar,0,0,1
20,55687694,mp,haneeph,1,1,1
20,54630911,mp,varmaa,0,0,0
20,52648137,mp,charan,0,0,0
20,53292436,mp,kumaar,0,0,1
20,55305978,mp,akabar,1,0,1
20,55789168,mp,kumaar,0,0,1
20,54767059,mp,naayak,1,1,1
20,54517360,mp,hasain,0,0,1
20,54480125,mp,madanakar,1,1,1
20,53291728,mp,kumaar,0,0,1
20,53124028,mp,kumaar,0,0,1
20,55226189,mp,patel,0,0,0
20,53623599,mp,dube,0,0,1
20,53517542,mp,kumaar,0,0,1
20,53282567,mp,kumaar,0,0,1
20,52850181,mp,dhaakad,0,1,1
20,55262855,mp,chouhaan,0,0,0
20,54326805,mp,parathethee,0,1,1
20,55066655,mp,karve,0,0,1
20,52625033,mp,bihaaree,1,0,1
20,52779079,mp,kumaar,0,0,1
20,53869882,mp,kumaar,0,0,1
20,54705119,mp,kumaar,0,0,1
20,55269856,mp,chouhaan,0,0,0
20,53573418,mp,ramajaan,1,1,1
20,55075873,mp,kumaar,0,0,1
20,52709736,mp,amarapuree,0,0,1
20,54598375,mp,haaroode,1,1,1
20,54867704,mp,raanaa,0,0,0
20,54123090,mp,kumjaam,0,0,0
20,54048191,mp,kumaar,0,0,1
20,55713359,mp,chandr,0,0,1
20,55101180,mp,moury,0,0,1
20,54694654,mp,kumaar,0,0,1
20,52968586,mp,chadhaar,1,0,1
20,53048992,mp,kumaar,0,0,1
20,52692451,mp,sih,0,0,0
20,53650016,mp,kumaar,0,0,1
20,55572084,mp,choube,0,0,0
20,53503923,mp,thivaaree,1,0,1
20,54527355,mp,kumare,1,1,0
20,55706701,mp,mevaadaa,1,1,1
20,55186607,mp,moo,0,0,0
20,53053115,mp,bihaaree,1,0,1
20,53166056,mp,kumaar,0,0,1
20,54427554,mp,kanoojiyaa,1,1,1
20,53067702,mp,charan,0,0,0
20,55611252,mp,kumaar,0,0,1
20,52726103,mp,chaavalaa,1,1,1
20,53171862,mp,sih,0,0,0
20,53020725,mp,daas,1,1,1
20,55151038,mp,kumaar,0,0,1
20,53315422,mp,kumaar,0,0,1
20,55203289,mp,sih,0,0,0
20,54849981,mp,varmaa,0,0,0
20,54682184,mp,thivaaree,1,0,1
20,52969430,mp,kumaar,0,0,1
20,54842870,mp,kumaar,0,0,1
20,53733094,mp,ajjoo,1,1,1
20,54221033,mp,kumaar,0,0,1
20,55373927,mp,kumaar,0,0,1
20,52595635,mp,kumaar,0,0,1
20,55186515,mp,kumaar,0,0,1
20,55455090,mp,dube,0,0,1
20,55601420,mp,daas,1,1,1
20,55557137,mp,bajaaj,1,1,1
20,53948991,mp,kumaar,0,0,1
20,54451150,mp,aldak,0,0,0
20,52931146,mp,kumaar,0,0,1
20,53668471,mp,kumaar,0,0,1
20,54646901,mp,dube,0,0,1
20,54911293,mp,raaval,0,0,1
20,55172908,mp,kumaar,0,0,1
20,53246564,mp,kumaar,0,0,1
20,55174837,mp,khathree,1,0,1
20,55369886,mp,baariyaa,1,1,1
20,52711707,mp,sih,0,0,0
20,54287091,mp,kumaar,0,0,1
20,53677717,mp,kumaar,0,0,1
20,53404881,mp,kumaar,0,0,1
20,53693223,mp,patel,0,0,0
20,53119349,mp,kumaar,0,0,1
20,53633938,mp,hasain,0,0,1
20,55123693,mp,sih,0,0,0
20,53811364,mp,kumaar,0,0,1
20,54398099,mp,aharavaar,1,1,1
20,54561081,mp,kumare,1,1,0
20,53153916,mp,kumaar,0,0,1
20,54077025,mp,kurvethee,0,1,1
20,54135128,mp,bhagath,1,1,1
20,54592671,mp,laad,0,0,0
20,53503454,mp,kumaar,0,0,1
20,54595857,mp,kumaar,0,0,1
20,55409495,mp,naagar,0,0,1
20,55618374,mp,kumaar,0,0,1
20,55116898,mp,sih,0,0,0
20,55355342,mp,ravaath,1,1,1
20,55520993,mp,gupthe,1,0,1
20,54296710,mp,charan,0,0,0
20,53907148,mp,thivaaree,1,0,1
20,54594550,mp,hedaaoo,1,0,1
20,55522075,mp,kumaar,0,0,1
20,54491275,mp,chourasiyaa,1,1,1
20,54027933,mp,kumaar,0,0,1
20,54983571,mp,varmaa,0,0,0
20,53678410,mp,varmaa,0,0,0
20,52723685,mp,mehathaa,0,0,1
20,53456206,mp,kumaar,0,0,1
20,55222307,mp,chandravamsee,1,1,1
20,52711156,mp,kumaar,0,0,1
20,53788356,mp,sukh,0,0,1
20,54163445,mp,kumaar,0,0,1
20,53014451,mp,kumaar,0,0,1
20,54558525,mp,raamatek,0,1,1
20,53285713,mp,kumaar,0,0,1
20,54669882,mp,kumaar,0,0,1
20,55179618,mp,hasain,0,0,1
20,54189313,mp,kumaar,0,0,1
20,54579876,mp,gourakhede,1,1,1
20,54904568,mp,maamjhhee,1,0,1
20,54346896,mp,bhaarathee,0,0,0
20,54360651,mp,bhalaavee,1,0,1
20,54509561,mp,kathuriyaa,1,1,1
20,54527201,mp,parathethee,0,1,1
20,55651425,mp,chouhaan,0,0,0
20,52620344,mp,daas,1,1,1
20,54199261,mp,kumaar,0,0,1
20,55718271,mp,daas,1,1,1
20,55124364,mp,varmaa,0,0,0
20,54835841,mp,japhar,0,0,1
20,52869873,mp,chandr,0,0,1
20,54803520,mp,kumaar,0,0,1
20,55795661,mp,kumaar,0,0,1
20,55381829,mp,bhaabar,0,0,1
20,53309969,mp,kumaar,0,0,1
20,54905633,mp,maalaviy,1,1,1
20,53952385,mp,phaanses,1,1,1
20,55518281,mp,saeed,0,0,1
20,55564005,mp,aaseeph,1,1,0
20,52927844,mp,kumaar,0,0,1
20,52930163,mp,kumaar,0,0,1
20,55320394,mp,anavar,0,0,1
20,52909021,mp,kumaar,0,0,1
20,54926082,mp,dhaakhe,1,1,1
20,53122283,mp,kumaar,0,0,1
20,53055773,mp,kumaar,0,0,1
20,54581341,mp,kaakade,1,1,1
20,54726182,mp,kumaar,0,0,1
20,53480719,mp,thivaaree,1,0,1
20,55448659,mp,mehathaa,0,0,1
20,53464650,mp,kumaar,0,0,1
20,54441788,mp,ban,0,0,0
20,55407287,mp,aaamjanaa,0,1,1
20,52836226,mp,kumaar,0,0,1
20,54109855,mp,kumaar,0,0,1
20,53303220,mp,kumaar,0,0,1
20,55344706,mp,chouhaan,0,0,0
20,54860976,mp,sain,0,0,1
20,55247699,mp,chamdraavath,1,1,1
20,55374716,mp,pamchaahaa,0,0,0
20,54682908,mp,kumaar,0,0,1
20,54590812,mp,saathaputhe,1,0,1
20,54662898,mp,kumaar,0,0,1
20,52707883,mp,naayak,1,1,1
20,54783156,mp,dhaakad,0,1,1
20,53125038,mp,kumaar,0,0,1
20,52675691,mp,baatham,0,0,0
20,53038979,mp,kumaar,0,0,1
20,53876885,mp,kumaar,0,0,1
20,54314285,mp,sukh,0,0,1
20,54772431,mp,kumaar,0,0,1
20,54622352,mp,saathaputhe,1,0,1
20,53906920,mp,patel,0,0,0
20,55214589,mp,kumaar,0,0,1
20,54575411,mp,kavadethee,1,1,1
20,55064040,mp,kapoor,1,1,1
20,55723776,mp,bhaabhar,0,0,0
20,53608758,mp,daas,1,1,1
20,54586542,mp,doogare,1,1,1
20,54536220,mp,charan,0,0,0
20,54239336,mp,var,0,0,0
20,53537793,mp,patel,0,0,0
20,55564391,mp,asagar,1,0,1
20,52973263,mp,sih,0,0,0
20,54233765,mp,kumaar,0,0,1
20,55500367,mp,bhaagavath,0,0,1
20,52807395,mp,sih,0,0,0
20,53118786,mp,patel,0,0,0
20,53229103,mp,kumaar,0,0,1
20,53752491,mp,kumaar,0,0,1
20,53165098,mp,prakaas,1,1,1
20,53107242,mp,kurmee,1,0,1
20,54268547,mp,bahanaa,0,1,0
20,54493120,mp,moore,1,1,0
20,53866354,mp,choube,0,0,0
20,54931921,mp,miththal,1,0,1
20,54754545,mp,prakaas,1,1,1
20,54448110,mp,parathethee,0,1,1
20,54324478,mp,ueeke,1,1,1
20,53887253,mp,sanavar,0,1,1
20,53970109,mp,thivaaree,1,0,1
20,54649164,mp,kumaar,0,0,1
20,53445739,mp,patel,0,0,0
20,54968917,mp,banarjee,0,0,1
20,53976065,mp,kumaar,0,0,1
20,54936539,mp,maandavee,0,1,1
20,54549898,mp,raaootharaay,1,1,1
20,55276941,mp,poorapamth,1,0,0
20,52611321,mp,kumaar,0,0,1
20,52765360,mp,daas,1,1,1
20,53350974,mp,kumaar,0,0,1
20,53287243,mp,kumaar,0,0,1
20,55815145,mp,vajeer,1,0,1
20,53508578,mp,patel,0,0,0
20,53593596,mp,varmaa,0,0,0
20,53526940,mp,kumaar,0,0,1
20,55779074,mp,baabaanee,1,1,1
20,54191834,mp,thivaaree,1,0,1
20,52928567,mp,kurmee,1,0,1
20,55648859,mp,chouhaan,0,0,0
20,54295137,mp,bhaiyaa,1,0,1
20,54358354,mp,parathethee,0,1,1
20,54612446,mp,choube,0,0,0
20,53963716,mp,bharoose,1,1,1
20,54404989,mp,sanoodiyaa,1,1,1
20,54636137,mp,kumare,1,1,0
20,54247929,mp,kumaar,0,0,1
20,52570247,mp,kumaar,0,0,1
20,54172516,mp,varmaa,0,0,0
20,54068613,mp,isaraail,1,1,1
20,53130385,mp,kumaar,0,0,1
20,54806780,mp,mukund,0,0,1
20,53867021,mp,kumaar,0,0,1
20,54623959,mp,baaraskar,1,1,1
20,54017911,mp,kumaar,0,0,1
20,54636716,mp,kumare,1,1,0
20,52805224,mp,chouhaan,0,0,0
20,55027717,mp,chouhaan,0,0,0
20,52728042,mp,kumaar,0,0,1
20,52712626,mp,paathak,0,0,0
20,55336363,mp,chouhaan,0,0,0
20,52669040,mp,kumaar,0,0,1
20,55313335,mp,koumsar,1,1,1
20,52851473,mp,kumaar,0,0,1
20,53226596,mp,kumaar,0,0,1
20,54842280,mp,hasain,0,0,1
20,55336553,mp,chouhaan,0,0,0
20,55574419,mp,khathree,1,0,1
20,55621601,mp,thaaryaanee,1,1,1
20,54994679,mp,anavar,0,0,1
20,55203911,mp,parsih,0,0,0
20,53614822,mp,kumaar,0,0,1
20,54475067,mp,buvaade,1,1,1
20,54463648,mp,kalasaaeeth,0,1,1
20,53685877,mp,kumaar,0,0,1
20,55503672,mp,jahur,0,1,1
20,53835301,mp,kumaar,0,0,1
20,53326523,mp,prakaas,1,1,1
20,53782193,mp,varmaa,0,0,0
20,53445060,mp,sukkaa,1,0,0
20,52663531,mp,baatham,0,0,0
20,53274505,mp,nares,0,0,1
20,54579175,mp,khabase,0,0,1
20,52561283,mp,bihaaree,1,0,1
20,52862103,mp,dhaakad,0,1,1
20,52845913,mp,sih,0,0,0
20,53496640,mp,kumaar,0,0,1
20,55251670,mp,agrihoothree,1,1,1
20,53964462,mp,mehaathoo,0,0,0
20,52911730,mp,kumaar,0,0,1
20,54024894,mp,kumaar,0,0,1
20,54077796,mp,prakaas,1,1,1
20,54404957,mp,dube,0,0,1
20,53022784,mp,charan,0,0,0
20,55508741,mp,miththal,1,0,1
20,53809636,mp,kumaar,0,0,1
20,55092422,mp,kumaar,0,0,1
20,55645831,mp,chandr,0,0,1
20,52671946,mp,maahune,1,1,1
20,52680161,mp,varmaa,0,0,0
20,55517567,mp,saahid,0,0,0
20,55257859,mp,prakaas,1,1,1
20,55287313,mp,vyaas,1,0,1
20,53338179,mp,kumaar,0,0,1
20,54039829,mp,charan,0,0,0
20,54918283,mp,kumaar,0,0,1
20,54963331,mp,thivaaree,1,0,1
20,53984551,mp,kumaar,0,0,1
20,55705563,mp,nagariyaa,1,1,1
20,55254323,mp,patel,0,0,0
20,55827668,mp,kumaar,0,0,1
20,54693185,mp,meharaa,0,0,1
20,54836968,mp,moo,0,0,0
20,54525448,mp,chairasiyaa,1,1,1
20,53068284,mp,daas,1,1,1
20,52759439,mp,kumaar,0,0,1
20,52959007,mp,kumaar,0,0,1
20,54509806,mp,varmaa,0,0,0
20,54223583,mp,chandravamsee,1,1,1
20,53982287,mp,kumaar,0,0,1
20,53663311,mp,kumaar,0,0,1
20,53055872,mp,kumaar,0,0,1
20,55504367,mp,hasen,0,0,1
20,55455518,mp,chourasiyaa,1,1,1
20,55375395,mp,chouhaan,0,0,0
20,55052302,mp,thripaathee,1,1,1
20,52976897,mp,kumaar,0,0,1
20,52967823,mp,thivaaree,1,0,1
20,54735191,mp,varmaa,0,0,0
20,55191963,mp,kumaar,0,0,1
20,53635397,mp,kumaar,0,0,1
20,53027263,mp,varmaa,0,0,0
20,54136045,mp,raaooth,1,1,0
20,52742721,mp,kumaar,0,0,1
20,53494252,mp,patel,0,0,0
20,55306129,mp,naasir,1,0,1
20,54146072,mp,moohaare,1,1,1
20,55785997,mp,patel,0,0,0
20,54862396,mp,aariph,1,0,0
20,55620674,mp,dube,0,0,1
20,54695223,mp,svaroop,1,1,1
20,55032342,mp,kumaar,0,0,1
20,54915724,mp,varmaa,0,0,0
20,55432395,mp,chouhaan,0,0,0
20,54929117,mp,dhaakad,0,1,1
20,54014705,mp,daas,1,1,1
20,55516231,mp,mal,0,0,0
20,54147174,mp,paamche,1,1,1
20,53161614,mp,kumaar,0,0,1
20,54780456,mp,kumaar,0,0,1
20,52818806,mp,prakaas,1,1,1
20,53695961,mp,thivaaree,1,0,1
20,52711816,mp,kumaar,0,0,1
20,55696195,mp,moo,0,0,0
20,54013627,mp,kumaar,0,0,1
20,53722080,mp,kumaar,0,0,1
20,54028799,mp,kumaar,0,0,1
20,52867772,mp,prakaas,1,1,1
20,55146304,mp,kumaar,0,0,1
20,54531355,mp,saahanee,1,1,0
20,53743568,mp,kumaar,0,0,1
20,52664034,mp,dhaakad,0,1,1
20,55252613,mp,bagaaniyaa,1,1,1
20,52561944,mp,vaanoo,0,0,1
20,55541175,mp,thejavaanee,1,1,1
20,52900663,mp,kumaar,0,0,1
20,53494393,mp,kumaar,0,0,1
20,53717183,mp,kumaar,0,0,1
20,54315788,mp,parathethee,0,1,1
20,54643981,mp,sete,1,1,1
20,54850272,mp,hasain,0,0,1
20,54780558,mp,mahaaraaj,1,1,0
20,53101783,mp,kumaar,0,0,1
20,55819367,mp,prakaas,1,1,1
20,53980701,mp,kusaraam,1,1,1
20,54262414,mp,kumaar,0,0,1
20,54536287,mp,kanoojiyaa,1,1,1
20,53245658,mp,bihaaree,1,0,1
20,53530456,mp,kumaar,0,0,1
20,53205621,mp,kumaar,0,0,1
20,54403578,mp,kuraithee,0,0,1
20,55720611,mp,naagar,0,0,1
21,1423008,nagaland,deb,1,0,1
21,1456413,nagaland,thsanso,1,1,1
21,1439789,nagaland,ezung,1,1,1
21,1439088,nagaland,khatur,1,1,1
21,1422438,nagaland,yeptho,1,1,1
21,1450017,nagaland,tetseo,1,1,1
21,1451392,nagaland,ezung,1,1,1
21,1439971,nagaland,engo,1,1,1
21,1445167,nagaland,kumar,0,0,0
21,1423387,nagaland,lhoushe,1,1,1
21,1438071,nagaland,yeptho,1,1,1
21,1425543,nagaland,murry,0,0,1
21,1453870,nagaland,murry,0,0,1
21,1421644,nagaland,ozukum,1,1,1
21,1450757,nagaland,keyho,1,1,1
21,1440860,nagaland,rhakho,1,1,1
21,1446701,nagaland,belho,1,1,1
21,1453729,nagaland,terio,1,1,1
21,1419458,nagaland,ezung,1,1,1
21,1466928,nagaland,lotha,1,0,1
21,1436833,nagaland,sumi,1,1,1
21,1467894,nagaland,pradhan,1,0,1
21,1421986,nagaland,lotha,1,0,1
21,1415940,nagaland,yimchunger,1,1,1
21,1434469,nagaland,pongener,1,1,1
21,1460710,nagaland,prasad,1,0,0
21,1452677,nagaland,temsu,1,1,1
21,1468923,nagaland,rhakho,1,1,1
21,1464823,nagaland,lotha,1,0,1
21,1420904,nagaland,saha,0,0,1
21,1463394,nagaland,murry,0,0,1
21,1466421,nagaland,nayak,0,0,0
21,1461191,nagaland,yeptho,1,1,1
21,1468762,nagaland,pongener,1,1,1
21,1421933,nagaland,athia,1,0,1
21,1438224,nagaland,singh,0,0,0
21,1424977,nagaland,yalie,1,0,1
21,1417776,nagaland,murry,0,0,1
21,1438652,nagaland,pradhan,1,0,1
21,1436169,nagaland,ezung,1,1,1
21,1469409,nagaland,peri,1,1,1
21,1426512,nagaland,rhakho,1,1,1
21,1464502,nagaland,sumi,1,1,1
21,1456279,nagaland,ellen,1,1,1
21,1449112,nagaland,kevi,1,1,1
21,1433390,nagaland,angami,1,1,1
21,1459072,nagaland,ezung,1,1,1
21,1468724,nagaland,ezung,1,1,1
21,1450501,nagaland,rhakho,1,1,1
21,1422954,nagaland,imtiba,1,1,1
21,1422328,nagaland,lotha,1,0,1
21,1426565,nagaland,prasad,1,0,0
21,1445708,nagaland,singh,0,0,0
21,1424217,nagaland,singh,0,0,0
21,1452665,nagaland,lotha,1,0,1
21,1454619,nagaland,tetseo,1,1,1
21,1416122,nagaland,angami,1,1,1
21,1437444,nagaland,yosa,1,1,0
21,1428084,nagaland,lotha,1,0,1
21,1450477,nagaland,singh,0,0,0
21,1468855,nagaland,sangpang,1,1,1
21,1434228,nagaland,kemp,1,1,0
21,1445363,nagaland,kichu,1,1,1
21,1425463,nagaland,mary,0,0,1
21,1425575,nagaland,chugho,1,1,1
21,1469229,nagaland,kumar,0,0,0
21,1430531,nagaland,ozukum,1,1,1
21,1447183,nagaland,yayuk,1,1,1
21,1416372,nagaland,mary,0,0,1
21,1442736,nagaland,singh,0,0,0
21,1429332,nagaland,ezung,1,1,1
21,1459958,nagaland,lotha,1,0,1
21,1424182,nagaland,komyak,1,0,0
21,1441289,nagaland,yimchunger,1,1,1
21,1457570,nagaland,ozukum,1,1,1
21,1459730,nagaland,prasad,1,0,0
21,1432644,nagaland,atenjemba,1,1,1
21,1453141,nagaland,yeptho,1,1,1
21,1445991,nagaland,sumi,1,1,1
21,1431569,nagaland,vizol,0,0,1
21,1463368,nagaland,yimchunger,1,1,1
21,1431802,nagaland,sumi,1,1,1
21,1420050,nagaland,esther,0,0,0
21,1462565,nagaland,chakravarty,1,1,1
21,1457268,nagaland,lotha,1,0,1
21,1434074,nagaland,prasad,1,0,0
21,1465826,nagaland,yepthomi,1,1,1
21,1470841,nagaland,ozukum,1,1,1
21,1439310,nagaland,lotha,1,0,1
21,1416929,nagaland,khazo,1,1,1
21,1468064,nagaland,kupa,1,1,1
21,1435140,nagaland,lotha,1,0,1
21,1417576,nagaland,thakur,1,1,1
21,1447590,nagaland,prasad,1,0,0
21,1433697,nagaland,kumar,0,0,0
21,1466338,nagaland,dawman,0,0,0
21,1447717,nagaland,kevingulie,1,1,1
21,1455943,nagaland,zhimo,1,1,1
21,1465432,nagaland,belho,1,1,1
21,1449652,nagaland,khumla,1,0,1
21,1441717,nagaland,ezung,1,1,1
21,1457872,nagaland,lotha,1,0,1
21,1449597,nagaland,zao,1,0,1
21,1462572,nagaland,biswas,1,1,1
21,1422206,nagaland,yeptho,1,1,1
21,1428125,nagaland,lotha,1,0,1
21,1428263,nagaland,rhakho,1,1,1
21,1469763,nagaland,rani,0,1,0
21,1422586,nagaland,honlen,1,1,1
21,1422385,nagaland,sumi,1,1,1
21,1429268,nagaland,lotha,1,0,1
21,1437832,nagaland,kezo,1,1,1
21,1454301,nagaland,ozukum,1,1,1
21,1469722,nagaland,singh,0,0,0
21,1448198,nagaland,lotha,1,0,1
21,1450006,nagaland,sangma,1,0,1
21,1418222,nagaland,yeptho,1,1,1
21,1435214,nagaland,zhimo,1,1,1
21,1417468,nagaland,wallim,0,0,0
21,1426999,nagaland,gowala,0,1,1
21,1432135,nagaland,kezo,1,1,1
21,1437449,nagaland,yosa,1,1,0
21,1431205,nagaland,sumi,1,1,1
21,1454197,nagaland,sumi,1,1,1
21,1455737,nagaland,movi,1,1,0
21,1449130,nagaland,peri,1,1,1
21,1449045,nagaland,kemp,1,1,0
21,1447377,nagaland,sumi,1,1,1
21,1430787,nagaland,lkr,0,0,0
21,1441363,nagaland,yimchunger,1,1,1
21,1458681,nagaland,singh,0,0,0
21,1433444,nagaland,belho,1,1,1
21,1451007,nagaland,mongshai,1,0,1
21,1434961,nagaland,sumi,1,1,1
21,1421635,nagaland,ozukum,1,1,1
21,1453239,nagaland,humtsoe,0,1,1
21,1464349,nagaland,lotha,1,0,1
21,1463973,nagaland,angami,1,1,1
21,1462745,nagaland,ram,1,0,0
21,1450054,nagaland,lotha,1,0,1
21,1467833,nagaland,zhimo,1,1,1
21,1464896,nagaland,ezung,1,1,1
21,1456338,nagaland,kedunyi,1,1,1
21,1452421,nagaland,kumari,0,0,1
21,1469944,nagaland,kania,1,1,1
21,1435695,nagaland,sumi,1,1,1
21,1440616,nagaland,rhakho,1,1,1
21,1428790,nagaland,kumar,0,0,0
21,1461017,nagaland,shitio,1,1,1
21,1465353,nagaland,murry,0,0,1
21,1419033,nagaland,sumi,1,1,1
21,1460562,nagaland,humtsoe,0,1,1
21,1445209,nagaland,yimchunger,1,1,1
21,1449595,nagaland,rangkha,1,1,1
21,1456828,nagaland,deb,1,0,1
21,1466677,nagaland,zhimo,1,1,1
21,1469335,nagaland,sumi,1,1,1
21,1456759,nagaland,alley,1,0,1
21,1451833,nagaland,arenla,1,1,1
21,1447866,nagaland,mezhü,1,1,1
21,1454031,nagaland,kuame,1,1,1
21,1448762,nagaland,dutta,0,1,1
21,1419600,nagaland,kumari,0,0,1
21,1447853,nagaland,yimchunger,1,1,1
21,1460760,nagaland,saha,0,0,1
21,1463903,nagaland,quinker,0,0,0
21,1435999,nagaland,sangma,1,0,1
21,1453109,nagaland,imnajungla,1,1,1
21,1452636,nagaland,murry,0,0,1
21,1470773,nagaland,keyho,1,1,1
21,1431626,nagaland,burman,1,1,1
21,1461150,nagaland,lotha,1,0,1
21,1455734,nagaland,angami,1,1,1
21,1469522,nagaland,zhimo,1,1,1
21,1432694,nagaland,imlong,1,1,1
21,1455564,nagaland,ezung,1,1,1
21,1425798,nagaland,yepthomi,1,1,1
21,1443847,nagaland,singh,0,0,0
21,1463339,nagaland,mankang,1,1,1
21,1434268,nagaland,kemp,1,1,0
21,1449922,nagaland,sangma,1,0,1
21,1444164,nagaland,angami,1,1,1
21,1422801,nagaland,angami,1,1,1
21,1425081,nagaland,singh,0,0,0
21,1449589,nagaland,humtsoe,0,1,1
21,1431990,nagaland,angami,1,1,1
21,1442900,nagaland,neikha,1,1,1
21,1455042,nagaland,angami,1,1,1
21,1465817,nagaland,nekha,1,1,1
21,1441541,nagaland,lotha,1,0,1
21,1427383,nagaland,sumi,1,1,1
21,1431817,nagaland,humtsoe,0,1,1
21,1453415,nagaland,pongchai,1,1,1
21,1469969,nagaland,lotha,1,0,1
21,1445563,nagaland,ngatsu,1,1,1
21,1417049,nagaland,lkr,0,0,0
21,1416917,nagaland,rolnu,0,1,0
21,1419675,nagaland,pongener,1,1,1
21,1462520,nagaland,yeptho,1,1,1
21,1426863,nagaland,langthasa,1,0,1
21,1462397,nagaland,ozukum,1,1,1
21,1470014,nagaland,sahani,1,1,1
21,1429977,nagaland,rhakho,1,1,1
21,1452626,nagaland,humtsoe,0,1,1
21,1428038,nagaland,lotha,1,0,1
21,1452922,nagaland,zhimo,1,1,1
21,1439699,nagaland,singh,0,0,0
21,1440878,nagaland,thakur,1,1,1
21,1434176,nagaland,angami,1,1,1
21,1430758,nagaland,kichu,1,1,1
21,1417382,nagaland,nring,0,0,1
21,1455570,nagaland,lotha,1,0,1
21,1457419,nagaland,nchumbemo,1,1,1
21,1447967,nagaland,singh,0,0,0
21,1441550,nagaland,ezung,1,1,1
21,1455730,nagaland,lima,0,0,0
21,1451406,nagaland,thungbemo,1,1,1
21,1423306,nagaland,ezung,1,1,1
21,1453853,nagaland,murry,0,0,1
21,1460097,nagaland,deb,1,0,1
21,1454942,nagaland,vingulie,1,1,1
21,1420719,nagaland,chenithung,1,1,1
21,1470452,nagaland,ezung,1,1,1
21,1439578,nagaland,haokip,1,0,1
21,1448014,nagaland,poireng,0,1,0
21,1427362,nagaland,sumi,1,1,1
21,1429908,nagaland,shiuto,1,1,1
21,1429415,nagaland,ltu,0,0,1
21,1442747,nagaland,lotha,1,0,1
21,1459098,nagaland,humtsoe,0,1,1
21,1424819,nagaland,sumi,1,1,1
21,1468461,nagaland,keyho,1,1,1
21,1428808,nagaland,lotha,1,0,1
21,1462057,nagaland,tetso,1,1,1
21,1448232,nagaland,kumar,0,0,0
21,1428333,nagaland,singh,0,0,0
21,1416300,nagaland,angami,1,1,1
21,1442881,nagaland,sumi,1,1,1
21,1446927,nagaland,sumi,1,1,1
21,1441285,nagaland,yimchunger,1,1,1
21,1425608,nagaland,pongener,1,1,1
21,1424872,nagaland,yim,1,0,1
21,1437679,nagaland,humtsoe,0,1,1
21,1439881,nagaland,lotha,1,0,1
21,1435848,nagaland,deb,1,0,1
21,1469714,nagaland,chusi,1,1,1
21,1454830,nagaland,khan,0,0,1
21,1441574,nagaland,lotha,1,0,1
21,1439479,nagaland,tero,1,1,1
21,1437001,nagaland,imdongdangba,1,0,1
21,1458307,nagaland,kinghen,1,1,0
21,1445298,nagaland,mekro,1,1,1
21,1450887,nagaland,angki,1,1,1
21,1440517,nagaland,punyu,1,1,1
21,1422747,nagaland,theke,1,1,1
21,1437978,nagaland,singh,0,0,0
21,1458907,nagaland,yimchunger,1,1,1
21,1422620,nagaland,tetseo,1,1,1
21,1467573,nagaland,zhimo,1,1,1
21,1448401,nagaland,lotha,1,0,1
21,1465835,nagaland,yeptho,1,1,1
21,1416565,nagaland,tsory,1,0,1
21,1467966,nagaland,mekro,1,1,1
21,1432277,nagaland,sumi,1,1,1
21,1431678,nagaland,kumar,0,0,0
21,1416483,nagaland,zhimo,1,1,1
21,1421326,nagaland,katha,0,1,1
21,1466730,nagaland,holvi,0,0,1
21,1424397,nagaland,singh,0,0,0
21,1449266,nagaland,yano,1,1,1
21,1448373,nagaland,kezo,1,1,1
21,1456533,nagaland,lkr,0,0,0
21,1460035,nagaland,tsumongo,1,1,1
21,1438519,nagaland,kumar,0,0,0
21,1419005,nagaland,sumi,1,1,1
21,1453249,nagaland,lotha,1,0,1
21,1448545,nagaland,vaiphei,1,0,1
21,1458290,nagaland,enni,0,1,1
21,1440211,nagaland,puro,1,1,1
21,1461456,nagaland,sumi,1,1,1
21,1425322,nagaland,yimchunger,1,1,1
21,1424362,nagaland,prasad,1,0,0
21,1452192,nagaland,angami,1,1,1
21,1468471,nagaland,chetnyu,1,1,1
21,1455804,nagaland,nayak,0,0,0
21,1468507,nagaland,kumar,0,0,0
21,1419286,nagaland,tsela,1,1,1
21,1458076,nagaland,sumi,1,1,1
21,1459527,nagaland,maiya,0,0,0
21,1449897,nagaland,sangma,1,0,1
21,1427025,nagaland,sumi,1,1,1
21,1452970,nagaland,kinimi,1,1,1
21,1463342,nagaland,prasad,1,0,0
21,1428378,nagaland,visa,1,1,1
21,1418759,nagaland,kumar,0,0,0
21,1444137,nagaland,chakre,0,1,1
21,1457462,nagaland,lotha,1,0,1
21,1429249,nagaland,lotha,1,0,1
21,1470628,nagaland,lkr,0,0,0
21,1460708,nagaland,prasad,1,0,0
21,1465013,nagaland,zhimo,1,1,1
21,1449592,nagaland,humtsoe,0,1,1
21,1419283,nagaland,tsela,1,1,1
21,1441538,nagaland,ezung,1,1,1
21,1460248,nagaland,sumi,1,1,1
21,1434677,nagaland,chettri,1,1,1
21,1446849,nagaland,yeptho,1,1,1
21,1430989,nagaland,khawas,1,1,1
21,1432086,nagaland,mekro,1,1,1
21,1471180,nagaland,humtsoe,0,1,1
21,1466645,nagaland,rhakho,1,1,1
21,1433660,nagaland,lotha,1,0,1
21,1440862,nagaland,rhakho,1,1,1
21,1444478,nagaland,sumi,1,1,1
21,1459985,nagaland,siria,0,0,0
21,1471517,nagaland,bhattarai,1,0,1
21,1439146,nagaland,chakhesang,1,1,1
21,1430240,nagaland,kiso,1,1,1
21,1462026,nagaland,yeptho,1,1,1
21,1434934,nagaland,rupreo,1,1,0
21,1441260,nagaland,yimchunger,1,1,1
21,1445693,nagaland,singh,0,0,0
21,1423171,nagaland,sumi,1,1,1
21,1443416,nagaland,sangma,1,0,1
21,1470974,nagaland,deb,1,0,1
21,1450829,nagaland,tetseo,1,1,1
21,1465173,nagaland,haokip,1,0,1
21,1422719,nagaland,tetseo,1,1,1
21,1422730,nagaland,ram,1,0,0
21,1439251,nagaland,lotha,1,0,1
21,1464892,nagaland,ezung,1,1,1
21,1438640,nagaland,lotha,1,0,1
21,1444599,nagaland,yeptho,1,1,1
21,1449715,nagaland,haokip,1,0,1
21,1450040,nagaland,mekro,1,1,1
21,1461005,nagaland,yemjong,1,1,1
21,1449235,nagaland,ngame,1,1,1
21,1461959,nagaland,kumar,0,0,0
21,1443959,nagaland,tetseo,1,1,1
21,1448118,nagaland,biswas,1,1,1
21,1446058,nagaland,lotha,1,0,1
21,1445701,nagaland,prasad,1,0,0
21,1434658,nagaland,humtsoe,0,1,1
21,1460879,nagaland,haokip,1,0,1
21,1445920,nagaland,singh,0,0,0
21,1451156,nagaland,dazo,1,1,1
21,1463002,nagaland,sumi,1,1,1
21,1436046,nagaland,ezung,1,1,1
21,1435881,nagaland,sumi,1,1,1
21,1417405,nagaland,ozukum,1,1,1
21,1432983,nagaland,lotha,1,0,1
21,1436134,nagaland,humtsoe,0,1,1
21,1452354,nagaland,kuki,1,1,1
21,1437948,nagaland,sangma,1,0,1
21,1456664,nagaland,kuki,1,1,1
21,1432251,nagaland,yepthomi,1,1,1
21,1427981,nagaland,lotha,1,0,1
21,1427950,nagaland,lotha,1,0,1
21,1457290,nagaland,ezo,1,1,1
21,1454618,nagaland,keyho,1,1,1
21,1418285,nagaland,sumi,1,1,1
21,1460486,nagaland,kom,0,0,0
21,1442029,nagaland,ezung,1,1,1
21,1467789,nagaland,biswas,1,1,1
21,1470023,nagaland,singh,0,0,0
21,1443019,nagaland,nchumbemo,1,1,1
21,1454393,nagaland,lkr,0,0,0
21,1416019,nagaland,angami,1,1,1
21,1454913,nagaland,mannyei,1,1,1
21,1464104,nagaland,touthang,1,1,1
21,1443565,nagaland,yalie,1,0,1
21,1423901,nagaland,ezung,1,1,1
21,1466161,nagaland,nyeiang,1,1,1
21,1423716,nagaland,lotha,1,0,1
21,1437015,nagaland,lotha,1,0,1
21,1443150,nagaland,thurr,0,0,1
21,1434780,nagaland,lotha,1,0,1
21,1433379,nagaland,tetso,1,1,1
21,1419414,nagaland,lotha,1,0,1
21,1443272,nagaland,sumi,1,1,1
21,1453820,nagaland,rachungo,1,0,1
21,1427325,nagaland,sumi,1,1,1
21,1423869,nagaland,lotha,1,0,1
21,1464117,nagaland,kuki,1,1,1
21,1442455,nagaland,nokton,0,0,1
21,1415816,nagaland,tsela,1,1,1
21,1457577,nagaland,winkangshu,1,1,1
21,1427339,nagaland,sumi,1,1,1
21,1456234,nagaland,lotha,1,0,1
21,1469615,nagaland,yhoshu,1,1,1
21,1418356,nagaland,nienkhia,1,1,1
21,1452457,nagaland,pradhan,1,0,1
21,1458197,nagaland,rhakho,1,1,1
21,1434343,nagaland,murry,0,0,1
21,1437667,nagaland,lotha,1,0,1
21,1442692,nagaland,puro,1,1,1
21,1469300,nagaland,zhimo,1,1,1
21,1430936,nagaland,tetseo,1,1,1
21,1442873,nagaland,yeptho,1,1,1
21,1450699,nagaland,tetseo,1,1,1
21,1433893,nagaland,lotha,1,0,1
21,1423069,nagaland,nchumbeni,1,0,1
21,1421800,nagaland,singh,0,0,0
21,1451310,nagaland,sumi,1,1,1
21,1441487,nagaland,yim,1,0,1
21,1449833,nagaland,ahmed,1,0,0
21,1450532,nagaland,rhakho,1,1,1
21,1420556,nagaland,murry,0,0,1
21,1443693,nagaland,murry,0,0,1
21,1463288,nagaland,humtsoe,0,1,1
21,1435950,nagaland,sumi,1,1,1
21,1468738,nagaland,ezung,1,1,1
21,1422682,nagaland,mihjat,0,0,0
21,1423792,nagaland,murry,0,0,1
21,1422965,nagaland,rentta,0,0,0
21,1425551,nagaland,humtsoe,0,1,1
21,1443294,nagaland,sumi,1,1,1
21,1421654,nagaland,singh,0,0,0
21,1440236,nagaland,lhousi,1,1,1
21,1464691,nagaland,ezung,1,1,1
21,1450243,nagaland,singh,0,0,0
21,1426194,nagaland,kumar,0,0,0
21,1459170,nagaland,hengna,1,1,0
21,1434411,nagaland,ezung,1,1,1
21,1462580,nagaland,biswas,1,1,1
21,1435042,nagaland,angami,1,1,1
21,1462603,nagaland,saha,0,0,1
21,1467346,nagaland,yeptho,1,1,1
21,1458858,nagaland,yhoshu,1,1,1
21,1443455,nagaland,angami,1,1,1
21,1448675,nagaland,tsürho,1,1,1
21,1427993,nagaland,jana,0,1,0
21,1440076,nagaland,dutta,0,1,1
21,1422461,nagaland,sumi,1,1,1
21,1439711,nagaland,murry,0,0,1
21,1416008,nagaland,tetso,1,1,1
21,1419015,nagaland,sumi,1,1,1
21,1436928,nagaland,dutta,0,1,1
21,1421042,nagaland,kesiyie,1,0,1
21,1443080,nagaland,kiso,1,1,1
21,1433275,nagaland,chenithung,1,1,1
21,1448124,nagaland,biswas,1,1,1
21,1422267,nagaland,yepthomi,1,1,1
21,1451909,nagaland,lotha,1,0,1
21,1459281,nagaland,sumi,1,1,1
21,1458898,nagaland,lotha,1,0,1
21,1440523,nagaland,kezo,1,1,1
21,1455640,nagaland,enni,0,1,1
21,1460354,nagaland,lotha,1,0,1
21,1426320,nagaland,yeptho,1,1,1
21,1426720,nagaland,langthasa,1,0,1
21,1458934,nagaland,bora,1,0,1
21,1424169,nagaland,komyak,1,0,0
21,1432435,nagaland,yimchunger,1,1,1
21,1434353,nagaland,lotha,1,0,1
21,1457384,nagaland,yepthomi,1,1,1
21,1464382,nagaland,senotsu,1,1,1
21,1452895,nagaland,yepthomi,1,1,1
21,1426019,nagaland,tsapemo,1,1,1
21,1461651,nagaland,poru,1,1,1
21,1435882,nagaland,yeptho,1,1,1
21,1420527,nagaland,murry,0,0,1
21,1471343,nagaland,humtsoe,0,1,1
21,1420312,nagaland,yhoshu,1,1,1
21,1427451,nagaland,savi,0,1,0
21,1453454,nagaland,ezung,1,1,1
21,1420046,nagaland,lotha,1,0,1
21,1425198,nagaland,yeptho,1,1,1
21,1447591,nagaland,choudhary,0,1,0
21,1441385,nagaland,yimchunger,1,1,1
21,1420032,nagaland,humtsoe,0,1,1
21,1435562,nagaland,yimchunger,1,1,1
21,1442549,nagaland,khumla,1,0,1
21,1435236,nagaland,lkr,0,0,0
21,1453827,nagaland,lotha,1,0,1
21,1423947,nagaland,choudhary,0,1,0
21,1416146,nagaland,prasad,1,0,0
21,1417960,nagaland,sumi,1,1,1
21,1457621,nagaland,singh,0,0,0
21,1453652,nagaland,domeh,0,0,1
21,1439643,nagaland,belho,1,1,1
21,1424669,nagaland,rentsamo,1,1,1
21,1460373,nagaland,yeptho,1,1,1
21,1427899,nagaland,hega,0,0,0
21,1449591,nagaland,humtsoe,0,1,1
21,1454733,nagaland,prasad,1,0,0
21,1450026,nagaland,adahru,1,0,0
21,1431372,nagaland,krome,1,1,1
21,1424334,nagaland,kengurüsie,1,1,1
21,1422201,nagaland,sumi,1,1,1
21,1467283,nagaland,pradhan,1,0,1
21,1454730,nagaland,prasad,1,0,0
21,1432845,nagaland,subedi,0,0,1
21,1442206,nagaland,neikha,1,1,1
21,1432605,nagaland,ozukum,1,1,1
21,1434340,nagaland,singh,0,0,0
21,1428454,nagaland,singh,0,0,0
21,1423918,nagaland,lotha,1,0,1
21,1449834,nagaland,yimchunger,1,1,1
21,1440574,nagaland,kemp,1,1,0
21,1466635,nagaland,kezo,1,1,1
21,1425080,nagaland,singh,0,0,0
21,1420413,nagaland,saha,0,0,1
21,1430618,nagaland,rhakho,1,1,1
21,1460193,nagaland,dutta,0,1,1
21,1432816,nagaland,sumi,1,1,1
21,1456546,nagaland,yadav,0,0,0
21,1470273,nagaland,yeptho,1,1,1
21,1426103,nagaland,ezung,1,1,1
21,1458506,nagaland,anal,0,0,0
21,1468966,nagaland,sakha,1,0,1
21,1431087,nagaland,sumi,1,1,1
21,1467722,nagaland,belho,1,1,1
21,1457417,nagaland,lotha,1,0,1
21,1429260,nagaland,ezung,1,1,1
21,1433367,nagaland,angami,1,1,1
21,1462293,nagaland,yepthomi,1,1,1
21,1448426,nagaland,murry,0,0,1
21,1458662,nagaland,lotha,1,0,1
21,1456380,nagaland,thou,1,1,1
21,1421694,nagaland,deb,1,0,1
21,1465437,nagaland,belho,1,1,1
21,1421046,nagaland,sogotsu,1,1,1
21,1424422,nagaland,lotha,1,0,1
21,1431595,nagaland,debanth,0,1,0
21,1428982,nagaland,langzei,1,1,1
21,1462934,nagaland,lotha,1,0,1
21,1465612,nagaland,diethotsolie,1,0,1
21,1454043,nagaland,pradhan,1,0,1
21,1416275,nagaland,kiso,1,1,1
21,1421508,nagaland,poireng,0,1,0
21,1432489,nagaland,lotha,1,0,1
21,1467286,nagaland,newar,1,1,1
21,1423578,nagaland,sumi,1,1,1
21,1464385,nagaland,senotsu,1,1,1
21,1419977,nagaland,humtsoe,0,1,1
21,1460912,nagaland,zehol,0,1,1
21,1441113,nagaland,lotha,1,0,1
21,1459665,nagaland,ram,1,0,0
21,1440876,nagaland,thakur,1,1,1
21,1417386,nagaland,ashom,1,0,0
21,1455697,nagaland,sumi,1,1,1
21,1450911,nagaland,neikha,1,1,1
21,1460592,nagaland,prasad,1,0,0
21,1435716,nagaland,sumi,1,1,1
21,1433651,nagaland,ngulie,1,1,1
21,1423007,nagaland,lotha,1,0,1
21,1454622,nagaland,zhimo,1,1,1
21,1440140,nagaland,chiten,1,0,0
21,1468643,nagaland,prasad,1,0,0
21,1468435,nagaland,ihokhe,1,0,1
21,1466591,nagaland,disong,1,1,1
21,1419003,nagaland,yeptho,1,1,1
21,1451818,nagaland,popha,1,1,1
21,1449607,nagaland,yeptho,1,1,1
21,1469130,nagaland,lotha,1,0,1
21,1451431,nagaland,naik,0,0,0
21,1419178,nagaland,hozoyie,1,1,1
21,1451163,nagaland,kumar,0,0,0
21,1468965,nagaland,sakha,1,0,1
21,1458702,nagaland,keri,0,0,0
21,1437778,nagaland,keyho,1,1,1
21,1447399,nagaland,lotha,1,0,1
21,1440076,nagaland,dutta,0,1,1
21,1466804,nagaland,lotha,1,0,1
21,1456415,nagaland,kichu,1,1,1
21,1416649,nagaland,lomongo,1,1,1
21,1450970,nagaland,tangsoi,1,0,1
21,1464454,nagaland,thepfuletuo,1,1,1
21,1459958,nagaland,lotha,1,0,1
21,1415757,nagaland,ram,1,0,0
21,1450207,nagaland,lotha,1,0,1
21,1436623,nagaland,nienkhia,1,1,1
21,1435355,nagaland,keyho,1,1,1
21,1433446,nagaland,chakhesang,1,1,1
21,1427387,nagaland,sumi,1,1,1
21,1443822,nagaland,yadav,0,0,0
21,1415805,nagaland,tsela,1,1,1
21,1460068,nagaland,kumar,0,0,0
21,1452824,nagaland,kezo,1,1,1
21,1467157,nagaland,pradhan,1,0,1
21,1441917,nagaland,yemjong,1,1,1
21,1422517,nagaland,neikha,1,1,1
21,1450200,nagaland,ezung,1,1,1
21,1451561,nagaland,changkija,1,0,1
21,1464859,nagaland,nchumbemo,1,1,1
21,1428400,nagaland,thou,1,1,1
21,1420237,nagaland,sipong,1,1,1
21,1416184,nagaland,sahani,1,1,1
21,1422551,nagaland,tsela,1,1,1
21,1440319,nagaland,sangma,1,0,1
21,1433194,nagaland,rolnu,0,1,0
21,1456638,nagaland,yepthomi,1,1,1
21,1471398,nagaland,lkr,0,0,0
21,1439349,nagaland,yeptho,1,1,1
21,1449831,nagaland,khim,0,0,1
21,1446860,nagaland,ezung,1,1,1
21,1419881,nagaland,domeh,0,0,1
21,1441416,nagaland,sumi,1,1,1
21,1447029,nagaland,ghosh,1,1,1
21,1450665,nagaland,tetseo,1,1,1
21,1433691,nagaland,lotha,1,0,1
21,1450335,nagaland,pongener,1,1,1
21,1423041,nagaland,yadav,0,0,0
21,1435790,nagaland,singh,0,0,0
21,1429425,nagaland,ltu,0,0,1
21,1442750,nagaland,lotha,1,0,1
21,1445099,nagaland,deb,1,0,1
21,1461385,nagaland,daniel,1,0,1
21,1446032,nagaland,kinimi,1,1,1
21,1445973,nagaland,moatemjen,1,0,1
21,1418280,nagaland,zeme,1,1,1
21,1467637,nagaland,azheto,1,1,1
21,1434411,nagaland,ezung,1,1,1
21,1415983,nagaland,rakho,1,1,1
21,1419780,nagaland,singh,0,0,0
21,1432098,nagaland,kisotso,1,1,1
21,1469302,nagaland,zhimo,1,1,1
21,1462196,nagaland,singh,0,0,0
21,1422371,nagaland,sumi,1,1,1
21,1466762,nagaland,nyakba,1,1,1
21,1470797,nagaland,sarki,1,1,1
21,1455899,nagaland,prasad,1,0,0
21,1463092,nagaland,yeptho,1,1,1
21,1455194,nagaland,deb,1,0,1
21,1421525,nagaland,tetseo,1,1,1
21,1468693,nagaland,prasad,1,0,0
21,1461301,nagaland,yeptho,1,1,1
21,1465193,nagaland,maken,1,0,1
21,1451207,nagaland,yeptho,1,1,1
21,1448226,nagaland,kumar,0,0,0
21,1430234,nagaland,kajiri,0,0,1
21,1449448,nagaland,angami,1,1,1
21,1419745,nagaland,bora,1,0,1
21,1465197,nagaland,ozukum,1,1,1
21,1418438,nagaland,kumari,0,0,1
21,1423080,nagaland,khodemo,1,1,1
21,1431443,nagaland,nlongtsu,1,1,1
21,1443199,nagaland,sumi,1,1,1
21,1457702,nagaland,deb,1,0,1
21,1447083,nagaland,prasad,1,0,0
21,1439056,nagaland,khamhi,1,1,1
21,1454959,nagaland,lotha,1,0,1
21,1454267,nagaland,moin,1,1,0
21,1448654,nagaland,yepthomi,1,1,1
21,1468966,nagaland,sakha,1,0,1
21,1417901,nagaland,sumi,1,1,1
21,1433389,nagaland,angami,1,1,1
21,1436600,nagaland,lotha,1,0,1
21,1451465,nagaland,kuki,1,1,1
21,1469728,nagaland,nguzhu,1,1,1
21,1460591,nagaland,kumar,0,0,0
21,1459351,nagaland,murry,0,0,1
21,1464176,nagaland,sumi,1,1,1
21,1450444,nagaland,murry,0,0,1
21,1451415,nagaland,abeni,0,0,0
21,1419535,nagaland,lotha,1,0,1
21,1468154,nagaland,tetseo,1,1,1
21,1466075,nagaland,ezung,1,1,1
21,1456113,nagaland,singh,0,0,0
21,1452011,nagaland,angami,1,1,1
21,1465784,nagaland,lkr,0,0,0
21,1451380,nagaland,murry,0,0,1
21,1451716,nagaland,akhango,1,1,0
21,1427833,nagaland,lotha,1,0,1
21,1460424,nagaland,riben,0,0,0
21,1425328,nagaland,temsu,1,1,1
21,1420955,nagaland,richa,1,1,1
21,1451147,nagaland,krome,1,1,1
21,1426544,nagaland,sangma,1,0,1
21,1420591,nagaland,surma,0,0,1
21,1445213,nagaland,daiho,1,1,1
21,1448543,nagaland,chhakchhuak,1,1,1
21,1465586,nagaland,ayangla,1,0,1
21,1452860,nagaland,akala,1,1,1
21,1441488,nagaland,yimchunger,1,1,1
21,1441777,nagaland,neojikhiung,1,1,1
21,1420471,nagaland,sahani,1,1,1
21,1435194,nagaland,murry,0,0,1
21,1453718,nagaland,neikha,1,1,1
21,1456861,nagaland,dutta,0,1,1
21,1455778,nagaland,keretsu,1,1,1
21,1468211,nagaland,dutta,0,1,1
21,1456778,nagaland,ghosh,1,1,1
21,1467355,nagaland,lotha,1,0,1
21,1457721,nagaland,shee,0,0,0
21,1456112,nagaland,biswas,1,1,1
21,1453840,nagaland,phyolumo,1,1,1
21,1416786,nagaland,angami,1,1,1
21,1432767,nagaland,belho,1,1,1
21,1434020,nagaland,kumar,0,0,0
21,1420901,nagaland,ezung,1,1,1
21,1433498,nagaland,philson,1,0,1
21,1448093,nagaland,biswas,1,1,1
21,1464823,nagaland,lotha,1,0,1
21,1456016,nagaland,ezung,1,1,1
21,1420092,nagaland,ezung,1,1,1
21,1463396,nagaland,ngulie,1,1,1
21,1461317,nagaland,ngukha,1,1,0
21,1421022,nagaland,pongener,1,1,1
21,1468325,nagaland,deb,1,0,1
21,1461446,nagaland,zhimo,1,1,1
21,1419612,nagaland,lotha,1,0,1
21,1427794,nagaland,lotha,1,0,1
21,1418021,nagaland,humtsoe,0,1,1
21,1450836,nagaland,keyho,1,1,1
21,1457191,nagaland,saha,0,0,1
21,1448047,nagaland,haque,1,0,1
21,1462405,nagaland,shihoto,1,1,1
21,1444096,nagaland,bibi,1,0,0
21,1463146,nagaland,yeptho,1,1,1
21,1458154,nagaland,pongener,1,1,1
21,1434461,nagaland,sumi,1,1,1
21,1417263,nagaland,tsela,1,1,1
21,1430359,nagaland,thousen,0,0,0
21,1438135,nagaland,lotha,1,0,1
21,1423138,nagaland,lotha,1,0,1
21,1454448,nagaland,kezo,1,1,1
21,1425021,nagaland,haokip,1,0,1
21,1417521,nagaland,kamlak,0,0,0
21,1471471,nagaland,lotha,1,0,1
21,1469526,nagaland,sumi,1,1,1
21,1425531,nagaland,murry,0,0,1
21,1451907,nagaland,lotha,1,0,1
21,1426156,nagaland,sumi,1,1,1
21,1438185,nagaland,lotha,1,0,1
21,1418433,nagaland,sasu,1,1,1
21,1446995,nagaland,sonla,1,0,1
21,1423660,nagaland,chamlak,0,0,0
21,1463272,nagaland,singh,0,0,0
21,1426170,nagaland,mekro,1,1,1
21,1463313,nagaland,lotha,1,0,1
21,1465827,nagaland,zhimo,1,1,1
21,1417733,nagaland,murhai,1,0,1
21,1437397,nagaland,savi,0,1,0
21,1459158,nagaland,kuki,1,1,1
21,1416240,nagaland,kuki,1,1,1
21,1442518,nagaland,sumi,1,1,1
21,1440774,nagaland,kezo,1,1,1
21,1446978,nagaland,rhakho,1,1,1
21,1456247,nagaland,ozukum,1,1,1
21,1423169,nagaland,sumi,1,1,1
21,1433591,nagaland,lkr,0,0,0
21,1448683,nagaland,tsürho,1,1,1
21,1438226,nagaland,singh,0,0,0
21,1459279,nagaland,yeptho,1,1,1
21,1432793,nagaland,sumi,1,1,1
21,1417141,nagaland,pradhan,1,0,1
21,1425497,nagaland,ezung,1,1,1
21,1432987,nagaland,ezung,1,1,1
21,1442654,nagaland,khan,0,0,1
21,1422735,nagaland,tetseo,1,1,1
21,1418061,nagaland,humtsoe,0,1,1
21,1434769,nagaland,sumi,1,1,1
21,1448333,nagaland,singh,0,0,0
21,1426754,nagaland,langthasa,1,0,1
21,1451666,nagaland,lotha,1,0,1
21,1464710,nagaland,benny,1,0,1
21,1463295,nagaland,shitio,1,1,1
21,1457633,nagaland,singh,0,0,0
21,1417604,nagaland,lotha,1,0,1
21,1419527,nagaland,kemp,1,1,0
21,1459849,nagaland,ngutsolo,1,1,1
21,1452385,nagaland,prasad,1,0,0
21,1433081,nagaland,richa,1,1,1
21,1439173,nagaland,chakre,0,1,1
21,1460356,nagaland,lotha,1,0,1
21,1446052,nagaland,ahmed,1,0,0
21,1428895,nagaland,sumi,1,1,1
21,1455794,nagaland,temsu,1,1,1
21,1453509,nagaland,sachamo,1,1,1
21,1423235,nagaland,sumi,1,1,1
21,1446455,nagaland,ezung,1,1,1
21,1461015,nagaland,shitio,1,1,1
21,1448766,nagaland,dutta,0,1,1
21,1441269,nagaland,yim,1,0,1
21,1437760,nagaland,athia,1,0,1
21,1420860,nagaland,lotha,1,0,1
21,1420020,nagaland,murry,0,0,1
21,1426562,nagaland,bieyiese,1,0,1
21,1469633,nagaland,keretsu,1,1,1
21,1464760,nagaland,yeptho,1,1,1
21,1454820,nagaland,koiri,1,1,1
21,1454302,nagaland,yepthomi,1,1,1
21,1437149,nagaland,tsela,1,1,1
21,1415915,nagaland,chaduri,1,0,1
21,1426659,nagaland,sumi,1,1,1
21,1455352,nagaland,lotha,1,0,1
21,1453521,nagaland,lotha,1,0,1
21,1468223,nagaland,ghosh,1,1,1
21,1453788,nagaland,ozukum,1,1,1
21,1442375,nagaland,ngulie,1,1,1
21,1420706,nagaland,lotha,1,0,1
21,1421581,nagaland,ezung,1,1,1
21,1465226,nagaland,kumari,0,0,1
21,1461312,nagaland,keli,0,0,0
21,1443148,nagaland,thurr,0,0,1
21,1452241,nagaland,angami,1,1,1
21,1418527,nagaland,puro,1,1,1
21,1470099,nagaland,singh,0,0,0
21,1445002,nagaland,lotha,1,0,1
21,1421367,nagaland,zhimo,1,1,1
21,1434686,nagaland,deb,1,0,1
21,1441247,nagaland,yimchunger,1,1,1
21,1452155,nagaland,zhimo,1,1,1
21,1428062,nagaland,lotha,1,0,1
21,1435408,nagaland,ezung,1,1,1
21,1431494,nagaland,chale,1,1,1
21,1421260,nagaland,kinghen,1,1,0
21,1416051,nagaland,savi,0,1,0
21,1446790,nagaland,puheshe,1,0,1
21,1442095,nagaland,savi,0,1,0
21,1429073,nagaland,nochi,1,1,1
21,1439386,nagaland,kichu,1,1,1
21,1435535,nagaland,lotha,1,0,1
21,1470888,nagaland,sumi,1,1,1
21,1466900,nagaland,chettri,1,1,1
21,1470600,nagaland,sherpa,1,1,1
21,1467887,nagaland,saha,0,0,1
21,1422230,nagaland,yeptho,1,1,1
21,1447214,nagaland,lkr,0,0,0
21,1454129,nagaland,sangma,1,0,1
21,1438198,nagaland,lotha,1,0,1
21,1471295,nagaland,visa,1,1,1
21,1436355,nagaland,movi,1,1,0
21,1437645,nagaland,lkr,0,0,0
21,1466371,nagaland,jolhou,1,0,1
21,1422950,nagaland,rhakho,1,1,1
21,1440708,nagaland,rhakho,1,1,1
21,1466893,nagaland,lotha,1,0,1
21,1456267,nagaland,rhakho,1,1,1
21,1470880,nagaland,kumar,0,0,0
21,1429207,nagaland,mannyei,1,1,1
21,1469093,nagaland,yeptho,1,1,1
21,1459204,nagaland,lunkim,1,1,1
21,1429533,nagaland,dorje,0,0,1
21,1428086,nagaland,lotha,1,0,1
21,1462877,nagaland,sumi,1,1,1
21,1455468,nagaland,murry,0,0,1
21,1452023,nagaland,anal,0,0,0
21,1437118,nagaland,singh,0,0,0
21,1416531,nagaland,nyakba,1,1,1
21,1419785,nagaland,thangjam,1,1,1
21,1455223,nagaland,murry,0,0,1
21,1462984,nagaland,yepthomi,1,1,1
21,1461858,nagaland,zhimo,1,1,1
21,1435356,nagaland,huta,0,1,0
21,1416163,nagaland,ikuheing,1,1,1
21,1447180,nagaland,esther,0,0,0
21,1430115,nagaland,vingulie,1,1,1
21,1429068,nagaland,sasu,1,1,1
21,1465210,nagaland,yeptho,1,1,1
21,1458133,nagaland,lkr,0,0,0
21,1459672,nagaland,zhimo,1,1,1
21,1428324,nagaland,sumi,1,1,1
21,1446796,nagaland,sumi,1,1,1
21,1444309,nagaland,sumi,1,1,1
21,1428407,nagaland,lotha,1,0,1
21,1445401,nagaland,lachu,1,1,0
21,1427588,nagaland,lkr,0,0,0
21,1450840,nagaland,rhakho,1,1,1
21,1445650,nagaland,nokton,0,0,1
21,1424642,nagaland,ezung,1,1,1
21,1449112,nagaland,kevi,1,1,1
21,1420682,nagaland,lotha,1,0,1
21,1419345,nagaland,yimchunger,1,1,1
21,1461922,nagaland,mor,0,0,0
21,1443108,nagaland,rhakho,1,1,1
21,1447797,nagaland,sumi,1,1,1
21,1420543,nagaland,murry,0,0,1
21,1445534,nagaland,thou,1,1,1
21,1435459,nagaland,humtsoe,0,1,1
21,1446005,nagaland,yeptho,1,1,1
21,1430717,nagaland,humtsoe,0,1,1
21,1433203,nagaland,rolnu,0,1,0
21,1422339,nagaland,lotha,1,0,1
21,1432803,nagaland,sumi,1,1,1
21,1440001,nagaland,ozukum,1,1,1
21,1436847,nagaland,sumi,1,1,1
21,1433152,nagaland,kharutso,1,1,1
21,1427817,nagaland,lotha,1,0,1
21,1460604,nagaland,thunglem,1,0,0
21,1452656,nagaland,ezung,1,1,1
21,1424966,nagaland,neikha,1,1,1
21,1465293,nagaland,murry,0,0,1
21,1446392,nagaland,lakshmi,0,1,1
21,1460095,nagaland,sur,1,0,1
21,1467959,nagaland,shrestha,1,1,1
21,1435870,nagaland,keyho,1,1,1
21,1459837,nagaland,rhakho,1,1,1
21,1450250,nagaland,keppen,1,1,0
21,1428835,nagaland,singh,0,0,0
21,1427349,nagaland,zhimo,1,1,1
21,1465713,nagaland,nlongtsu,1,1,1
21,1440617,nagaland,rhakho,1,1,1
21,1431539,nagaland,yhokha,1,1,1
21,1451828,nagaland,nungsang,1,1,1
21,1433945,nagaland,daniel,1,0,1
21,1466953,nagaland,yimchunger,1,1,1
21,1422346,nagaland,lotha,1,0,1
21,1427526,nagaland,yimchunger,1,1,1
21,1434466,nagaland,pongener,1,1,1
21,1470022,nagaland,singh,0,0,0
21,1464668,nagaland,humtsoe,0,1,1
21,1432808,nagaland,yepthomi,1,1,1
21,1435776,nagaland,whuorie,1,1,1
21,1419123,nagaland,lkr,0,0,0
21,1447739,nagaland,neilhou,1,0,1
21,1458825,nagaland,lotha,1,0,1
21,1463278,nagaland,daman,0,0,0
21,1471329,nagaland,angami,1,1,1
21,1417689,nagaland,puchio,1,1,1
21,1456829,nagaland,dutta,0,1,1
21,1437097,nagaland,ngulie,1,1,1
21,1467699,nagaland,yeptho,1,1,1
21,1456155,nagaland,deb,1,0,1
21,1462302,nagaland,yepthomi,1,1,1
21,1448405,nagaland,ezung,1,1,1
21,1438605,nagaland,yepthomi,1,1,1
21,1471277,nagaland,lotha,1,0,1
21,1457211,nagaland,thsanso,1,1,1
21,1429109,nagaland,limathung,1,1,1
21,1440609,nagaland,rhakho,1,1,1
21,1448235,nagaland,singh,0,0,0
21,1425986,nagaland,mesen,1,1,1
21,1433882,nagaland,chanbeni,0,0,1
21,1452981,nagaland,yepthomi,1,1,1
21,1429496,nagaland,lotha,1,0,1
21,1437764,nagaland,lotha,1,0,1
21,1422796,nagaland,sangma,1,0,1
21,1431452,nagaland,lotha,1,0,1
21,1425768,nagaland,angki,1,1,1
21,1463719,nagaland,yeptho,1,1,1
21,1431156,nagaland,yeptho,1,1,1
21,1419189,nagaland,yanbo,1,1,1
21,1423644,nagaland,kumari,0,0,1
21,1443237,nagaland,sumi,1,1,1
21,1440350,nagaland,sumi,1,1,1
21,1434885,nagaland,khalo,1,1,1
21,1421320,nagaland,sungla,0,1,1
21,1430161,nagaland,keyho,1,1,1
21,1443732,nagaland,shah,0,0,0
21,1423200,nagaland,yeptho,1,1,1
21,1452028,nagaland,topo,1,1,1
21,1440820,nagaland,rhakho,1,1,1
21,1425088,nagaland,dutta,0,1,1
21,1469179,nagaland,movi,1,1,0
21,1426153,nagaland,zhimo,1,1,1
21,1436129,nagaland,ezung,1,1,1
21,1464947,nagaland,ezung,1,1,1
21,1454331,nagaland,nzanbemo,1,1,1
21,1466194,nagaland,angami,1,1,1
21,1441110,nagaland,lotha,1,0,1
21,1468836,nagaland,kezo,1,1,1
21,1428098,nagaland,pradhan,1,0,1
21,1428051,nagaland,lotha,1,0,1
21,1422988,nagaland,domeh,0,0,1
21,1470489,nagaland,ezung,1,1,1
21,1425237,nagaland,yeptho,1,1,1
21,1464739,nagaland,singh,0,0,0
21,1432205,nagaland,kichu,1,1,1
21,1437543,nagaland,kharutso,1,1,1
21,1441432,nagaland,yimchunger,1,1,1
21,1468744,nagaland,ezung,1,1,1
21,1448159,nagaland,ghosh,1,1,1
21,1464305,nagaland,murry,0,0,1
21,1443834,nagaland,singh,0,0,0
21,1451851,nagaland,lkr,0,0,0
21,1426874,nagaland,thousen,0,0,0
21,1433235,nagaland,nyakba,1,1,1
21,1455662,nagaland,sumi,1,1,1
21,1446460,nagaland,ezung,1,1,1
21,1439487,nagaland,kape,1,0,1
21,1455636,nagaland,ezung,1,1,1
21,1439109,nagaland,winkangshu,1,1,1
21,1441067,nagaland,lotha,1,0,1
21,1444257,nagaland,puro,1,1,1
21,1422295,nagaland,lotha,1,0,1
21,1451313,nagaland,zhimo,1,1,1
21,1445472,nagaland,kulim,0,1,1
21,1464565,nagaland,yeputhomi,1,1,1
21,1461065,nagaland,sumi,1,1,1
21,1449306,nagaland,kiso,1,1,1
21,1428485,nagaland,rongsennungla,1,0,1
21,1443837,nagaland,kumar,0,0,0
21,1437655,nagaland,lotha,1,0,1
21,1468724,nagaland,ezung,1,1,1
21,1469332,nagaland,sumi,1,1,1
21,1435616,nagaland,sumi,1,1,1
21,1441330,nagaland,yimchunger,1,1,1
21,1420171,nagaland,kezo,1,1,1
21,1418551,nagaland,singh,0,0,0
21,1454616,nagaland,vadeo,0,0,0
21,1416528,nagaland,panglem,1,1,1
21,1436548,nagaland,dahal,1,0,0
21,1443171,nagaland,thurr,0,0,1
21,1446428,nagaland,tangpa,0,0,1
21,1444892,nagaland,son,1,1,1
21,1460614,nagaland,sipong,1,1,1
21,1446047,nagaland,lachu,1,1,0
22,56245931,odi,saea,1,1,0
22,56536527,odi,naaeka,1,1,1
22,58956083,odi,naaeka,1,1,1
22,57021952,odi,mahaantha,1,1,1
22,60395816,odi,baia,0,1,0
22,59689410,odi,naayka,1,1,1
22,60360589,odi,galaaree,0,0,0
22,55866205,odi,thaandi,1,0,1
22,60071451,odi,gouda,1,1,1
22,59705611,odi,simha,0,1,1
22,57482968,odi,mahaalika,1,1,1
22,58231787,odi,naaeka,1,1,1
22,56668283,odi,naaeka,1,1,1
22,59420987,odi,mahaaranaa,1,1,1
22,56308787,odi,baadingga,1,1,1
22,56729936,odi,yenaa,1,0,1
22,56905205,odi,mahaaranaa,1,1,1
22,60410704,odi,sadiaami,1,1,1
22,57258601,odi,ghadeia,1,1,1
22,57254715,odi,mivee,0,0,0
22,56670032,odi,naaeka,1,1,1
22,59427769,odi,mahaaranaa,1,1,1
22,59448690,odi,naayka,1,1,1
22,59328898,odi,mahaaranaa,1,1,1
22,59188749,odi,saa,1,0,0
22,60006178,odi,behemea,1,1,1
22,56266836,odi,naaeka,1,1,1
22,56334874,odi,jabina,0,0,0
22,56837640,odi,mahaantha,1,1,1
22,56627236,odi,naaeka,1,1,1
22,60020360,odi,gouda,1,1,1
22,57329407,odi,mahaantha,1,1,1
22,59826164,odi,naaeka,1,1,1
22,58512485,odi,mahaananda,1,1,1
22,57967004,odi,naaeka,1,1,1
22,59743441,odi,ghanthaa,1,1,1
22,59266667,odi,yenaa,1,0,1
22,57217967,odi,mahaantha,1,1,1
22,56528082,odi,mahaananda,1,1,1
22,58183115,odi,paadhee,0,0,1
22,57039190,odi,maahaali,1,1,1
22,56510027,odi,simha,0,1,1
22,56966290,odi,mahaantha,1,1,1
22,57823845,odi,yenaa,1,0,1
22,57218898,odi,baantharaa,1,1,1
22,57841742,odi,mahaantha,1,1,1
22,59145278,odi,naayka,1,1,1
22,58820984,odi,ghadeia,1,1,1
22,58685182,odi,mahaaranaa,1,1,1
22,55971998,odi,kaloo,0,0,1
22,58316731,odi,maanara,1,1,1
22,57797819,odi,bibi,1,0,0
22,56109738,odi,paadhee,0,0,1
22,59144760,odi,mahaaranaa,1,1,1
22,56275487,odi,naaeka,1,1,1
22,56552909,odi,tappoo,0,0,1
22,60159516,odi,bijൟaa,1,1,1
22,57143159,odi,naaeka,1,1,1
22,56917475,odi,naaeka,1,1,1
22,60100577,odi,mahaaranaa,1,1,1
22,59522016,odi,naayka,1,1,1
22,58000755,odi,mahaaranaa,1,1,1
22,59257692,odi,mahaaranaa,1,1,1
22,60361264,odi,daraa,0,0,1
22,58689958,odi,soolathaanaa,0,1,1
22,56359222,odi,naaeka,1,1,1
22,58339028,odi,chandi,1,0,1
22,57895257,odi,gatuaaa,1,1,1
22,58529066,odi,behevilaaia,1,1,1
22,60175019,odi,paadhee,0,0,1
22,56809692,odi,naaeka,1,1,1
22,56043762,odi,saa,1,0,0
22,56805796,odi,naaeka,1,1,1
22,58667820,odi,paleia,1,1,1
22,57388780,odi,yenaa,1,0,1
22,59581149,odi,svaaiam,1,1,1
22,56537783,odi,paani,1,0,1
22,58668852,odi,naaeka,1,1,1
22,60231812,odi,naayka,1,1,1
22,56457950,odi,naaeka,1,1,1
22,56130670,odi,saa,1,0,0
22,57723182,odi,mahaalika,1,1,1
22,60395462,odi,reli,0,0,0
22,59181282,odi,mahaaranaa,1,1,1
22,56905701,odi,mahaantha,1,1,1
22,60459622,odi,padiaami,1,1,1
22,56539550,odi,pooroohitha,1,1,1
22,59380668,odi,naayka,1,1,1
22,56760563,odi,mahaantha,1,1,1
22,56932127,odi,hesaa,1,0,1
22,58452429,odi,naaeka,1,1,1
22,59176753,odi,mahaaranaa,1,1,1
22,59165242,odi,mahaaranaa,1,1,1
22,60177516,odi,mahaaranaa,1,1,1
22,56384006,odi,naaeka,1,1,1
22,58890560,odi,saahaani,1,1,1
22,58647845,odi,mahaaranaa,1,1,1
22,58300937,odi,soonaanee,1,1,1
22,57843045,odi,mahaantha,1,1,1
22,58239801,odi,thanaapathi,1,1,1
22,57546420,odi,yenaa,1,0,1
22,59500480,odi,yenaa,1,0,1
22,59238804,odi,mahaaranaa,1,1,1
22,56775551,odi,naaeka,1,1,1
22,59384994,odi,naayka,1,1,1
22,59726741,odi,bibi,1,0,0
22,57662437,odi,paanigraahi,1,1,1
22,58742194,odi,yenaa,1,0,1
22,59884156,odi,naayka,1,1,1
22,57686524,odi,saahaani,1,1,1
22,58402342,odi,naaeka,1,1,1
22,56342044,odi,shadaiee,0,1,1
22,55886383,odi,naaeka,1,1,1
22,59349780,odi,mahaaranaa,1,1,1
22,57303313,odi,naaeka,1,1,1
22,59905410,odi,baraada,1,1,1
22,58022652,odi,naaeka,1,1,1
22,57143537,odi,peyaara,1,1,1
22,59433994,odi,mahaaranaa,1,1,1
22,57645177,odi,paadhee,0,0,1
22,56049477,odi,simha,0,1,1
22,59366044,odi,naayka,1,1,1
22,58557334,odi,mukhi,0,0,0
22,59781708,odi,harichandana,1,1,1
22,57948218,odi,naaeka,1,1,1
22,57327957,odi,mahaantha,1,1,1
22,56198876,odi,saa,1,0,0
22,59605199,odi,mahaaranaa,1,1,1
22,58960686,odi,mahaaranaa,1,1,1
22,57601841,odi,yenaa,1,0,1
22,57674748,odi,yenaa,1,0,1
22,57726438,odi,yenaa,1,0,1
22,56814744,odi,naaeka,1,1,1
22,58736411,odi,naayka,1,1,1
22,57713003,odi,bibi,1,0,0
22,59587837,odi,naayka,1,1,1
22,58371438,odi,dugee,0,0,1
22,56235653,odi,baadaa,0,0,1
22,57943329,odi,naaeka,1,1,1
22,56547803,odi,mivee,0,0,0
22,59746341,odi,mahaaranaa,1,1,1
22,58388616,odi,beehaaree,0,0,1
22,60059956,odi,naayka,1,1,1
22,56948954,odi,naaeka,1,1,1
22,58703906,odi,biseia,1,1,1
22,58787181,odi,bibi,1,0,0
22,58806843,odi,thripaathee,1,1,1
22,60306033,odi,gaandhaa,1,1,1
22,57351405,odi,yenaa,1,0,1
22,57818581,odi,bibi,1,0,0
22,58398440,odi,naaeka,1,1,1
22,55901335,odi,pooroohitha,1,1,1
22,56461247,odi,naaeka,1,1,1
22,58872809,odi,naayka,1,1,1
22,58380556,odi,soonaanee,1,1,1
22,56556359,odi,mivee,0,0,0
22,59662602,odi,maada,1,1,1
22,58107968,odi,simha,0,1,1
22,56952953,odi,naaeka,1,1,1
22,59333123,odi,mahaaranaa,1,1,1
22,60193176,odi,ghanthaa,1,1,1
22,60164853,odi,aachaaree,1,1,1
22,57719749,odi,yenaa,1,0,1
22,56987874,odi,naayka,1,1,1
22,57658944,odi,yenaa,1,0,1
22,59466340,odi,mahaaranaa,1,1,1
22,60383802,odi,jaarasim,0,0,1
22,56163623,odi,saa,1,0,0
22,58097787,odi,naaeka,1,1,1
22,59175037,odi,mahaaranaa,1,1,1
22,58844606,odi,naayka,1,1,1
22,57259383,odi,mahaantha,1,1,1
22,58340256,odi,naaeka,1,1,1
22,58469290,odi,naaeka,1,1,1
22,57122932,odi,naaeka,1,1,1
22,57059422,odi,naaeka,1,1,1
22,59781466,odi,mahaaranaa,1,1,1
22,58221693,odi,saa,1,0,0
22,56070117,odi,saa,1,0,0
22,56389533,odi,minjja,1,0,1
22,58466742,odi,naaeka,1,1,1
22,58635065,odi,mahaaranaa,1,1,1
22,59808732,odi,naayka,1,1,1
22,56549782,odi,roohidaasa,1,1,1
22,58358809,odi,naaeka,1,1,1
22,56858354,odi,naaeka,1,1,1
22,58795309,odi,saa,1,0,0
22,58745165,odi,naayka,1,1,1
22,59931906,odi,paanigraahi,1,1,1
22,59461570,odi,naayka,1,1,1
22,58329234,odi,thaandi,1,0,1
22,58344875,odi,dalapathi,1,1,1
22,58985510,odi,baagha,1,1,1
22,56221836,odi,danthasanaa,1,1,1
22,58694009,odi,naaeka,1,1,1
22,58828663,odi,naayka,1,1,1
22,58623289,odi,mahaalika,1,1,1
22,58201660,odi,thaandi,1,0,1
22,56047996,odi,bajaaja,1,1,1
22,58902970,odi,yenaa,1,0,1
22,56406137,odi,simha,0,1,1
22,56847630,odi,naaeka,1,1,1
22,57627695,odi,yenaa,1,0,1
22,59837199,odi,naaeka,1,1,1
22,56032619,odi,gadeeaaa,1,1,1
22,58755325,odi,thripaathee,1,1,1
22,59113721,odi,naayka,1,1,1
22,57831237,odi,dehuri,1,1,1
22,56172890,odi,saa,1,0,0
22,60301533,odi,naayka,1,1,1
22,56665552,odi,naaeka,1,1,1
22,57087657,odi,maahaali,1,1,1
22,59602077,odi,mahaaranaa,1,1,1
22,57557078,odi,yenaa,1,0,1
22,56298535,odi,bhaisaala,1,1,1
22,57104522,odi,hembama,1,1,1
22,58502863,odi,simha,0,1,1
22,59896517,odi,mahaaranaa,1,1,1
22,56083285,odi,simha,0,1,1
22,57011826,odi,naaeka,1,1,1
22,56694399,odi,yenaa,1,0,1
22,57133447,odi,deegaara,1,1,1
22,58498732,odi,sunaanee,1,1,1
22,59115235,odi,mahaaranaa,1,1,1
22,59663800,odi,thripaathee,1,1,1
22,58153782,odi,baagha,1,1,1
22,58426479,odi,naaeka,1,1,1
22,56738279,odi,saa,1,0,0
22,55948741,odi,paadhee,0,0,1
22,57846391,odi,chaamiaaa,1,1,1
22,59116093,odi,yenaa,1,0,1
22,56628540,odi,naaeka,1,1,1
22,58843442,odi,naayka,1,1,1
22,56898876,odi,mahaantha,1,1,1
22,58821175,odi,mahaaranaa,1,1,1
22,60227356,odi,thanthi,1,0,1
22,56857859,odi,mahaantha,1,1,1
22,56308964,odi,mivee,0,0,0
22,57920568,odi,goochhaaytha,1,1,1
22,58477066,odi,naaeka,1,1,1
22,57414127,odi,bibi,1,0,0
22,55978644,odi,saa,1,0,0
22,56823632,odi,sooshti,1,0,1
22,57547485,odi,yenaa,1,0,1
22,60467930,odi,gemudu,1,1,1
22,57392637,odi,khaathuna,1,1,1
22,57061292,odi,maarnra,1,0,1
22,59609965,odi,mahaaranaa,1,1,1
22,60420893,odi,hembama,1,1,1
22,56601811,odi,naaeka,1,1,1
22,59232998,odi,naayka,1,1,1
22,59559101,odi,mahaaranaa,1,1,1
22,56967725,odi,naaeka,1,1,1
22,56263455,odi,thidu,1,0,1
22,59039868,odi,khunliaaa,1,1,1
22,57382035,odi,yenaa,1,0,1
22,58455759,odi,naaeka,1,1,1
22,58814813,odi,parikaa,1,1,1
22,59332773,odi,mahaaranaa,1,1,1
22,55864145,odi,budakiaaa,1,1,1
22,58844997,odi,yenaa,1,0,1
22,57610550,odi,naayka,1,1,1
22,57350040,odi,bibi,1,0,0
22,56110030,odi,saa,1,0,0
22,58385258,odi,thaandi,1,0,1
22,57901180,odi,naaeka,1,1,1
22,57679738,odi,yenaa,1,0,1
22,58718385,odi,ahamada,1,1,1
22,58748877,odi,dehuri,1,1,1
22,57156389,odi,mahaantha,1,1,1
22,56583584,odi,naayka,1,1,1
22,60291938,odi,maandanggaa,1,1,1
22,56661878,odi,naaeka,1,1,1
22,59115289,odi,naayka,1,1,1
22,58856069,odi,naayka,1,1,1
22,58888346,odi,naauree,1,1,1
22,57081545,odi,naaeka,1,1,1
22,58978385,odi,mahaaranaa,1,1,1
22,60000636,odi,naayka,1,1,1
22,59745567,odi,naaeka,1,1,1
22,57452805,odi,mahaaranaa,1,1,1
22,56619710,odi,sunthi,0,0,1
22,57262462,odi,yenaa,1,0,1
22,60198106,odi,naayka,1,1,1
22,60425397,odi,padiaami,1,1,1
22,58532813,odi,naayka,1,1,1
22,58880797,odi,yenaa,1,0,1
22,57263738,odi,maarnra,1,0,1
22,57182261,odi,mahaantha,1,1,1
22,59180444,odi,mahaaranaa,1,1,1
22,56209305,odi,saa,1,0,0
22,58007289,odi,naaeka,1,1,1
22,60286648,odi,paabathee,1,0,1
22,56237177,odi,naaeka,1,1,1
22,59683359,odi,mahaanri,1,1,1
22,59452802,odi,yenaa,1,0,1
22,56268344,odi,roohidaasa,1,1,1
22,60241546,odi,raitha,0,1,1
22,58321438,odi,thaandi,1,0,1
22,60151437,odi,gouda,1,1,1
22,60407576,odi,sendu,0,0,1
22,59417074,odi,yenaa,1,0,1
22,58044921,odi,naaeka,1,1,1
22,56026778,odi,saa,1,0,0
22,58190537,odi,naaeka,1,1,1
22,57785032,odi,naayka,1,1,1
22,58937907,odi,mahaaranaa,1,1,1
22,58391198,odi,kaandara,1,1,1
22,60063716,odi,gouda,1,1,1
22,57171721,odi,mahaantha,1,1,1
22,57745556,odi,saahaanee,1,1,1
22,57168617,odi,naaeka,1,1,1
22,57401401,odi,bibi,1,0,0
22,56906336,odi,mahaantha,1,1,1
22,59438552,odi,naayka,1,1,1
22,59739636,odi,naaeka,1,1,1
22,58238771,odi,mahaananda,1,1,1
22,60287284,odi,abhi,0,0,0
22,59803409,odi,naayka,1,1,1
22,58909921,odi,yenaa,1,0,1
22,56457928,odi,naaeka,1,1,1
22,58429032,odi,bachhaa,1,1,0
22,56667366,odi,mahaaranaa,1,1,1
22,57978295,odi,mahaantha,1,1,1
22,56923750,odi,saaaantha,1,1,1
22,56459216,odi,agranjjaala,1,1,1
22,57735580,odi,threepaathee,1,0,1
22,59316306,odi,mahaaranaa,1,1,1
22,59765777,odi,naayka,1,1,1
22,58793867,odi,simha,0,1,1
22,56106054,odi,saa,1,0,0
22,58041693,odi,naaeka,1,1,1
22,58310567,odi,sunaanee,1,1,1
22,55923474,odi,bagaara,1,1,1
22,58528786,odi,naayka,1,1,1
22,56337411,odi,mahaantha,1,1,1
22,60423456,odi,dhaali,1,1,1
22,56743296,odi,naaeka,1,1,1
22,58932362,odi,naayka,1,1,1
22,56437707,odi,saa,1,0,0
22,60215875,odi,gouda,1,1,1
22,58374834,odi,naaeka,1,1,1
22,57009852,odi,mahaantha,1,1,1
22,57280789,odi,mahaantha,1,1,1
22,56012708,odi,saa,1,0,0
22,58001170,odi,naaeka,1,1,1
22,58081933,odi,naaeka,1,1,1
22,59346401,odi,mahaaranaa,1,1,1
22,58242051,odi,saa,1,0,0
22,57479549,odi,mahaalika,1,1,1
22,56347424,odi,prasaada,1,1,1
22,58369172,odi,naaeka,1,1,1
22,58051810,odi,goochhaaytha,1,1,1
22,56730838,odi,yenaa,1,0,1
22,56472371,odi,roohidaasa,1,1,1
22,57766392,odi,yenaa,1,0,1
22,58697300,odi,mahaaranaa,1,1,1
22,57003711,odi,baari,1,1,1
22,59259932,odi,naayka,1,1,1
22,57052676,odi,naayka,1,1,1
22,56539967,odi,bibi,1,0,0
22,58991335,odi,naayka,1,1,1
22,58549693,odi,naayka,1,1,1
22,59866768,odi,yaani,1,0,1
22,60006874,odi,gouda,1,1,1
22,56020272,odi,saa,1,0,0
22,58280925,odi,mahaananda,1,1,1
22,59061331,odi,mahaaranaa,1,1,1
22,56674008,odi,simha,0,1,1
22,57498732,odi,naayka,1,1,1
22,57995676,odi,jangka,0,1,1
22,57696390,odi,mahaalika,1,1,1
22,58313624,odi,thaandi,1,0,1
22,59918565,odi,gouda,1,1,1
22,57279656,odi,naaeka,1,1,1
22,56501543,odi,naaeka,1,1,1
22,58773147,odi,naayka,1,1,1
22,59040622,odi,naayka,1,1,1
22,59863147,odi,naaeka,1,1,1
22,58695209,odi,goolaapha,1,1,1
22,56508590,odi,naaeka,1,1,1
22,60022616,odi,jaali,1,1,1
22,58288211,odi,bachhaa,1,1,0
22,58075649,odi,mahaaranaa,1,1,1
22,59851138,odi,mahaaranaa,1,1,1
22,58555902,odi,amaatha,1,1,1
22,58838855,odi,paani,1,0,1
22,59575710,odi,naayka,1,1,1
22,60326136,odi,khemundu,1,0,1
22,57512643,odi,ghadeia,1,1,1
22,57345939,odi,yenaa,1,0,1
22,58180401,odi,pujaahaaree,0,0,0
22,57575400,odi,naayka,1,1,1
22,58818423,odi,sadhanggee,1,1,1
22,57924128,odi,mahaalika,1,1,1
22,58780026,odi,pootiaaa,1,1,1
22,58195099,odi,naaeka,1,1,1
22,60452221,odi,sisaa,1,0,0
22,58786935,odi,bibi,1,0,0
22,56840321,odi,mahaantha,1,1,1
22,57028876,odi,naaeka,1,1,1
22,57119392,odi,mahaantha,1,1,1
22,57471639,odi,mahaalika,1,1,1
22,58104329,odi,goochhaaytha,1,1,1
22,57766107,odi,yenaa,1,0,1
22,56687866,odi,paleia,1,1,1
22,57344722,odi,yenaa,1,0,1
22,59435771,odi,naayka,1,1,1
22,59517399,odi,mahaaranaa,1,1,1
22,57068779,odi,naaeka,1,1,1
22,56440472,odi,naayka,1,1,1
22,60204730,odi,gouda,1,1,1
22,60387146,odi,gadabaa,1,1,1
22,56824337,odi,naaeka,1,1,1
22,57396324,odi,yenaa,1,0,1
22,57731051,odi,yenaa,1,0,1
22,57098335,odi,mahaantha,1,1,1
22,59992447,odi,jaali,1,1,1
22,57199669,odi,mahaantha,1,1,1
22,58145421,odi,naaeka,1,1,1
22,58829013,odi,gaahaana,1,1,1
22,56858239,odi,mahaantha,1,1,1
22,60111374,odi,gouda,1,1,1
22,58445460,odi,bachhaa,1,1,0
22,57552740,odi,goochhaaytha,1,1,1
22,58970876,odi,mahaaranaa,1,1,1
22,57254727,odi,mibhee,1,0,1
22,58299509,odi,ghanikaa,1,1,1
22,57474551,odi,mahaalika,1,1,1
22,57479697,odi,naayka,1,1,1
22,55897258,odi,mahaaranaa,1,1,1
22,57560276,odi,yenaa,1,0,1
22,56852585,odi,mahaantha,1,1,1
22,55999599,odi,saa,1,0,0
22,60134646,odi,alekha,0,1,0
22,57049239,odi,naaeka,1,1,1
22,60440167,odi,haaladaara,1,1,1
22,56503106,odi,naaeka,1,1,1
22,56226746,odi,minjja,1,0,1
22,57699122,odi,paanigraahi,1,1,1
22,57448984,odi,yenaa,1,0,1
22,58990275,odi,goochhaaytha,1,1,1
22,58134443,odi,naayka,1,1,1
22,56862275,odi,naaeka,1,1,1
22,57133567,odi,naaeka,1,1,1
22,58316784,odi,duriaaa,1,1,1
22,57009021,odi,naaeka,1,1,1
22,59299484,odi,mahaaranaa,1,1,1
22,58047985,odi,naaeka,1,1,1
22,56607164,odi,naaeka,1,1,1
22,56114784,odi,saa,1,0,0
22,56537763,odi,mahaaranaa,1,1,1
22,59874361,odi,naaeka,1,1,1
22,56204093,odi,kaloo,0,0,1
22,56692458,odi,saaua,1,1,1
22,56354506,odi,naaeka,1,1,1
22,58904067,odi,gachhaaytha,1,1,1
22,60109705,odi,munee,0,0,0
22,56288597,odi,saa,1,0,0
22,55922821,odi,ghaande,0,0,1
22,59234932,odi,naayka,1,1,1
22,58380778,odi,yoosha,1,0,1
22,57542994,odi,mahaantha,1,1,1
22,58489288,odi,naaeka,1,1,1
22,60367278,odi,sisaa,1,0,0
22,57966565,odi,naaeka,1,1,1
22,58023215,odi,goochhaaytha,1,1,1
22,58538452,odi,naayka,1,1,1
22,57936766,odi,mahaaranaa,1,1,1
22,59230018,odi,mahaaranaa,1,1,1
22,60272187,odi,raitha,0,1,1
22,60093926,odi,gouda,1,1,1
22,56619153,odi,naayka,1,1,1
22,56385220,odi,haana,1,1,1
22,58104685,odi,naaeka,1,1,1
22,56444308,odi,saahaanee,1,1,1
22,59567461,odi,svaaiam,1,1,1
22,60439273,odi,padiaami,1,1,1
22,57830322,odi,yenaa,1,0,1
22,56966763,odi,naaeka,1,1,1
22,60188700,odi,sudarsana,1,1,1
22,59829593,odi,mahaaranaa,1,1,1
22,56969028,odi,simha,0,1,1
22,58642296,odi,naaeka,1,1,1
22,58769205,odi,simha,0,1,1
22,58307589,odi,thaandi,1,0,1
22,55985014,odi,saa,1,0,0
22,60340551,odi,thanthi,1,0,1
22,59921762,odi,naayka,1,1,1
22,58645661,odi,mahaabhooia,1,1,1
22,57855315,odi,naayka,1,1,1
22,59511206,odi,naayka,1,1,1
22,56753124,odi,naayka,1,1,1
22,58649692,odi,paadhee,0,0,1
22,59242043,odi,naayka,1,1,1
22,57252335,odi,mahaantha,1,1,1
22,56918949,odi,naaeka,1,1,1
22,60361181,odi,naayka,1,1,1
22,57656201,odi,mahaalika,1,1,1
22,59965218,odi,mahaaranaa,1,1,1
22,57090640,odi,maahaali,1,1,1
22,59307599,odi,mahaaranaa,1,1,1
22,58110502,odi,goochchhaaytha,1,1,1
22,57574504,odi,yenaa,1,0,1
22,59799958,odi,mahaaranaa,1,1,1
22,58146523,odi,saahaanee,1,1,1
22,57410295,odi,bibi,1,0,0
22,59014935,odi,mahaaranaa,1,1,1
22,55906156,odi,sathyanaaraayna,1,1,1
22,58663596,odi,naaeka,1,1,1
22,59738769,odi,naayka,1,1,1
22,57130962,odi,naaeka,1,1,1
22,59575346,odi,mahaaranaa,1,1,1
22,59402509,odi,svaaiam,1,1,1
22,56125436,odi,saa,1,0,0
22,60252634,odi,raitha,0,1,1
22,58810361,odi,naayka,1,1,1
22,57174319,odi,naayka,1,1,1
22,58774964,odi,simha,0,1,1
22,59916267,odi,gouda,1,1,1
22,58146043,odi,naaeka,1,1,1
22,58379951,odi,soonaanee,1,1,1
22,57713882,odi,yenaa,1,0,1
22,56969667,odi,naayka,1,1,1
22,58647627,odi,mahaanri,1,1,1
22,58798602,odi,saridaa,1,1,1
22,56586436,odi,naaeka,1,1,1
22,56928484,odi,saahaabudina,1,1,1
22,60207344,odi,raitha,0,1,1
22,56755095,odi,paleia,1,1,1
22,59469708,odi,mahaaranaa,1,1,1
22,58343090,odi,gouda,1,1,1
22,55851860,odi,baaina,1,1,1
22,58896789,odi,haaladaara,1,1,1
22,58960109,odi,bhachcha,1,1,1
22,58473398,odi,naaeka,1,1,1
22,60386521,odi,raamagiriaaa,1,1,1
22,58011976,odi,naaeka,1,1,1
22,60240353,odi,beheibachchalaaia,1,1,1
22,57096785,odi,paatabandhaa,1,1,1
22,55985340,odi,saa,1,0,0
22,59959173,odi,mahaasaatha,1,1,1
22,56073918,odi,saa,1,0,0
22,56464354,odi,naaeka,1,1,1
22,58441552,odi,naaeka,1,1,1
22,59925528,odi,gouda,1,1,1
22,58848840,odi,yenaa,1,0,1
22,58850654,odi,yenaa,1,0,1
22,59800257,odi,baraada,1,1,1
22,60306093,odi,kuladisyaa,0,0,0
22,59898466,odi,naaeka,1,1,1
22,58751995,odi,naayka,1,1,1
22,59840309,odi,mahaaranaa,1,1,1
22,57798735,odi,yenaa,1,0,1
22,58120197,odi,naaeka,1,1,1
22,59368349,odi,naayka,1,1,1
22,59947489,odi,mahaaranaa,1,1,1
22,60282819,odi,mahaanri,1,1,1
22,56931989,odi,naaeka,1,1,1
22,60135114,odi,prasaada,1,1,1
22,56959852,odi,mahaantha,1,1,1
22,58682083,odi,naayka,1,1,1
22,57653278,odi,poohaana,1,1,1
22,56774239,odi,naaeka,1,1,1
22,56998482,odi,mahaantha,1,1,1
22,58818679,odi,bibi,1,0,0
22,57704003,odi,mahaalika,1,1,1
22,57619371,odi,paleia,1,1,1
22,60464972,odi,naayka,1,1,1
22,59249276,odi,naayka,1,1,1
22,59606721,odi,mahaaranaa,1,1,1
22,58133534,odi,naaeka,1,1,1
22,58741589,odi,simha,0,1,1
22,57006558,odi,naaeka,1,1,1
22,59500223,odi,mahaaranaa,1,1,1
22,56865194,odi,mahaantha,1,1,1
22,60001578,odi,paanigraahi,1,1,1
22,55980342,odi,ghaande,0,0,1
22,60322785,odi,muriaaa,1,1,1
22,59431121,odi,naayka,1,1,1
22,59475582,odi,mahaaranaa,1,1,1
22,56431171,odi,luguna,1,0,1
22,56468014,odi,billangga,1,0,1
22,59401854,odi,mahaaranaa,1,1,1
22,60097623,odi,mahaangkuda,1,1,1
22,56506072,odi,roohidaasa,1,1,1
22,56317597,odi,laakhanjchaa,1,1,1
22,58427969,odi,naaeka,1,1,1
22,59966363,odi,naayka,1,1,1
22,60385562,odi,paanigraahi,1,1,1
22,59760589,odi,dhaaudiaaa,1,1,1
22,57746986,odi,naayka,1,1,1
22,57249538,odi,mahaaranaa,1,1,1
22,57787661,odi,naayka,1,1,1
22,58266460,odi,dalapathi,1,1,1
22,56525817,odi,baadee,0,0,0
22,59521662,odi,naayka,1,1,1
22,60251992,odi,raitha,0,1,1
22,55975493,odi,saa,1,0,0
22,56200016,odi,saa,1,0,0
22,60183745,odi,gouda,1,1,1
22,59832427,odi,ghanthaa,1,1,1
22,57980580,odi,yenaa,1,0,1
22,60267297,odi,naayka,1,1,1
22,57538152,odi,yenaa,1,0,1
22,59680215,odi,simha,0,1,1
22,56763208,odi,naaeka,1,1,1
22,58523594,odi,gouda,1,1,1
22,58105413,odi,naaeka,1,1,1
22,59333896,odi,naayka,1,1,1
22,59718231,odi,bibi,1,0,0
22,57330127,odi,mahaantha,1,1,1
22,57281120,odi,mahaantha,1,1,1
22,58290752,odi,naaeka,1,1,1
22,59259792,odi,naayka,1,1,1
22,57239201,odi,mahaantha,1,1,1
22,58430279,odi,aachaaree,1,1,1
22,57871909,odi,dehuri,1,1,1
22,60331970,odi,gouda,1,1,1
22,59028762,odi,naayka,1,1,1
22,60215534,odi,lakshuee,1,1,1
22,57762381,odi,yenaa,1,0,1
22,57661895,odi,naayka,1,1,1
22,57907259,odi,goochhaaytha,1,1,1
22,57227188,odi,simha,0,1,1
22,55831199,odi,sidaara,1,1,1
22,57156373,odi,simha,0,1,1
22,56712127,odi,mahaantha,1,1,1
22,59977109,odi,mahaaranaa,1,1,1
22,58857609,odi,saridaa,1,1,1
22,56662126,odi,naaeka,1,1,1
22,58406975,odi,naaeka,1,1,1
22,57930524,odi,naayka,1,1,1
22,57995951,odi,mahaaranaa,1,1,1
22,56283248,odi,saa,1,0,0
22,57558849,odi,yenaa,1,0,1
22,59170305,odi,mahaaranaa,1,1,1
22,58224476,odi,naaeka,1,1,1
22,56572830,odi,naaeka,1,1,1
22,56442658,odi,naaeka,1,1,1
22,59391212,odi,naayka,1,1,1
22,58328933,odi,saa,1,0,0
22,59033762,odi,mahaaranaa,1,1,1
22,58850423,odi,mahaalika,1,1,1
22,57444360,odi,naayka,1,1,1
22,59484320,odi,mahaaranaa,1,1,1
22,57125726,odi,naaeka,1,1,1
22,59886212,odi,mahaaranaa,1,1,1
22,57790029,odi,naayka,1,1,1
22,56947320,odi,poorthi,1,0,1
22,57799008,odi,mahaanri,1,1,1
22,57984960,odi,naaeka,1,1,1
22,59580741,odi,mahaaranaa,1,1,1
22,58952473,odi,mahaaranaa,1,1,1
22,56817640,odi,mahaantha,1,1,1
22,60083816,odi,mahaaranaa,1,1,1
22,57453166,odi,saaua,1,1,1
22,57062326,odi,mahaantha,1,1,1
22,59349632,odi,naayka,1,1,1
22,60027064,odi,naayka,1,1,1
22,58621841,odi,naaeka,1,1,1
22,57514565,odi,goochchhaaytha,1,1,1
22,58070665,odi,mahaaranaa,1,1,1
22,56433349,odi,mahaantha,1,1,1
22,59278965,odi,mahaaranaa,1,1,1
22,59909257,odi,gouda,1,1,1
22,57867234,odi,saea,1,1,0
22,56701161,odi,yenaa,1,0,1
22,56680275,odi,mahaantha,1,1,1
22,60352192,odi,naayka,1,1,1
22,59156837,odi,naayka,1,1,1
22,56463899,odi,baagha,1,1,1
22,58618826,odi,paleia,1,1,1
22,59785973,odi,naayka,1,1,1
22,57899945,odi,naaeka,1,1,1
22,56629608,odi,mahaantha,1,1,1
22,56317671,odi,minjja,1,0,1
22,56626703,odi,naaeka,1,1,1
22,59351717,odi,naayka,1,1,1
22,56126418,odi,kee,1,1,1
22,57064314,odi,naaeka,1,1,1
22,59920356,odi,paanigraahi,1,1,1
22,58188328,odi,thanaapathi,1,1,1
22,59011943,odi,naayka,1,1,1
22,56587511,odi,naaeka,1,1,1
22,59661258,odi,mahaaranaa,1,1,1
22,56026509,odi,saa,1,0,0
22,57021421,odi,naaeka,1,1,1
22,56591636,odi,dheebara,1,1,1
22,59037064,odi,svaaiam,1,1,1
22,57543838,odi,yenaa,1,0,1
22,58439011,odi,matiela,0,1,0
22,56064175,odi,ghaande,0,0,1
22,55840825,odi,kaare,0,0,0
22,57276374,odi,hembama,1,1,1
22,56303930,odi,minjja,1,0,1
22,56020265,odi,saa,1,0,0
22,56768409,odi,mahaantha,1,1,1
22,59561584,odi,mahaaranaa,1,1,1
22,58948202,odi,bibi,1,0,0
22,60100930,odi,naayka,1,1,1
22,58782841,odi,mahaaranaa,1,1,1
22,60396371,odi,damoo,0,0,0
22,59348403,odi,yenaa,1,0,1
22,56081429,odi,saa,1,0,0
22,57913508,odi,naaeka,1,1,1
22,58431152,odi,haatha,1,1,1
22,60336424,odi,saaaanthaa,1,1,1
22,58723547,odi,naayka,1,1,1
22,56358215,odi,mahaanri,1,1,1
22,58307147,odi,thaandi,1,0,1
22,58508494,odi,saa,1,0,0
22,57548679,odi,yenaa,1,0,1
22,58946575,odi,mahaanri,1,1,1
22,56063500,odi,saa,1,0,0
22,59358625,odi,naayka,1,1,1
22,58774882,odi,bibi,1,0,0
22,56785843,odi,mahaantha,1,1,1
22,59531340,odi,naayka,1,1,1
22,55901749,odi,ghaande,0,0,1
22,59378749,odi,naayka,1,1,1
22,56702905,odi,yenaa,1,0,1
22,56686994,odi,paleia,1,1,1
22,58179771,odi,yagadalaa,1,0,1
22,57397479,odi,naayka,1,1,1
22,60098229,odi,naayka,1,1,1
22,60379049,odi,paanigraahi,1,1,1
22,58846034,odi,naayka,1,1,1
22,59014173,odi,naayka,1,1,1
22,58283896,odi,agranjjaala,1,1,1
22,57282248,odi,mahaantha,1,1,1
22,56936705,odi,naaeka,1,1,1
22,57707174,odi,naayka,1,1,1
22,57364791,odi,yenaa,1,0,1
22,56240185,odi,naaeka,1,1,1
22,59287976,odi,naayka,1,1,1
22,60016270,odi,ghanthaa,1,1,1
22,58947888,odi,saahaani,1,1,1
22,58386966,odi,saa,1,0,0
22,58393431,odi,naaeka,1,1,1
22,59875192,odi,baahuka,1,1,1
22,58783264,odi,naayka,1,1,1
22,57284168,odi,mahaantha,1,1,1
22,56351205,odi,munthaaree,1,0,1
22,56301356,odi,luguna,1,0,1
22,56233289,odi,minjja,1,0,1
22,59889559,odi,naaeka,1,1,1
22,59975749,odi,yenaa,1,0,1
22,56554869,odi,thathoo,0,0,1
22,59334835,odi,naayka,1,1,1
22,59566521,odi,mahaaranaa,1,1,1
22,56109446,odi,saa,1,0,0
22,58095372,odi,naayka,1,1,1
22,56976284,odi,naaeka,1,1,1
22,57202984,odi,naaeka,1,1,1
22,57655850,odi,paadhee,0,0,1
22,58061267,odi,bhuthiaaa,1,1,1
22,57017922,odi,mahaantha,1,1,1
22,57389177,odi,naayka,1,1,1
22,57509652,odi,naayka,1,1,1
22,57221399,odi,mahaantha,1,1,1
22,57808781,odi,yenaa,1,0,1
22,56489530,odi,naaeka,1,1,1
22,58724514,odi,naayka,1,1,1
22,56328894,odi,tappoo,0,0,1
22,59420847,odi,yenaa,1,0,1
22,55901871,odi,mivee,0,0,0
22,56219909,odi,baagha,1,1,1
22,59171184,odi,mahaaranaa,1,1,1
22,58596312,odi,mivee,0,0,0
22,59832237,odi,naaeka,1,1,1
22,60428270,odi,saradaara,1,1,1
22,57834512,odi,naayka,1,1,1
22,56883645,odi,mahaantha,1,1,1
22,59235599,odi,mahaaranaa,1,1,1
22,58969381,odi,mahaaranaa,1,1,1
22,58294176,odi,thaandi,1,0,1
22,56439493,odi,surina,0,0,1
22,57798702,odi,naayka,1,1,1
22,57377582,odi,yenaa,1,0,1
22,60064927,odi,munee,0,0,0
22,59154201,odi,mahaaranaa,1,1,1
22,60399545,odi,bandaa,1,0,0
22,57559122,odi,naayൟka,1,1,1
22,58098463,odi,goochhaaytha,1,1,1
22,57728270,odi,yenaa,1,0,1
22,58025532,odi,hemarama,1,1,1
22,57014480,odi,mahaantha,1,1,1
22,56096231,odi,saa,1,0,0
22,57743575,odi,naaeka,1,1,1
22,58724988,odi,naayka,1,1,1
22,57560239,odi,saridaa,1,1,1
22,57214426,odi,naaeka,1,1,1
22,60310505,odi,baagha,1,1,1
22,60032616,odi,naayka,1,1,1
22,56486071,odi,soonaanee,1,1,1
22,58446755,odi,sunaanee,1,1,1
22,58405044,odi,chandi,1,0,1
22,57748818,odi,yenaa,1,0,1
22,57504726,odi,paanigraahi,1,1,1
22,58294627,odi,mahaananda,1,1,1
22,56832727,odi,mahaantha,1,1,1
22,55928738,odi,naayka,1,1,1
22,56870775,odi,mahaantha,1,1,1
22,56409462,odi,simha,0,1,1
22,56647300,odi,dehuri,1,1,1
22,58034209,odi,naaeka,1,1,1
22,58155244,odi,naayka,1,1,1
22,57290059,odi,naaeka,1,1,1
22,59304994,odi,mahaaranaa,1,1,1
22,58986723,odi,naayka,1,1,1
22,59092788,odi,mahaaranaa,1,1,1
22,58379412,odi,bemaala,1,1,1
22,56052311,odi,mahaananda,1,1,1
22,56205245,odi,saa,1,0,0
22,58591453,odi,mivee,0,0,0
22,55966391,odi,saa,1,0,0
22,57525995,odi,yenaa,1,0,1
22,59253721,odi,mahaaranaa,1,1,1
22,59793348,odi,paaikaraaൟ,1,1,1
22,58649705,odi,namda,0,1,0
22,58557185,odi,mahaaranaa,1,1,1
22,55992703,odi,saa,1,0,0
22,59769106,odi,mahaaranaa,1,1,1
22,58691507,odi,sakunthalaa,1,1,1
22,60313200,odi,reli,0,0,0
22,58867862,odi,naayka,1,1,1
22,60007761,odi,mahaangkuda,1,1,1
22,60318561,odi,sattanaayka,1,1,1
22,58660822,odi,naayka,1,1,1
22,58180072,odi,badhaaia,1,1,1
22,58423390,odi,saa,1,0,0
22,60040562,odi,aachaaree,1,1,1
22,58407675,odi,naaeka,1,1,1
22,55901318,odi,pooroohitha,1,1,1
22,58706624,odi,kaina,1,1,1
22,58026120,odi,naaeka,1,1,1
22,56133370,odi,saa,1,0,0
22,57080820,odi,naaeka,1,1,1
22,58188764,odi,naaeka,1,1,1
22,57973042,odi,dehuri,1,1,1
22,57853814,odi,mahaantha,1,1,1
22,56849744,odi,mahaantha,1,1,1
22,57376775,odi,yenaa,1,0,1
22,57077544,odi,naayka,1,1,1
22,60174070,odi,gouda,1,1,1
22,57599574,odi,khaathuna,1,1,1
22,59113666,odi,mahaaranaa,1,1,1
22,60458536,odi,khemundu,1,0,1
22,58579964,odi,naaeka,1,1,1
22,55929057,odi,naaeka,1,1,1
22,60331234,odi,gouda,1,1,1
22,56788001,odi,naaeka,1,1,1
22,59298733,odi,mahaaranaa,1,1,1
22,57012121,odi,mahaantha,1,1,1
22,59056083,odi,mahaaranaa,1,1,1
22,60393301,odi,sisaa,1,0,0
22,58296779,odi,sathanaamee,1,1,1
22,59342841,odi,naayka,1,1,1
22,60324681,odi,naayka,1,1,1
22,59527686,odi,naayka,1,1,1
22,57112740,odi,sbaamee,1,1,1
22,59349535,odi,mahaaranaa,1,1,1
22,60178975,odi,mahaaranaa,1,1,1
22,59174995,odi,mahaaranaa,1,1,1
22,56053259,odi,simha,0,1,1
22,60365371,odi,sisaa,1,0,0
22,60037890,odi,gouda,1,1,1
22,59707709,odi,naayka,1,1,1
22,56566846,odi,baagha,1,1,1
22,59027950,odi,mahaaranaa,1,1,1
22,58288199,odi,bachhaa,1,1,0
22,56769249,odi,mahaantha,1,1,1
22,56824135,odi,naaeka,1,1,1
22,57376924,odi,hembama,1,1,1
22,57401442,odi,bibi,1,0,0
22,59641688,odi,naayka,1,1,1
22,57644756,odi,poohaana,1,1,1
22,56888777,odi,mahaantha,1,1,1
22,56083700,odi,saahaanee,1,1,1
22,59503134,odi,mahaaranaa,1,1,1
22,58237638,odi,agranjjaala,1,1,1
22,56983051,odi,mahaantha,1,1,1
22,60209890,odi,paadhee,0,0,1
22,57278074,odi,mahaantha,1,1,1
22,58586180,odi,naaeka,1,1,1
22,57550025,odi,yenaa,1,0,1
22,58950384,odi,sooshti,1,0,1
22,56826925,odi,mahaantha,1,1,1
22,58936030,odi,simha,0,1,1
22,57798042,odi,yenaa,1,0,1
22,59261912,odi,naayka,1,1,1
22,58172651,odi,karmi,0,0,0
22,58825199,odi,yenaa,1,0,1
22,57287875,odi,mahaantha,1,1,1
22,59710530,odi,mahaabhooia,1,1,1
22,56910393,odi,paleia,1,1,1
22,58689175,odi,anjjma,1,0,1
22,58557807,odi,sattanaayka,1,1,1
22,60230479,odi,raitha,0,1,1
22,59882058,odi,paadhee,0,0,1
22,55937838,odi,saa,1,0,0
22,57069848,odi,aaladaa,1,1,1
22,58280768,odi,naaeka,1,1,1
22,58749247,odi,haali,1,1,1
22,58639159,odi,naayka,1,1,1
22,59786539,odi,naayka,1,1,1
22,59626239,odi,benathaa,1,1,1
22,57867787,odi,simha,0,1,1
22,59055224,odi,mahaaranaa,1,1,1
22,56931438,odi,naaeka,1,1,1
22,59553145,odi,yenaa,1,0,1
22,56674318,odi,naaeka,1,1,1
22,57350445,odi,bibi,1,0,0
22,59484260,odi,mahaaranaa,1,1,1
22,58095697,odi,naaeka,1,1,1
22,59924154,odi,naayka,1,1,1
22,58628790,odi,naaeka,1,1,1
22,57162285,odi,mahaantha,1,1,1
22,56859559,odi,naaeka,1,1,1
22,57513535,odi,yenaa,1,0,1
22,60335713,odi,baagha,1,1,1
22,59083539,odi,mahaaranaa,1,1,1
22,60052893,odi,naayka,1,1,1
22,60448819,odi,pootiaaa,1,1,1
22,60374210,odi,baagha,1,1,1
22,59185551,odi,naayka,1,1,1
22,60143864,odi,paadhee,0,0,1
22,57775115,odi,bibi,1,0,0
22,59122546,odi,mahaaranaa,1,1,1
22,60371847,odi,paadhee,0,0,1
22,56974629,odi,naayka,1,1,1
22,56542452,odi,naayka,1,1,1
22,58357184,odi,gouda,1,1,1
22,56131336,odi,kaloo,0,0,1
22,57047697,odi,simha,0,1,1
22,57460972,odi,mahaaranaa,1,1,1
22,58561058,odi,deegaala,1,1,1
22,56374402,odi,naayka,1,1,1
22,56300816,odi,naaeka,1,1,1
22,59172179,odi,naayka,1,1,1
22,59683002,odi,laaguree,1,0,1
22,56044882,odi,saa,1,0,0
22,60442089,odi,mataama,1,1,1
22,57826352,odi,yenaa,1,0,1
22,59767377,odi,mahaaranaa,1,1,1
22,59833904,odi,baraada,1,1,1
22,58261316,odi,naaeka,1,1,1
22,57810987,odi,yenaa,1,0,1
22,57153089,odi,naaeka,1,1,1
22,59879668,odi,saridaa,1,1,1
22,59992716,odi,jaali,1,1,1
22,56723222,odi,ghachchanaayka,1,1,1
22,56450499,odi,naaeka,1,1,1
22,59218711,odi,mahaaranaa,1,1,1
22,57883255,odi,pabtanaayka,1,1,1
22,56805533,odi,naaeka,1,1,1
22,60391929,odi,naayka,1,1,1
22,56390508,odi,minjja,1,0,1
22,57584180,odi,bibi,1,0,0
22,60272723,odi,paanjchaanee,1,1,1
22,59386591,odi,mahaaranaa,1,1,1
22,58768984,odi,naayka,1,1,1
22,60073037,odi,gouda,1,1,1
22,60358868,odi,sisaa,1,0,0
22,57125344,odi,basaa,1,0,0
22,56748491,odi,yenaa,1,0,1
22,58135070,odi,baagha,1,1,1
22,56531867,odi,paani,1,0,1
22,58586305,odi,jagadalaa,0,1,1
22,59065520,odi,naayka,1,1,1
22,56255363,odi,naaeka,1,1,1
22,56999820,odi,naaeka,1,1,1
22,60027719,odi,gouda,1,1,1
22,59882364,odi,mahaaranaa,1,1,1
22,57737137,odi,yenaa,1,0,1
22,59130705,odi,mahaaranaa,1,1,1
22,57393950,odi,hudaaൟtha,1,1,1
22,56870362,odi,naaeka,1,1,1
22,56788637,odi,naayka,1,1,1
22,57506268,odi,yenaa,1,0,1
22,60431135,odi,mivee,0,0,0
22,60177924,odi,mahaaranaa,1,1,1
22,59304767,odi,mahaaranaa,1,1,1
22,57604664,odi,bibi,1,0,0
22,56529282,odi,koura,1,1,1
22,56428566,odi,maahaali,1,1,1
22,57797162,odi,simha,0,1,1
22,56638884,odi,naaeka,1,1,1
22,58627734,odi,simha,0,1,1
22,57382316,odi,mukhee,0,0,1
22,59328441,odi,mahaaranaa,1,1,1
22,59636599,odi,naayka,1,1,1
22,57279209,odi,mahaantha,1,1,1
22,58999706,odi,bibi,1,0,0
22,56898357,odi,mahaantha,1,1,1
22,58583873,odi,sushii,0,0,0
22,57756970,odi,yenaa,1,0,1
22,56828969,odi,mahaantha,1,1,1
22,60181058,odi,gouda,1,1,1
23,1482567,puducherry,alaudin,1,0,1
23,1500508,puducherry,rani,0,1,0
23,1480907,puducherry,prasad,1,0,0
23,1505423,puducherry,nasar,0,0,1
23,1475587,puducherry,chandran,1,0,1
23,1479492,puducherry,khan,0,0,1
23,1490220,puducherry,lucia,1,0,1
23,1481736,puducherry,anand,1,1,0
23,1482692,puducherry,bakyalakshmi,1,1,1
23,1494307,puducherry,dhevi,0,0,0
23,1488010,puducherry,kumar,0,0,0
23,1474012,puducherry,manickam,1,0,1
23,1493006,puducherry,maheswari,1,0,1
23,1505692,puducherry,vasila,1,1,0
23,1494009,puducherry,azhagan,1,0,0
23,1505475,puducherry,kumar,0,0,0
23,1496273,puducherry,mangai,0,0,0
23,1477581,puducherry,raju,0,1,0
23,1484758,puducherry,sankar,0,0,0
23,1479969,puducherry,maheswari,1,0,1
23,1473881,puducherry,caroline,1,0,1
23,1505969,puducherry,bilal,0,0,0
23,1503234,puducherry,nisha,0,0,0
23,1488997,puducherry,nisha,0,0,0
23,1484873,puducherry,vinolia,0,1,1
23,1505974,puducherry,mary,0,0,1
23,1476333,puducherry,kumari,0,0,1
23,1485294,puducherry,bej,1,1,1
23,1486875,puducherry,rassou,1,0,1
23,1474859,puducherry,prasad,1,0,0
23,1487655,puducherry,marie,0,0,1
23,1487154,puducherry,suhara,0,0,1
23,1486638,puducherry,kumar,0,0,0
23,1494189,puducherry,salim,0,0,1
23,1495890,puducherry,razak,1,0,1
23,1475558,puducherry,bai,0,0,0
23,1493282,puducherry,rambabu,1,1,1
23,1503990,puducherry,singh,0,0,0
23,1485647,puducherry,raja,0,1,0
23,1504568,puducherry,nayagi,1,0,1
23,1488608,puducherry,rani,0,1,0
23,1494157,puducherry,nathan,1,0,1
23,1502973,puducherry,parcounane,1,0,1
23,1484685,puducherry,kumar,0,0,0
23,1492447,puducherry,mary,0,0,1
23,1503823,puducherry,lakshmi,0,1,1
23,1506281,puducherry,srivastava,1,1,1
23,1506526,puducherry,desigan,1,0,1
23,1485709,puducherry,sudhakar,0,0,0
23,1487576,puducherry,annapoorani,1,1,1
23,1506265,puducherry,kumar,0,0,0
23,1482975,puducherry,arif,1,1,0
23,1491667,puducherry,murthy,1,1,1
23,1475314,puducherry,patnaik,1,0,1
23,1507415,puducherry,madhavi,0,0,1
23,1490387,puducherry,anand,1,1,0
23,1473168,puducherry,kumari,0,0,1
23,1473157,puducherry,gangaraju,1,1,1
23,1479163,puducherry,kumar,0,0,0
23,1472628,puducherry,rani,0,1,0
23,1483977,puducherry,nagalaxmi,1,1,1
23,1506940,puducherry,chandravathi,1,1,1
23,1481047,puducherry,ghosh,1,1,1
23,1475706,puducherry,kumar,0,0,0
23,1503734,puducherry,kumar,0,0,0
23,1477844,puducherry,mary,0,0,1
23,1500094,puducherry,kumar,0,0,0
23,1500330,puducherry,murugesan,1,0,0
23,1491851,puducherry,mahalakshmi,1,1,1
23,1483075,puducherry,raja,0,1,0
23,1489055,puducherry,pazhani,1,0,1
23,1487720,puducherry,stalin,1,1,1
23,1498321,puducherry,joshi,0,0,0
23,1488461,puducherry,kalyani,1,1,1
23,1489232,puducherry,pillai,1,0,0
23,1495492,puducherry,kumar,0,0,0
23,1490168,puducherry,anand,1,1,0
23,1498440,puducherry,kumar,0,0,0
23,1477699,puducherry,rahuf,0,0,0
23,1488851,puducherry,nancy,1,1,1
23,1478113,puducherry,vinaya,0,0,1
23,1479954,puducherry,ragavan,1,0,1
23,1493966,puducherry,manickam,1,0,1
23,1485704,puducherry,bramarambha,1,0,1
23,1498356,puducherry,kumar,0,0,0
23,1477151,puducherry,moosa,1,0,1
23,1503509,puducherry,chandravathi,1,1,1
23,1473469,puducherry,raju,0,1,0
23,1481424,puducherry,kumar,0,0,0
23,1497329,puducherry,kumar,0,0,0
23,1498061,puducherry,kumar,0,0,0
23,1494764,puducherry,kumar,0,0,0
23,1480893,puducherry,lakshmi,0,1,1
23,1480075,puducherry,lakshmi,0,1,1
23,1495741,puducherry,anand,1,1,0
23,1504437,puducherry,kumar,0,0,0
23,1492882,puducherry,kumar,0,0,0
23,1494978,puducherry,kumar,0,0,0
23,1479329,puducherry,rani,0,1,0
23,1482256,puducherry,asadullah,1,0,1
23,1495937,puducherry,azis,1,0,1
23,1483627,puducherry,lathif,1,0,1
23,1475094,puducherry,nayak,0,0,0
23,1476001,puducherry,kumar,0,0,0
23,1473640,puducherry,kumar,0,0,0
23,1479120,puducherry,gowthu,1,0,1
23,1483945,puducherry,lakshmi,0,1,1
23,1479245,puducherry,rabi,0,0,0
23,1486282,puducherry,kumari,0,0,1
23,1504609,puducherry,mary,0,0,1
23,1499267,puducherry,nisha,0,0,0
23,1498466,puducherry,nisha,0,0,0
23,1507115,puducherry,rajyalakshmi,1,1,1
23,1478451,puducherry,anand,1,1,0
23,1505433,puducherry,clara,1,0,1
23,1491135,puducherry,batcha,1,0,1
23,1482775,puducherry,aroquiaradjou,1,0,1
23,1502972,puducherry,murthy,1,1,1
23,1477752,puducherry,raja,0,1,0
23,1497577,puducherry,batcha,1,0,1
23,1504071,puducherry,jothy,1,0,1
23,1500032,puducherry,montfort,0,0,0
23,1494186,puducherry,kani,0,0,0
23,1489997,puducherry,lakshmi,0,1,1
23,1487342,puducherry,prasad,1,0,0
23,1479015,puducherry,arifa,1,0,1
23,1478674,puducherry,kumar,0,0,0
23,1500541,puducherry,paneer,0,0,0
23,1503638,puducherry,kumar,0,0,0
23,1487523,puducherry,bai,0,0,0
23,1501603,puducherry,subash,0,0,1
23,1473399,puducherry,kumari,0,0,1
23,1506186,puducherry,raja,0,1,0
23,1504160,puducherry,khanam,0,0,0
23,1475720,puducherry,lakshmi,0,1,1
23,1496725,puducherry,rani,0,1,0
23,1507545,puducherry,syed,1,0,0
23,1479088,puducherry,kumar,0,0,0
23,1494886,puducherry,mahadev,1,1,1
23,1477327,puducherry,raghava,1,1,1
23,1498987,puducherry,meenakshi,1,0,1
23,1501948,puducherry,perthus,0,0,0
23,1479989,puducherry,bakkar,0,0,0
23,1496605,puducherry,raju,0,1,0
23,1477811,puducherry,sunil,1,1,0
23,1486001,puducherry,anand,1,1,0
23,1501839,puducherry,murthy,1,1,1
23,1492644,puducherry,prasad,1,0,0
23,1502050,puducherry,kumari,0,0,1
23,1473766,puducherry,sankar,0,0,0
23,1493650,puducherry,farvin,1,1,1
23,1502339,puducherry,pradhan,1,0,1
23,1485396,puducherry,varshney,1,0,1
23,1487910,puducherry,kumari,0,0,1
23,1495487,puducherry,kumar,0,0,0
23,1473426,puducherry,lakshmi,0,1,1
23,1480369,puducherry,nagur,1,1,1
23,1499064,puducherry,kumar,0,0,0
23,1476367,puducherry,lakshmi,0,1,1
23,1499782,puducherry,lanion,0,0,0
23,1504485,puducherry,kumar,0,0,0
23,1485870,puducherry,sudhakar,0,0,0
23,1473240,puducherry,penta,0,0,1
23,1506300,puducherry,mary,0,0,1
23,1500396,puducherry,godhandaraman,1,1,1
23,1474452,puducherry,relan,0,0,1
23,1503614,puducherry,bhavani,0,0,1
23,1495646,puducherry,benny,1,0,1
23,1483796,puducherry,kumari,0,0,1
23,1490000,puducherry,anand,1,1,0
23,1499709,puducherry,nagarajan,0,0,1
23,1505627,puducherry,sankar,0,0,0
23,1482936,puducherry,pillai,1,0,0
23,1487624,puducherry,anandavelu,1,1,1
23,1496472,puducherry,prasad,1,0,0
23,1481609,puducherry,dhinakar,0,0,0
23,1490160,puducherry,kumari,0,0,1
23,1475533,puducherry,palaiyamuthu,1,1,1
23,1483941,puducherry,kumari,0,0,1
23,1498948,puducherry,ummal,0,0,0
23,1500577,puducherry,ganagavalli,1,1,1
23,1475341,puducherry,sahoo,0,0,0
23,1474550,puducherry,mary,0,0,1
23,1471849,puducherry,mahalakshmi,1,1,1
23,1488623,puducherry,lakshmi,0,1,1
23,1505305,puducherry,khan,0,0,1
23,1507049,puducherry,kumar,0,0,0
23,1496310,puducherry,shahani,1,0,1
23,1472600,puducherry,raja,0,1,0
23,1506387,puducherry,dupierre,1,0,1
23,1485840,puducherry,chandravathi,1,1,1
23,1474165,puducherry,lakshmi,0,1,1
23,1494263,puducherry,kumar,0,0,0
23,1474385,puducherry,aroquiaraj,1,1,1
23,1485840,puducherry,chandravathi,1,1,1
23,1489706,puducherry,jegam,0,0,1
23,1481492,puducherry,raja,0,1,0
23,1493508,puducherry,kumar,0,0,0
23,1477256,puducherry,kumar,0,0,0
23,1476305,puducherry,kumar,0,0,0
23,1474832,puducherry,usha,0,0,1
23,1498107,puducherry,kumari,0,0,1
23,1500787,puducherry,prakasam,1,0,0
23,1491290,puducherry,lakshmi,0,1,1
23,1496410,puducherry,nambiar,0,0,1
23,1494109,puducherry,elumalai,1,1,1
23,1493824,puducherry,praveen,1,0,1
23,1476902,puducherry,mary,0,0,1
23,1471968,puducherry,kumar,0,0,0
23,1474719,puducherry,dhamodharan,1,0,1
23,1483263,puducherry,sundarajan,1,1,1
23,1493563,puducherry,baliyarsingh,1,0,1
23,1480415,puducherry,mary,0,0,1
23,1487436,puducherry,goshi,1,0,1
23,1505846,puducherry,singh,0,0,0
23,1495020,puducherry,jemes,1,0,1
23,1482632,puducherry,mourthy,1,1,1
23,1494663,puducherry,lakshmi,0,1,1
23,1477632,puducherry,sruthi,0,0,1
23,1501645,puducherry,nisha,0,0,0
23,1495514,puducherry,azhagan,1,0,0
23,1506915,puducherry,kumar,0,0,0
23,1500021,puducherry,kumar,0,0,0
23,1488582,puducherry,raju,0,1,0
23,1492218,puducherry,mohammed,0,0,0
23,1499246,puducherry,khan,0,0,1
23,1486410,puducherry,lakshmi,0,1,1
23,1478985,puducherry,arif,1,1,0
23,1501675,puducherry,kumar,0,0,0
23,1501585,puducherry,kumar,0,0,0
23,1473203,puducherry,mangatayaru,1,1,1
23,1486410,puducherry,lakshmi,0,1,1
23,1506555,puducherry,mary,0,0,1
23,1504511,puducherry,mohammed,0,0,0
23,1480413,puducherry,antoine,1,1,1
23,1477871,puducherry,annie,1,0,1
23,1480780,puducherry,parvathidevi,1,1,1
23,1489856,puducherry,lakshmi,0,1,1
23,1471813,puducherry,lakshmi,0,1,1
23,1504222,puducherry,kumaar,0,0,1
23,1484835,puducherry,biche,0,0,0
23,1496927,puducherry,apparao,1,0,1
23,1504832,puducherry,muthulingam,1,1,1
23,1487078,puducherry,mary,0,0,1
23,1505811,puducherry,chandran,1,0,1
23,1504729,puducherry,mageswari,1,1,1
23,1474802,puducherry,nayagi,1,0,1
23,1472807,puducherry,perraju,1,1,1
23,1474052,puducherry,mary,0,0,1
23,1505567,puducherry,maideen,0,0,0
23,1499398,puducherry,vasanthan,1,1,1
23,1485488,puducherry,bai,0,0,0
23,1502721,puducherry,subrahmanyam,1,1,1
23,1493366,puducherry,kumari,0,0,1
23,1481410,puducherry,kumar,0,0,0
23,1503012,puducherry,gaikwad,1,1,1
23,1481057,puducherry,pramela,0,1,1
23,1472682,puducherry,bhairavaswamy,1,1,1
23,1507858,puducherry,archana,0,1,1
23,1483174,puducherry,kumar,0,0,0
23,1482668,puducherry,lawrance,0,0,1
23,1476875,puducherry,meenakshi,1,0,1
23,1477722,puducherry,prakasam,1,0,0
23,1503720,puducherry,kumar,0,0,0
23,1488618,puducherry,lakshmi,0,1,1
23,1497007,puducherry,raju,0,1,0
23,1477249,puducherry,lakshmi,0,1,1
23,1495276,puducherry,pandian,0,1,0
23,1497952,puducherry,ramprasath,0,0,0
23,1506668,puducherry,kareem,0,0,0
23,1496412,puducherry,kumari,0,0,1
23,1493975,puducherry,kumari,0,0,1
23,1502434,puducherry,kumar,0,0,0
23,1489119,puducherry,mathews,1,1,1
23,1503140,puducherry,raja,0,1,0
23,1490140,puducherry,emmanuel,1,0,1
23,1493341,puducherry,murthy,1,1,1
23,1484465,puducherry,kumari,0,0,1
23,1502838,puducherry,kumar,0,0,0
23,1484042,puducherry,gafur,0,0,1
23,1482006,puducherry,amide,0,0,1
23,1480209,puducherry,lakshmi,0,1,1
23,1502937,puducherry,babhu,1,0,0
23,1486635,puducherry,mary,0,0,1
23,1498955,puducherry,rafick,1,1,1
23,1494375,puducherry,lakshmi,0,1,1
23,1484387,puducherry,kumar,0,0,0
23,1491697,puducherry,raju,0,1,0
23,1476773,puducherry,ramanamma,1,1,1
23,1493426,puducherry,parimala,1,1,1
23,1492418,puducherry,jeeva,1,1,1
23,1489546,puducherry,singh,0,0,0
23,1475491,puducherry,bapou,0,0,0
23,1483571,puducherry,kashim,0,0,0
23,1497853,puducherry,daniel,1,0,1
23,1483315,puducherry,bosco,0,0,1
23,1503661,puducherry,subbarao,1,0,1
23,1482805,puducherry,reno,1,1,1
23,1493684,puducherry,kumar,0,0,0
23,1474081,puducherry,batcha,1,0,1
23,1483172,puducherry,mary,0,0,1
23,1475454,puducherry,pandian,0,1,0
23,1474288,puducherry,nisha,0,0,0
23,1473146,puducherry,lakshmi,0,1,1
23,1498037,puducherry,kumar,0,0,0
23,1494624,puducherry,kumari,0,0,1
23,1500202,puducherry,giridharan,1,1,1
23,1506534,puducherry,brumot,0,0,0
23,1492171,puducherry,mohammed,0,0,0
23,1488936,puducherry,seker,0,0,0
23,1488303,puducherry,pillai,1,0,0
23,1493076,puducherry,kumar,0,0,0
23,1502384,puducherry,kumar,0,0,0
23,1497625,puducherry,nisha,0,0,0
23,1494651,puducherry,lakshmi,0,1,1
23,1495377,puducherry,salim,0,0,1
23,1474611,puducherry,pandian,0,1,0
23,1471925,puducherry,maheswari,1,0,1
23,1473567,puducherry,lakshmi,0,1,1
23,1493815,puducherry,peroumal,1,0,1
23,1495197,puducherry,kumar,0,0,0
23,1497013,puducherry,kumar,0,0,0
23,1500173,puducherry,kumar,0,0,0
23,1498750,puducherry,lanion,0,0,0
23,1482257,puducherry,lathip,1,0,1
23,1494006,puducherry,kumar,0,0,0
23,1477746,puducherry,durai,0,0,1
23,1491185,puducherry,sarma,0,0,1
23,1495553,puducherry,kumar,0,0,0
23,1481049,puducherry,maideen,0,0,0
23,1499577,puducherry,rani,0,1,0
23,1486884,puducherry,nayak,0,0,0
23,1507296,puducherry,lakshmi,0,1,1
23,1478510,puducherry,daas,1,1,1
23,1495213,puducherry,yadav,0,0,0
23,1500679,puducherry,kumar,0,0,0
23,1489357,puducherry,swamy,1,1,1
23,1491016,puducherry,giridharan,1,1,1
23,1504333,puducherry,symon,1,0,1
23,1490396,puducherry,gandhi,0,0,0
23,1477675,puducherry,mary,0,0,1
23,1478013,puducherry,kumar,0,0,0
23,1498548,puducherry,subramaniyan,1,1,0
23,1490161,puducherry,ramprasath,0,0,0
23,1485250,puducherry,raja,0,1,0
23,1500256,puducherry,kumar,0,0,0
23,1495600,puducherry,coundar,1,0,1
23,1500616,puducherry,padmanabhan,0,0,1
23,1492973,puducherry,mari,1,1,1
23,1475661,puducherry,lakshmi,0,1,1
23,1485395,puducherry,varshney,1,0,1
23,1493269,puducherry,mortha,1,1,1
23,1480354,puducherry,prasad,1,0,0
23,1487571,puducherry,chandran,1,0,1
23,1481290,puducherry,chandran,1,0,1
23,1490687,puducherry,nagaraj,0,0,0
23,1475721,puducherry,lakshmi,0,1,1
23,1502809,puducherry,kumar,0,0,0
23,1504672,puducherry,mary,0,0,1
23,1474715,puducherry,shyamala,1,1,0
23,1495139,puducherry,bai,0,0,0
23,1472276,puducherry,jerome,1,0,1
23,1492264,puducherry,kumar,0,0,0
23,1488165,puducherry,pandian,0,1,0
23,1490883,puducherry,kumar,0,0,0
23,1486132,puducherry,padmanabhan,0,0,1
23,1485965,puducherry,sattibabu,1,1,1
23,1488619,puducherry,gangaraju,1,1,1
23,1501827,puducherry,singh,0,0,0
23,1475787,puducherry,madhavi,0,0,1
23,1472453,puducherry,kani,0,0,0
23,1471583,puducherry,anand,1,1,0
23,1477266,puducherry,lakshmi,0,1,1
23,1491819,puducherry,lakshmi,0,1,1
23,1507749,puducherry,patel,0,0,0
23,1478727,puducherry,subramani,1,1,1
23,1480034,puducherry,bosco,0,0,1
23,1495818,puducherry,kumar,0,0,0
23,1494872,puducherry,kumar,0,0,0
23,1492961,puducherry,marie,0,0,1
23,1492656,puducherry,dadaji,0,0,1
23,1478555,puducherry,kumar,0,0,0
23,1504498,puducherry,azis,1,0,1
23,1501502,puducherry,chandran,1,0,1
23,1492357,puducherry,arif,1,1,0
23,1505096,puducherry,bai,0,0,0
23,1489080,puducherry,nisha,0,0,0
23,1481275,puducherry,kumar,0,0,0
23,1495458,puducherry,kumar,0,0,0
23,1490964,puducherry,marie,0,0,1
23,1495181,puducherry,chandhran,0,0,1
23,1496418,puducherry,chandran,1,0,1
23,1484584,puducherry,kutthuse,1,0,1
23,1501579,puducherry,kumar,0,0,0
23,1476515,puducherry,kumar,0,0,0
23,1483058,puducherry,devadas,1,0,0
23,1503271,puducherry,mari,1,1,1
23,1476522,puducherry,wajid,0,1,1
23,1474746,puducherry,mohanan,1,0,1
23,1501410,puducherry,shamima,1,0,1
23,1481705,puducherry,manoj,0,0,1
23,1488953,puducherry,lakshmi,0,1,1
23,1477503,puducherry,raju,0,1,0
23,1488055,puducherry,kumar,0,0,0
23,1481415,puducherry,rani,0,1,0
23,1473477,puducherry,bhavani,0,0,1
23,1501128,puducherry,kumar,0,0,0
23,1482923,puducherry,nisha,0,0,0
23,1482289,puducherry,sharik,0,0,0
23,1472232,puducherry,chinna,0,0,1
23,1495830,puducherry,kumar,0,0,0
23,1506671,puducherry,shafi,0,0,1
23,1504264,puducherry,kumar,0,0,0
23,1479479,puducherry,vishalatchi,1,1,1
23,1505320,puducherry,muniyan,1,1,0
23,1473695,puducherry,bhavani,0,0,1
23,1505169,puducherry,bagash,0,0,0
23,1474199,puducherry,mary,0,0,1
23,1489431,puducherry,bhagyalaxmi,1,0,1
23,1487471,puducherry,khan,0,0,1
23,1496574,puducherry,kasulayya,1,1,1
23,1475162,puducherry,raju,0,1,0
23,1479723,puducherry,nisha,0,0,0
23,1487097,puducherry,anand,1,1,0
23,1499718,puducherry,murugeshan,1,1,1
23,1480466,puducherry,vedhanayagam,1,1,1
23,1507012,puducherry,ebenezer,1,1,1
23,1482386,puducherry,maideen,0,0,0
23,1486446,puducherry,prasad,1,0,0
23,1474769,puducherry,velmurugan,1,1,1
23,1505714,puducherry,ummal,0,0,0
23,1507441,puducherry,kumari,0,0,1
23,1486970,puducherry,kumar,0,0,0
23,1486664,puducherry,kumar,0,0,0
23,1483809,puducherry,lakshmi,0,1,1
23,1484123,puducherry,mari,1,1,1
23,1475765,puducherry,satya,0,1,0
23,1476531,puducherry,fernandez,1,1,1
23,1492891,puducherry,batcha,1,0,1
23,1476038,puducherry,jafar,1,0,1
23,1474321,puducherry,bosco,0,0,1
23,1503794,puducherry,kumar,0,0,0
23,1484481,puducherry,nayagi,1,0,1
23,1494757,puducherry,mary,0,0,1
23,1490210,puducherry,pillai,1,0,0
23,1473193,puducherry,satyasri,1,1,1
23,1501822,puducherry,raja,0,1,0
23,1498048,puducherry,patel,0,0,0
23,1479067,puducherry,rajkumar,1,0,1
23,1505046,puducherry,kumar,0,0,0
23,1487698,puducherry,chandrashekar,0,0,1
23,1481681,puducherry,kumar,0,0,0
23,1473619,puducherry,lakshmi,0,1,1
23,1484076,puducherry,kumar,0,0,0
23,1472097,puducherry,rani,0,1,0
23,1497331,puducherry,prasad,1,0,0
23,1493649,puducherry,gandhi,0,0,0
23,1506598,puducherry,dhinakaran,1,1,1
23,1483553,puducherry,pillai,1,0,0
23,1476644,puducherry,rani,0,1,0
23,1507687,puducherry,salim,0,0,1
23,1478250,puducherry,anand,1,1,0
23,1489123,puducherry,balathandayutham,1,1,1
23,1480207,puducherry,chinna,0,0,1
23,1476386,puducherry,lakshmi,0,1,1
23,1502679,puducherry,lakshmi,0,1,1
23,1474426,puducherry,sahoo,0,0,0
23,1482110,puducherry,pillai,1,0,0
23,1483535,puducherry,khan,0,0,1
23,1473275,puducherry,lakshmi,0,1,1
23,1483438,puducherry,raja,0,1,0
23,1485855,puducherry,ramayya,1,1,1
23,1503889,puducherry,belconde,0,0,0
23,1483146,puducherry,pereira,1,0,1
23,1501003,puducherry,raja,0,1,0
23,1504149,puducherry,moorhty,0,1,0
23,1471974,puducherry,mary,0,0,1
23,1498397,puducherry,kumari,0,0,1
23,1490255,puducherry,raja,0,1,0
23,1490982,puducherry,kumar,0,0,0
23,1492534,puducherry,kumar,0,0,0
23,1499041,puducherry,kumar,0,0,0
23,1504297,puducherry,daas,1,1,1
23,1506411,puducherry,marie,0,0,1
23,1494884,puducherry,verma,1,0,1
23,1490288,puducherry,rani,0,1,0
23,1498601,puducherry,pragasam,1,0,1
23,1479892,puducherry,chaitanya,1,1,1
23,1486596,puducherry,marie,0,0,1
23,1505941,puducherry,nayagi,1,0,1
23,1479040,puducherry,bivi,0,0,1
23,1493640,puducherry,syed,1,0,0
23,1498661,puducherry,simon,1,1,1
23,1486825,puducherry,kumar,0,0,0
23,1501891,puducherry,aroquiaraj,1,1,1
23,1472805,puducherry,murthy,1,1,1
23,1495097,puducherry,anand,1,1,0
23,1489008,puducherry,rahana,0,0,1
23,1488375,puducherry,preetha,1,1,1
23,1499881,puducherry,mouniammalle,1,0,1
23,1500753,puducherry,kumar,0,0,0
23,1485940,puducherry,kumari,0,0,1
23,1479300,puducherry,sugandhi,0,1,1
23,1476705,puducherry,raju,0,1,0
23,1490675,puducherry,prasad,1,0,0
23,1471952,puducherry,sankar,0,0,0
23,1483440,puducherry,venkat,0,1,1
23,1486431,puducherry,lakshmi,0,1,1
23,1476771,puducherry,lakshmi,0,1,1
23,1472127,puducherry,josphine,1,0,0
23,1486454,puducherry,lakshmi,0,1,1
23,1503390,puducherry,rani,0,1,0
23,1475879,puducherry,faife,1,1,1
23,1504567,puducherry,kumar,0,0,0
23,1503036,puducherry,kumar,0,0,0
23,1490600,puducherry,kumar,0,0,0
23,1505671,puducherry,nadjimoudine,1,1,1
23,1494667,puducherry,bhavani,0,0,1
23,1483985,puducherry,tambe,1,0,1
23,1484063,puducherry,kumar,0,0,0
23,1474247,puducherry,thulukanam,1,0,1
23,1477778,puducherry,eeragaven,0,0,0
23,1473102,puducherry,rambabu,1,1,1
23,1478308,puducherry,thangaraj,1,0,1
23,1475843,puducherry,kumar,0,0,0
23,1498489,puducherry,kumar,0,0,0
23,1501542,puducherry,maheswari,1,0,1
23,1501674,puducherry,singh,0,0,0
23,1471944,puducherry,chandran,1,0,1
23,1476109,puducherry,gajendiran,1,1,1
23,1488947,puducherry,raja,0,1,0
23,1484536,puducherry,ummal,0,0,0
23,1476323,puducherry,samyuktha,1,1,1
23,1497220,puducherry,ram,1,0,0
23,1499000,puducherry,kumar,0,0,0
23,1477735,puducherry,gajendiran,1,1,1
23,1473892,puducherry,gopinath,1,1,1
23,1502995,puducherry,pillai,1,0,0
23,1474110,puducherry,moidine,1,1,1
23,1500010,puducherry,muller,0,0,0
23,1503574,puducherry,ramani,0,0,0
23,1472559,puducherry,kumar,0,0,0
23,1494813,puducherry,mary,0,0,1
23,1478349,puducherry,kumar,0,0,0
23,1478975,puducherry,ummal,0,0,0
23,1478037,puducherry,gopinadh,1,1,1
23,1479625,puducherry,kumar,0,0,0
23,1476679,puducherry,kumar,0,0,0
23,1477086,puducherry,mary,0,0,1
23,1474452,puducherry,relan,0,0,1
23,1491840,puducherry,lakshmi,0,1,1
23,1491614,puducherry,subrahmanyam,1,1,1
23,1506343,puducherry,rani,0,1,0
23,1497148,puducherry,marie,0,0,1
23,1483265,puducherry,mary,0,0,1
23,1491582,puducherry,lakshmi,0,1,1
23,1485607,puducherry,ummal,0,0,0
23,1475216,puducherry,hari,0,0,0
23,1499623,puducherry,hnan,0,0,0
23,1479271,puducherry,kumar,0,0,0
23,1505808,puducherry,devarajan,1,0,1
23,1480532,puducherry,mary,0,0,1
23,1477568,puducherry,lakshmi,0,1,1
23,1499909,puducherry,kumar,0,0,0
23,1485413,puducherry,kumar,0,0,0
23,1493202,puducherry,swamy,1,1,1
23,1479825,puducherry,maideen,0,0,0
23,1488375,puducherry,preetha,1,1,1
23,1497435,puducherry,mary,0,0,1
23,1472387,puducherry,kani,0,0,0
23,1487379,puducherry,lakshmi,0,1,1
23,1494332,puducherry,raju,0,1,0
23,1506151,puducherry,kumar,0,0,0
23,1484756,puducherry,manikkam,1,1,1
23,1476342,puducherry,lakshmi,0,1,1
23,1480606,puducherry,mary,0,0,1
23,1489173,puducherry,iyer,0,0,1
23,1472795,puducherry,lakshmi,0,1,1
23,1472531,puducherry,khan,0,0,1
23,1489445,puducherry,lakshmi,0,1,1
23,1490165,puducherry,rajeshwari,1,0,1
23,1492153,puducherry,kumar,0,0,0
23,1488443,puducherry,raju,0,1,0
23,1506861,puducherry,raju,0,1,0
23,1504008,puducherry,moosa,1,0,1
23,1474551,puducherry,mary,0,0,1
23,1501297,puducherry,rani,0,1,0
23,1473608,puducherry,kumar,0,0,0
23,1494785,puducherry,mini,1,1,1
23,1491982,puducherry,bagash,0,0,0
23,1498432,puducherry,gopal,0,1,1
23,1503052,puducherry,prasad,1,0,0
23,1481679,puducherry,nathaniel,1,0,0
23,1502738,puducherry,gowthami,1,0,1
23,1498001,puducherry,pragasam,1,0,1
23,1504756,puducherry,sruthi,0,0,1
23,1488615,puducherry,sruthi,0,0,1
23,1473088,puducherry,bhavani,0,0,1
23,1484289,puducherry,brahmam,1,1,1
23,1499557,puducherry,kumar,0,0,0
23,1481231,puducherry,maheswari,1,0,1
23,1475968,puducherry,bosco,0,0,1
23,1499864,puducherry,kumar,0,0,0
23,1502807,puducherry,kumar,0,0,0
23,1506529,puducherry,kumar,0,0,0
23,1487251,puducherry,mary,0,0,1
23,1478341,puducherry,harees,0,1,1
23,1507122,puducherry,divya,0,1,1
23,1482026,puducherry,lakshmi,0,1,1
23,1494755,puducherry,abraham,1,0,1
23,1476530,puducherry,ashraf,0,1,1
23,1485362,puducherry,jaganathan,1,0,1
23,1484969,puducherry,salma,0,0,1
23,1492342,puducherry,marie,0,0,1
23,1489407,puducherry,dharamarao,0,0,1
23,1476497,puducherry,kunnath,1,1,1
23,1493757,puducherry,humera,0,1,1
23,1472374,puducherry,nisha,0,0,0
23,1501998,puducherry,raju,0,1,0
23,1481601,puducherry,perera,1,1,1
23,1474206,puducherry,boso,1,1,0
23,1492432,puducherry,stalin,1,1,1
23,1471576,puducherry,naik,0,0,0
23,1485498,puducherry,maideen,0,0,0
23,1482526,puducherry,kumar,0,0,0
23,1487747,puducherry,hussan,1,0,1
23,1503756,puducherry,mary,0,0,1
23,1487947,puducherry,lakshmi,0,1,1
23,1497325,puducherry,parameswaran,1,1,1
23,1488364,puducherry,disilva,1,0,1
23,1485853,puducherry,kumari,0,0,1
23,1498227,puducherry,farvin,1,1,1
23,1498259,puducherry,kassim,0,0,0
23,1476366,puducherry,swamy,1,1,1
23,1486373,puducherry,lakshmi,0,1,1
23,1494579,puducherry,lakshmi,0,1,1
23,1499052,puducherry,mary,0,0,1
23,1493876,puducherry,mary,0,0,1
23,1488085,puducherry,bramaramba,1,0,1
23,1501934,puducherry,pillai,1,0,0
23,1473489,puducherry,raju,0,1,0
23,1478745,puducherry,kumar,0,0,0
23,1486094,puducherry,alexander,0,0,1
23,1496897,puducherry,lakshmi,0,1,1
23,1471902,puducherry,mary,0,0,1
23,1506112,puducherry,sankar,0,0,0
23,1505783,puducherry,kani,0,0,0
23,1497766,puducherry,achuthan,1,0,1
23,1487425,puducherry,anvar,0,0,0
23,1501105,puducherry,pillai,1,0,0
23,1471556,puducherry,pandian,0,1,0
23,1507449,puducherry,bommi,0,0,1
23,1484017,puducherry,mary,0,0,1
23,1501767,puducherry,darman,0,0,1
23,1478233,puducherry,kumari,0,0,1
23,1494904,puducherry,mehra,0,1,1
23,1503844,puducherry,rani,0,1,0
23,1495417,puducherry,sunil,1,1,0
23,1503357,puducherry,basiria,0,0,0
23,1492314,puducherry,mary,0,0,1
23,1477514,puducherry,swamy,1,1,1
23,1499843,puducherry,ghouse,0,0,0
23,1499749,puducherry,mary,0,0,1
23,1481644,puducherry,ahmed,1,0,0
23,1498967,puducherry,ahmed,1,0,0
23,1474121,puducherry,bernier,1,0,1
23,1477164,puducherry,mangatayaru,1,1,1
23,1483003,puducherry,kumar,0,0,0
23,1472209,puducherry,muruga,1,0,1
23,1488885,puducherry,kumar,0,0,0
23,1504528,puducherry,rafick,1,1,1
23,1488912,puducherry,kumar,0,0,0
23,1476931,puducherry,sankar,0,0,0
23,1487633,puducherry,meenakshi,1,0,1
23,1492645,puducherry,raju,0,1,0
23,1502014,puducherry,apparao,1,0,1
23,1490761,puducherry,ghouse,0,0,0
23,1493036,puducherry,murthy,1,1,1
23,1481664,puducherry,petter,1,1,1
23,1496636,puducherry,kumari,0,0,1
23,1505687,puducherry,ummal,0,0,0
23,1489256,puducherry,kumar,0,0,0
23,1480865,puducherry,rani,0,1,0
23,1472750,puducherry,adinarayana,1,1,1
23,1490972,puducherry,kumar,0,0,0
23,1474737,puducherry,kumar,0,0,0
23,1479911,puducherry,kumar,0,0,0
23,1481413,puducherry,vijaye,1,1,0
23,1493927,puducherry,kumar,0,0,0
23,1476599,puducherry,kumar,0,0,0
23,1500440,puducherry,arif,1,1,0
23,1473439,puducherry,lakshmi,0,1,1
23,1489793,puducherry,faruk,1,0,0
23,1501992,puducherry,lakshmi,0,1,1
23,1497831,puducherry,arokiyaraj,1,1,1
23,1471658,puducherry,raghu,0,0,0
23,1499353,puducherry,jameer,0,0,1
23,1486688,puducherry,emmanuel,1,0,1
23,1505240,puducherry,kumar,0,0,0
23,1474241,puducherry,anand,1,1,0
23,1506362,puducherry,rani,0,1,0
23,1473425,puducherry,sudhakar,0,0,0
23,1477361,puducherry,murthy,1,1,1
23,1492247,puducherry,kuzhandai,0,0,1
23,1490030,puducherry,lakshmi,0,1,1
23,1482616,puducherry,areef,1,0,1
23,1485237,puducherry,pillai,1,0,0
23,1498844,puducherry,noora,1,0,1
23,1483800,puducherry,lakshmi,0,1,1
23,1484629,puducherry,maideen,0,0,0
23,1489196,puducherry,chandiran,1,0,1
23,1489781,puducherry,biswas,1,1,1
23,1478502,puducherry,jolie,0,1,0
23,1478055,puducherry,oleti,1,0,1
23,1490898,puducherry,parambath,1,0,1
23,1481743,puducherry,krish,0,0,0
23,1504021,puducherry,bivi,0,0,1
23,1499561,puducherry,raju,0,1,0
23,1506423,puducherry,kumar,0,0,0
23,1506996,puducherry,kaliyaperumal,1,1,1
23,1471738,puducherry,raghava,1,1,1
23,1478188,puducherry,ramanamma,1,1,1
23,1488401,puducherry,mohammed,0,0,0
23,1488289,puducherry,jeeva,1,1,1
23,1496430,puducherry,raja,0,1,0
23,1478049,puducherry,murthy,1,1,1
23,1479458,puducherry,sahoo,0,0,0
23,1502896,puducherry,hasanudeen,1,1,1
23,1474182,puducherry,murarka,0,0,1
23,1477708,puducherry,newton,1,0,1
23,1489787,puducherry,kurashi,1,1,1
23,1506315,puducherry,rani,0,1,0
23,1492001,puducherry,esthar,0,0,0
23,1505314,puducherry,khan,0,0,1
23,1488364,puducherry,disilva,1,0,1
23,1476141,puducherry,rani,0,1,0
23,1491040,puducherry,emmanuel,1,0,1
23,1505542,puducherry,salih,0,0,0
23,1485166,puducherry,markas,0,0,0
23,1496110,puducherry,kumari,0,0,1
23,1478238,puducherry,apparao,1,0,1
23,1476081,puducherry,sameer,0,0,0
23,1497293,puducherry,kumar,0,0,0
23,1500273,puducherry,khan,0,0,1
23,1476886,puducherry,pillai,1,0,0
23,1476674,puducherry,subbaraju,1,1,1
23,1500117,puducherry,prasad,1,0,0
23,1504109,puducherry,kumar,0,0,0
23,1472003,puducherry,valiyaveettil,1,1,1
23,1491948,puducherry,safiya,1,1,1
23,1502176,puducherry,visalakshi,1,1,1
23,1505418,puducherry,marie,0,0,1
23,1485593,puducherry,maideen,0,0,0
23,1494974,puducherry,bivi,0,0,1
23,1488010,puducherry,kumar,0,0,0
23,1483621,puducherry,noordeen,0,0,0
23,1481197,puducherry,kumar,0,0,0
23,1506964,puducherry,lakshmi,0,1,1
23,1481207,puducherry,janarthanan,1,1,1
23,1480666,puducherry,raju,0,1,0
23,1487904,puducherry,rani,0,1,0
23,1486587,puducherry,stalin,1,1,1
23,1485566,puducherry,marie,0,0,1
23,1484934,puducherry,mary,0,0,1
23,1492937,puducherry,rouvier,1,0,0
23,1505605,puducherry,nisha,0,0,0
23,1493141,puducherry,indhu,1,0,1
23,1473638,puducherry,kumar,0,0,0
23,1496649,puducherry,lakshmi,0,1,1
23,1486419,puducherry,kumari,0,0,1
23,1487436,puducherry,goshi,1,0,1
23,1474395,puducherry,mary,0,0,1
23,1494677,puducherry,lakshmi,0,1,1
23,1478824,puducherry,manickam,1,0,1
23,1484243,puducherry,lakshmi,0,1,1
23,1475254,puducherry,pramod,1,0,1
23,1498535,puducherry,raja,0,1,0
23,1493811,puducherry,kumar,0,0,0
23,1481348,puducherry,joshi,0,0,0
23,1504873,puducherry,kumar,0,0,0
23,1502259,puducherry,rani,0,1,0
23,1503613,puducherry,bhavani,0,0,1
23,1482498,puducherry,gopal,0,1,1
23,1494937,puducherry,anne,1,0,0
23,1480624,puducherry,subrahmanyam,1,1,1
23,1501313,puducherry,lawrence,1,1,1
23,1477145,puducherry,revathi,1,1,1
23,1493011,puducherry,kumar,0,0,0
23,1500729,puducherry,nisha,0,0,0
23,1478831,puducherry,pattu,1,1,0
23,1497894,puducherry,arokiyam,1,0,1
23,1488222,puducherry,subbarao,1,0,1
23,1486971,puducherry,kumar,0,0,0
23,1490923,puducherry,fernandez,1,1,1
23,1503068,puducherry,batcha,1,0,1
23,1491843,puducherry,raju,0,1,0
23,1479377,puducherry,rani,0,1,0
23,1473179,puducherry,somanna,1,1,1
23,1485507,puducherry,maideen,0,0,0
23,1474548,puducherry,mary,0,0,1
23,1490698,puducherry,andy,1,1,1
23,1473412,puducherry,mahalakshmi,1,1,1
23,1489839,puducherry,yogambal,0,0,1
23,1488541,puducherry,ravanamma,1,1,1
23,1480956,puducherry,sankar,0,0,0
23,1501100,puducherry,lakshmi,0,1,1
23,1494675,puducherry,bhavani,0,0,1
23,1485590,puducherry,udhumansha,0,1,0
23,1475822,puducherry,gowthami,1,0,1
23,1475903,puducherry,prasad,1,0,0
23,1494405,puducherry,narayanamma,1,1,1
23,1485721,puducherry,kumar,0,0,0
23,1490304,puducherry,kothandaraman,1,1,1
23,1492257,puducherry,ruby,0,0,0
23,1488796,puducherry,obenans,1,1,0
23,1496066,puducherry,kumar,0,0,0
23,1500994,puducherry,kumar,0,0,0
23,1471557,puducherry,asir,0,0,0
23,1504640,puducherry,kumar,0,0,0
23,1479098,puducherry,kumar,0,0,0
23,1478758,puducherry,kumar,0,0,0
23,1498795,puducherry,kadhiravan,1,0,1
23,1496449,puducherry,mohammed,0,0,0
23,1507043,puducherry,mary,0,0,1
23,1494008,puducherry,kumar,0,0,0
23,1473292,puducherry,lakshmi,0,1,1
23,1477546,puducherry,bhavani,0,0,1
23,1491637,puducherry,lakshmi,0,1,1
23,1490903,puducherry,suhara,0,0,1
23,1505223,puducherry,rajkumar,1,0,1
23,1473877,puducherry,mary,0,0,1
23,1476936,puducherry,kumar,0,0,0
23,1492799,puducherry,kumar,0,0,0
23,1496036,puducherry,rajkumar,1,0,1
23,1497477,puducherry,murugesan,1,0,0
23,1494757,puducherry,mary,0,0,1
23,1478856,puducherry,bai,0,0,0
23,1488292,puducherry,dhanalaksmi,1,1,1
23,1477961,puducherry,batcha,1,0,1
23,1501589,puducherry,mary,0,0,1
23,1494291,puducherry,valliyammai,1,1,1
23,1483396,puducherry,kumar,0,0,0
23,1485340,puducherry,patel,0,0,0
23,1499929,puducherry,vadivelou,0,0,1
23,1481602,puducherry,dharmaraj,0,0,0
23,1486035,puducherry,kumar,0,0,0
23,1489024,puducherry,nasar,0,0,1
23,1477345,puducherry,subbaraju,1,1,1
23,1502748,puducherry,somaraju,1,1,1
23,1497781,puducherry,lakshmi,0,1,1
23,1496811,puducherry,marie,0,0,1
23,1476843,puducherry,raju,0,1,0
23,1482670,puducherry,mari,1,1,1
23,1474824,puducherry,iyer,0,0,1
23,1491018,puducherry,bosco,0,0,1
23,1495100,puducherry,sami,0,0,0
23,1493678,puducherry,arokiyaraj,1,1,1
23,1506992,puducherry,nadesan,1,0,1
23,1475617,puducherry,lakshmi,0,1,1
23,1477017,puducherry,ramachandran,1,0,1
23,1504595,puducherry,kumar,0,0,0
23,1478244,puducherry,rani,0,1,0
23,1476827,puducherry,shivalaxmi,1,1,1
23,1495650,puducherry,kumar,0,0,0
23,1472307,puducherry,kumar,0,0,0
23,1501254,puducherry,kumar,0,0,0
23,1479366,puducherry,mohammed,0,0,0
23,1487138,puducherry,naser,1,0,0
23,1487490,puducherry,pillai,1,0,0
23,1502377,puducherry,santha,0,1,1
23,1502808,puducherry,kumar,0,0,0
23,1495290,puducherry,sankar,0,0,0
23,1499846,puducherry,rajalingam,1,0,1
23,1476550,puducherry,yashodha,1,1,0
23,1499819,puducherry,singh,0,0,0
23,1480728,puducherry,subbaraju,1,1,1
23,1494766,puducherry,kumar,0,0,0
23,1489059,puducherry,arshad,1,0,1
23,1495779,puducherry,pandian,0,1,0
23,1501559,puducherry,kumari,0,0,1
23,1481681,puducherry,kumar,0,0,0
23,1476353,puducherry,raju,0,1,0
23,1506625,puducherry,ummal,0,0,0
23,1488590,puducherry,lakshmi,0,1,1
23,1476450,puducherry,kumari,0,0,1
23,1504168,puducherry,nayaki,1,1,1
23,1472579,puducherry,kumar,0,0,0
23,1474782,puducherry,raju,0,1,0
23,1479807,puducherry,ushman,1,1,1
23,1501213,puducherry,kumar,0,0,0
23,1507004,puducherry,jeeva,1,1,1
23,1472099,puducherry,mary,0,0,1
23,1502632,puducherry,lakshmi,0,1,1
23,1475371,puducherry,jeelani,1,1,1
23,1500743,puducherry,yashmin,1,0,1
23,1490805,puducherry,kumar,0,0,0
23,1479614,puducherry,parween,0,0,1
23,1495582,puducherry,subramani,1,1,1
23,1474145,puducherry,raja,0,1,0
23,1478846,puducherry,kumar,0,0,0
23,1498475,puducherry,antoine,1,1,1
23,1504623,puducherry,kumar,0,0,0
23,1489413,puducherry,lakshmi,0,1,1
23,1502675,puducherry,lakshmi,0,1,1
23,1486296,puducherry,shivaganga,1,1,1
23,1472856,puducherry,rambabu,1,1,1
23,1481329,puducherry,ameer,0,0,0
23,1482169,puducherry,athithan,1,0,0
23,1472707,puducherry,lakshmi,0,1,1
23,1506407,puducherry,stalin,1,1,1
23,1498400,puducherry,raja,0,1,0
23,1477009,puducherry,marie,0,0,1
23,1490742,puducherry,kumar,0,0,0
23,1485387,puducherry,singh,0,0,0
23,1489357,puducherry,swamy,1,1,1
23,1503633,puducherry,prakasam,1,0,0
23,1495650,puducherry,kumar,0,0,0
23,1478954,puducherry,abubacker,1,0,1
23,1504119,puducherry,singh,0,0,0
23,1495054,puducherry,rani,0,1,0
23,1478651,puducherry,nike,1,1,1
23,1496403,puducherry,kumar,0,0,0
23,1501151,puducherry,ramachandran,1,0,1
23,1494179,puducherry,khan,0,0,1
23,1500413,puducherry,mary,0,0,1
23,1474838,puducherry,kumar,0,0,0
23,1490187,puducherry,rani,0,1,0
23,1495381,puducherry,mary,0,0,1
23,1503652,puducherry,prasad,1,0,0
23,1505881,puducherry,lakshmi,0,1,1
23,1473934,puducherry,razak,1,0,1
23,1487303,puducherry,kumar,0,0,0
23,1505863,puducherry,raja,0,1,0
23,1478476,puducherry,nisha,0,0,0
23,1482173,puducherry,kumar,0,0,0
23,1499409,puducherry,lakshmi,0,1,1
23,1474742,puducherry,veedu,1,1,0
23,1486194,puducherry,swamy,1,1,1
23,1471754,puducherry,prasad,1,0,0
23,1472018,puducherry,ummal,0,0,0
23,1505623,puducherry,amalraj,1,0,1
23,1485811,puducherry,kumari,0,0,1
23,1474873,puducherry,lakshmanarao,1,0,1
23,1507277,puducherry,kumar,0,0,0
23,1473018,puducherry,haneefa,1,1,1
23,1489940,puducherry,raju,0,1,0
23,1480595,puducherry,vengatesan,1,1,1
23,1494367,puducherry,kalyani,1,1,1
23,1493244,puducherry,murthy,1,1,1
23,1480859,puducherry,rambabu,1,1,1
23,1493234,puducherry,prasad,1,0,0
23,1490973,puducherry,gunasekaran,1,1,1
23,1496091,puducherry,anand,1,1,0
23,1486836,puducherry,kulam,0,0,0
23,1486215,puducherry,kumar,0,0,0
23,1487664,puducherry,mozhi,0,1,0
23,1472083,puducherry,kumari,0,0,1
23,1477256,puducherry,kumar,0,0,0
23,1478056,puducherry,kumari,0,0,1
23,1476636,puducherry,raju,0,1,0
23,1496035,puducherry,bose,0,0,0
23,1504438,puducherry,kumar,0,0,0
23,1477281,puducherry,ramayya,1,1,1
23,1503738,puducherry,bhavani,0,0,1
23,1487569,puducherry,chandran,1,0,1
23,1472658,puducherry,prasad,1,0,0
23,1473700,puducherry,arulmani,1,1,1
23,1501309,puducherry,kumar,0,0,0
23,1501138,puducherry,shyamala,1,1,0
23,1495109,puducherry,mary,0,0,1
23,1480245,puducherry,rajkumar,1,0,1
23,1472671,puducherry,venkatalakshmi,1,1,1
23,1488677,puducherry,lakshmi,0,1,1
23,1506016,puducherry,kumar,0,0,0
23,1493051,puducherry,lakshmi,0,1,1
23,1484496,puducherry,nagamma,1,1,1
23,1490794,puducherry,pappu,1,1,0
23,1476476,puducherry,ram,1,0,0
23,1501986,puducherry,sruthi,0,0,1
23,1491203,puducherry,mohiddin,0,0,1
23,1501770,puducherry,rani,0,1,0
23,1485582,puducherry,florence,1,1,1
23,1493939,puducherry,kumar,0,0,0
23,1476760,puducherry,raju,0,1,0
23,1504016,puducherry,aslam,0,0,1
23,1486873,puducherry,seli,0,0,0
23,1474522,puducherry,ramani,0,0,0
23,1483428,puducherry,catherine,1,1,1
23,1493219,puducherry,kumari,0,0,1
23,1481134,puducherry,rani,0,1,0
23,1495206,puducherry,kumar,0,0,0
23,1495774,puducherry,guptha,1,0,0
23,1480879,puducherry,lakshmi,0,1,1
23,1496697,puducherry,kumar,0,0,0
23,1505255,puducherry,chandran,1,0,1
23,1477440,puducherry,lakshmi,0,1,1
23,1488836,puducherry,kumar,0,0,0
23,1494027,puducherry,kumar,0,0,0
23,1483813,puducherry,raju,0,1,0
23,1488911,puducherry,rani,0,1,0
24,60983880,punjab,kumaar,0,0,1
24,61161996,punjab,kumaar,0,0,1
24,60637748,punjab,dheemgaraa,1,0,1
24,61002502,punjab,kumaar,0,0,1
24,62043840,punjab,kumaar,0,0,1
24,61938917,punjab,kumaar,0,0,1
24,61632811,punjab,kumaar,0,0,1
24,61776539,punjab,kumaar,0,0,1
24,61657418,punjab,kumaar,0,0,1
24,60698506,punjab,kumaar,0,0,1
24,61849548,punjab,kumaar,0,0,1
24,61032359,punjab,kumaar,0,0,1
24,61555540,punjab,batharaa,1,1,1
24,61738371,punjab,kumaar,0,0,1
24,60834731,punjab,kumaar,0,0,1
24,60798088,punjab,kumaar,0,0,1
24,60663062,punjab,kumaar,0,0,1
24,62039284,punjab,kumaar,0,0,1
24,61685426,punjab,beebee,0,0,0
24,60802514,punjab,kumaar,0,0,1
24,61842035,punjab,kumaar,0,0,1
24,61557305,punjab,kumaar,0,0,1
24,61608498,punjab,kumaar,0,0,1
24,61283743,punjab,daas,1,1,1
24,61059444,punjab,kumaar,0,0,1
24,61957638,punjab,kumaar,0,0,1
24,61178433,punjab,kumaar,0,0,1
24,61117648,punjab,daas,1,1,1
24,60885981,punjab,kumaar,0,0,1
24,62160513,punjab,kumaar,0,0,1
24,62201970,punjab,kumaar,0,0,1
24,62139831,punjab,kumaar,0,0,1
24,60637231,punjab,kumaar,0,0,1
24,61424007,punjab,kumaar,0,0,1
24,60503797,punjab,kumaar,0,0,1
24,61418948,punjab,kumaar,0,0,1
24,62126266,punjab,sachadevaa,0,0,1
24,61286389,punjab,sain,0,0,1
24,60814049,punjab,kumaar,0,0,1
24,62165301,punjab,kumaar,0,0,1
24,61630450,punjab,kumaar,0,0,1
24,62054342,punjab,kumaar,0,0,1
24,61619422,punjab,kumaar,0,0,1
24,61054149,punjab,kumaar,0,0,1
24,62100565,punjab,kumaar,0,0,1
24,60839035,punjab,mehathaa,0,0,1
24,60959194,punjab,kumaar,0,0,1
24,61374886,punjab,raanaa,0,0,0
24,60801127,punjab,kumaar,0,0,1
24,61769520,punjab,kumaar,0,0,1
24,61453625,punjab,kumaar,0,0,1
24,60787744,punjab,kumaar,0,0,1
24,60862464,punjab,kalasee,1,0,1
24,60879353,punjab,sahijal,0,1,1
24,61306516,punjab,kumaar,0,0,1
24,60552021,punjab,kumaar,0,0,1
24,61524463,punjab,bhagath,1,1,1
24,61384660,punjab,kumaar,0,0,1
24,61222617,punjab,kumaar,0,0,1
24,61637552,punjab,kumaar,0,0,1
24,61969230,punjab,garag,1,0,1
24,61330835,punjab,thanejaa,1,1,1
24,61161285,punjab,kumaar,0,0,1
24,61511019,punjab,setheeaa,1,1,1
24,62012180,punjab,jameel,0,0,1
24,61360089,punjab,barejaa,0,0,1
24,61293205,punjab,kumaar,0,0,1
24,61394925,punjab,mehathaa,0,0,1
24,61497772,punjab,varamaa,1,1,1
24,61387575,punjab,kumaar,0,0,1
24,62199597,punjab,kumaar,0,0,1
24,61637914,punjab,kumaar,0,0,1
24,61198493,punjab,kumaar,0,0,1
24,62174408,punjab,mithal,1,1,1
24,61760359,punjab,kumaar,0,0,1
24,61527263,punjab,kumaar,0,0,1
24,61550842,punjab,ahimad,0,1,1
24,61876826,punjab,kumaar,0,0,1
24,61861874,punjab,kumaar,0,0,1
24,61707735,punjab,kumaar,0,0,1
24,60940325,punjab,kumaar,0,0,1
24,61162740,punjab,kumaar,0,0,1
24,61499599,punjab,kumaar,0,0,1
24,61911376,punjab,chouhaan,0,0,0
24,61770304,punjab,kumaar,0,0,1
24,60743999,punjab,kumaar,0,0,1
24,60959288,punjab,kumaar,0,0,1
24,61944595,punjab,kumaar,0,0,1
24,60885111,punjab,kumaar,0,0,1
24,60642710,punjab,kumaar,0,0,1
24,61110549,punjab,kumaar,0,0,1
24,61945936,punjab,baavaa,1,1,1
24,61097941,punjab,kumaar,0,0,1
24,61605850,punjab,kaamsal,1,1,1
24,61482037,punjab,kumaar,0,0,1
24,60587655,punjab,kumaar,0,0,1
24,60564939,punjab,mahaajan,1,1,1
24,60881776,punjab,kumaar,0,0,1
24,60820020,punjab,kumaar,0,0,1
24,60602658,punjab,kumaar,0,0,1
24,61830673,punjab,kumaar,0,0,1
24,61546375,punjab,kumaar,0,0,1
24,61201067,punjab,kumaar,0,0,1
24,60814448,punjab,kumaar,0,0,1
24,60997519,punjab,kumaar,0,0,1
24,61287525,punjab,kumaar,0,0,1
24,60953180,punjab,kumaar,0,0,1
24,62032417,punjab,kumaar,0,0,1
24,61758743,punjab,kumaar,0,0,1
24,60724360,punjab,jeeth,1,1,1
24,60586876,punjab,kumaar,0,0,1
24,62146184,punjab,kumaar,0,0,1
24,60605509,punjab,kumaar,0,0,1
24,61712341,punjab,kumaar,0,0,1
24,61830899,punjab,kumaar,0,0,1
24,61427989,punjab,keval,0,0,0
24,60790398,punjab,kumaar,0,0,1
24,61739746,punjab,kumaar,0,0,1
24,62151969,punjab,kumaar,0,0,1
24,60597478,punjab,kumaar,0,0,1
24,60911152,punjab,daas,1,1,1
24,61010980,punjab,kumaar,0,0,1
24,60623068,punjab,kumaar,0,0,1
24,61663131,punjab,kumaar,0,0,1
24,60714993,punjab,kumaar,0,0,1
24,61960852,punjab,garag,1,0,1
24,61130666,punjab,kumaar,0,0,1
24,61292977,punjab,kumaar,0,0,1
24,60646874,punjab,kumaar,0,0,1
24,61511804,punjab,kumaar,0,0,1
24,61401738,punjab,kumaar,0,0,1
24,61740885,punjab,kumaar,0,0,1
24,61042926,punjab,bhaarathee,0,0,0
24,61493555,punjab,kumaar,0,0,1
24,60784895,punjab,kumaar,0,0,1
24,61333264,punjab,kumaar,0,0,1
24,60696090,punjab,chaavalaa,1,1,1
24,60609218,punjab,kumaar,0,0,1
24,61293593,punjab,kumaar,0,0,1
24,61368090,punjab,kumaar,0,0,1
24,60953644,punjab,kumaar,0,0,1
24,60521342,punjab,kumaar,0,0,1
24,61809178,punjab,kumaar,0,0,1
24,61691490,punjab,kumaar,0,0,1
24,60722776,punjab,kumaar,0,0,1
24,61133198,punjab,suree,1,1,1
24,61063454,punjab,kumaar,0,0,1
24,60503079,punjab,kumaar,0,0,1
24,61520455,punjab,kumaar,0,0,1
24,61177995,punjab,kumaar,0,0,1
24,61252306,punjab,kumaar,0,0,1
24,61155449,punjab,kumaar,0,0,1
24,60866833,punjab,kumaar,0,0,1
24,60493490,punjab,kumaar,0,0,1
24,61714467,punjab,kumaar,0,0,1
24,60506563,punjab,kumaar,0,0,1
24,60514848,punjab,kumaar,0,0,1
24,60743212,punjab,kumaar,0,0,1
24,61522568,punjab,kumaar,0,0,1
24,61475433,punjab,kumaar,0,0,1
24,61773362,punjab,kumaar,0,0,1
24,61864554,punjab,kumaar,0,0,1
24,60847112,punjab,kumaar,0,0,1
24,60798079,punjab,chouhaan,0,0,0
24,60664038,punjab,kumaar,0,0,1
24,60822647,punjab,kumaar,0,0,1
24,61239109,punjab,kumaar,0,0,1
24,60898843,punjab,daas,1,1,1
24,61402397,punjab,varamaa,1,1,1
24,61443088,punjab,daas,1,1,1
24,61325480,punjab,kumaar,0,0,1
24,60764392,punjab,kumaar,0,0,1
24,61545769,punjab,varamaa,1,1,1
24,61488034,punjab,kumaar,0,0,1
24,61738756,punjab,kumaar,0,0,1
24,62081335,punjab,garag,1,0,1
24,60889348,punjab,kumaar,0,0,1
24,61267739,punjab,kumaar,0,0,1
24,61421295,punjab,kumaar,0,0,1
24,61197129,punjab,kumaar,0,0,1
24,61040747,punjab,aasaraa,1,1,1
24,62010912,punjab,kumaar,0,0,1
24,61210211,punjab,kumaar,0,0,1
24,60810987,punjab,kumaar,0,0,1
24,60549008,punjab,kumaar,0,0,1
24,61166901,punjab,daas,1,1,1
24,61317997,punjab,bhaaravaaj,1,1,1
24,62088991,punjab,yathee,0,0,0
24,61038281,punjab,kumaar,0,0,1
24,60549268,punjab,kumaar,0,0,1
24,61027801,punjab,kumaar,0,0,1
24,61155760,punjab,kumaar,0,0,1
24,61225945,punjab,kumaar,0,0,1
24,60832163,punjab,kumaar,0,0,1
24,61165033,punjab,kumaar,0,0,1
24,61310063,punjab,kumaar,0,0,1
24,60930337,punjab,kumaar,0,0,1
24,61074196,punjab,kumaar,0,0,1
24,62027443,punjab,kumaar,0,0,1
24,61249688,punjab,kumaar,0,0,1
24,61447725,punjab,kumaar,0,0,1
24,60844861,punjab,kumaar,0,0,1
24,60936186,punjab,kumaar,0,0,1
24,60966240,punjab,batharaa,1,1,1
24,62116186,punjab,maee,0,0,0
24,62039179,punjab,kumaar,0,0,1
24,61409231,punjab,kumaar,0,0,1
24,60695148,punjab,varamaa,1,1,1
24,61642067,punjab,daas,1,1,1
24,61851568,punjab,garag,1,0,1
24,60736550,punjab,kumaar,0,0,1
24,61041766,punjab,kajalaa,1,1,1
24,62052897,punjab,kumaar,0,0,1
24,60509232,punjab,kumaar,0,0,1
24,61235779,punjab,kumaar,0,0,1
24,61488055,punjab,kumaar,0,0,1
24,60635973,punjab,bhagath,1,1,1
24,61069195,punjab,kumaar,0,0,1
24,61461746,punjab,kumaar,0,0,1
24,61441203,punjab,kumaar,0,0,1
24,61889093,punjab,kumaar,0,0,1
24,62183150,punjab,chaavalaa,1,1,1
24,60503700,punjab,kumaar,0,0,1
24,61711737,punjab,kumaar,0,0,1
24,60922950,punjab,kumaar,0,0,1
24,62036163,punjab,kumaar,0,0,1
24,62091534,punjab,kumaar,0,0,1
24,60630228,punjab,kumaar,0,0,1
24,61194837,punjab,kumaar,0,0,1
24,61588511,punjab,kumaar,0,0,1
24,60786373,punjab,kumaar,0,0,1
24,61423166,punjab,laamaa,1,1,1
24,61354144,punjab,kumaar,0,0,1
24,61593528,punjab,baikatar,1,0,0
24,60686384,punjab,kumaar,0,0,1
24,60502450,punjab,kumaar,0,0,1
24,61029275,punjab,daas,1,1,1
24,61737342,punjab,kumaar,0,0,1
24,61252989,punjab,kumaar,0,0,1
24,60497250,punjab,kumaar,0,0,1
24,61358622,punjab,kumaar,0,0,1
24,61309427,punjab,kumaar,0,0,1
24,60477801,punjab,kumaar,0,0,1
24,61738671,punjab,kumaar,0,0,1
24,61879048,punjab,kumaar,0,0,1
24,61094164,punjab,daas,1,1,1
24,62179413,punjab,kumaar,0,0,1
24,61265587,punjab,kumaar,0,0,1
24,60553531,punjab,kumaar,0,0,1
24,60969779,punjab,kapoor,1,1,1
24,60755186,punjab,mahaajan,1,1,1
24,61126752,punjab,kumaar,0,0,1
24,60743546,punjab,chaavalaa,1,1,1
24,61726658,punjab,kumaar,0,0,1
24,61265482,punjab,daas,1,1,1
24,61358223,punjab,kumaar,0,0,1
24,60952581,punjab,kumaar,0,0,1
24,61180746,punjab,kumaar,0,0,1
24,61548212,punjab,kumaar,0,0,1
24,61568449,punjab,kumaar,0,0,1
24,61897474,punjab,garag,1,0,1
24,61362485,punjab,daas,1,1,1
24,60632525,punjab,kumaar,0,0,1
24,61033345,punjab,kumaar,0,0,1
24,60983954,punjab,bhaarathee,0,0,0
24,61194819,punjab,kumaar,0,0,1
24,60570214,punjab,kumaar,0,0,1
24,60495594,punjab,kumaar,0,0,1
24,60631707,punjab,daas,1,1,1
24,61455943,punjab,kumaar,0,0,1
24,60846285,punjab,kumaar,0,0,1
24,60913756,punjab,kapoor,1,1,1
24,60841543,punjab,kumaar,0,0,1
24,61325483,punjab,chaavalaa,1,1,1
24,60643459,punjab,kumaar,0,0,1
24,61181421,punjab,kumaar,0,0,1
24,61165518,punjab,kumaar,0,0,1
24,61945675,punjab,kumaar,0,0,1
24,60583729,punjab,kumaar,0,0,1
24,61147888,punjab,kumaar,0,0,1
24,61819457,punjab,kumaar,0,0,1
24,60788126,punjab,kumaar,0,0,1
24,61448145,punjab,raanaa,0,0,0
24,61916088,punjab,kumaar,0,0,1
24,61831036,punjab,kumaar,0,0,1
24,60549951,punjab,sachadevaa,0,0,1
24,61765181,punjab,kumaar,0,0,1
24,60703344,punjab,kumaar,0,0,1
24,61052049,punjab,kumaar,0,0,1
24,61701102,punjab,kumaar,0,0,1
24,60839292,punjab,kumaar,0,0,1
24,60619817,punjab,daas,1,1,1
24,61641513,punjab,daas,1,1,1
24,61348304,punjab,mukhee,0,0,1
24,61253731,punjab,kumaar,0,0,1
24,61073077,punjab,kumaar,0,0,1
24,61238516,punjab,kumaar,0,0,1
24,62104096,punjab,kumaar,0,0,1
24,60552458,punjab,gulasiyaa,1,0,1
24,61227767,punjab,kumaar,0,0,1
24,60948173,punjab,daas,1,1,1
24,61475229,punjab,garag,1,0,1
24,60736751,punjab,kumaar,0,0,1
24,60972477,punjab,kumaar,0,0,1
24,61306777,punjab,kumaar,0,0,1
24,62118659,punjab,kumaar,0,0,1
24,61255693,punjab,chouhaan,0,0,0
24,61528839,punjab,kumaar,0,0,1
24,60615198,punjab,kumaar,0,0,1
24,62119084,punjab,kumaar,0,0,1
24,61074924,punjab,kumaar,0,0,1
24,60543253,punjab,daas,1,1,1
24,62103321,punjab,kumaar,0,0,1
24,61479968,punjab,kumaar,0,0,1
24,61357905,punjab,kumaar,0,0,1
24,61833309,punjab,chaavalaa,1,1,1
24,60582788,punjab,kumaar,0,0,1
24,61770521,punjab,kumaar,0,0,1
24,61825040,punjab,kumaar,0,0,1
24,60701313,punjab,krisan,1,0,1
24,60708509,punjab,kumaar,0,0,1
24,61987015,punjab,kumaar,0,0,1
24,61849422,punjab,kumaar,0,0,1
24,61619246,punjab,garag,1,0,1
24,62195226,punjab,kumaar,0,0,1
24,61780114,punjab,kumaar,0,0,1
24,61844933,punjab,daas,1,1,1
24,61316432,punjab,kumaar,0,0,1
24,61902846,punjab,kumaar,0,0,1
24,61928732,punjab,dhiloo,1,0,1
24,61521925,punjab,mahaajan,1,1,1
24,61671899,punjab,kumaar,0,0,1
24,61537878,punjab,kumaar,0,0,1
24,61917070,punjab,kumaar,0,0,1
24,61857404,punjab,kumaar,0,0,1
24,60911627,punjab,kumaar,0,0,1
24,61494303,punjab,kumaar,0,0,1
24,62078268,punjab,kumaar,0,0,1
24,60884722,punjab,kumaar,0,0,1
24,61427657,punjab,kumaar,0,0,1
24,61776825,punjab,kumaar,0,0,1
24,61463374,punjab,kumaar,0,0,1
24,61729473,punjab,kumaar,0,0,1
24,61109311,punjab,kumaar,0,0,1
24,60740328,punjab,kumaar,0,0,1
24,61790959,punjab,kumaar,0,0,1
24,60866636,punjab,kumaar,0,0,1
24,61733069,punjab,kumaar,0,0,1
24,61735266,punjab,kumaar,0,0,1
24,61025117,punjab,kumaar,0,0,1
24,61441102,punjab,chouhaan,0,0,0
24,60497965,punjab,kumaar,0,0,1
24,61575693,punjab,kumaar,0,0,1
24,61030960,punjab,kumaar,0,0,1
24,62035248,punjab,kumaar,0,0,1
24,61117956,punjab,kumaar,0,0,1
24,60599482,punjab,kapoor,1,1,1
24,61394029,punjab,kumaar,0,0,1
24,61453413,punjab,kumaar,0,0,1
24,61758927,punjab,kumaar,0,0,1
24,61766779,punjab,kumaar,0,0,1
24,61431159,punjab,kumaar,0,0,1
24,61913058,punjab,daas,1,1,1
24,61542793,punjab,kumaar,0,0,1
24,62181324,punjab,kumaar,0,0,1
24,61433061,punjab,kumaar,0,0,1
24,61523229,punjab,meharaa,0,0,1
24,61397017,punjab,kumaar,0,0,1
24,61824175,punjab,kumaar,0,0,1
24,60927752,punjab,kumaar,0,0,1
24,61207185,punjab,kumaar,0,0,1
24,61948310,punjab,kumaar,0,0,1
24,61244132,punjab,daas,1,1,1
24,61281577,punjab,koumdal,1,1,1
24,61449749,punjab,raanaa,0,0,0
24,61433242,punjab,varamaa,1,1,1
24,61334802,punjab,kumaar,0,0,1
24,61047103,punjab,kumaar,0,0,1
24,61904437,punjab,kumaar,0,0,1
24,61187855,punjab,kumaar,0,0,1
24,61768163,punjab,kumaar,0,0,1
24,60625061,punjab,kumaar,0,0,1
24,61012963,punjab,kumaar,0,0,1
24,62001478,punjab,kumaar,0,0,1
24,60653781,punjab,kumaar,0,0,1
24,60585355,punjab,kumaar,0,0,1
24,61260429,punjab,kumaar,0,0,1
24,60654206,punjab,kumaar,0,0,1
24,61646329,punjab,kumaar,0,0,1
24,61862337,punjab,kumaar,0,0,1
24,60955027,punjab,kumaar,0,0,1
24,61211514,punjab,kumaar,0,0,1
24,61031602,punjab,kumaar,0,0,1
24,62035060,punjab,garag,1,0,1
24,61473702,punjab,kumaar,0,0,1
24,61657657,punjab,kumaar,0,0,1
24,61245264,punjab,kumaar,0,0,1
24,60993022,punjab,kumaar,0,0,1
24,61959009,punjab,kumaar,0,0,1
24,60696790,punjab,kumaar,0,0,1
24,61897618,punjab,kumaar,0,0,1
24,60592822,punjab,kumaar,0,0,1
24,61885211,punjab,kumaar,0,0,1
24,60967845,punjab,khoosalaa,1,0,1
24,62185077,punjab,kumaar,0,0,1
24,61358569,punjab,daas,1,1,1
24,61435534,punjab,kumaar,0,0,1
24,61000971,punjab,kumaar,0,0,1
24,61835357,punjab,kumaar,0,0,1
24,61246190,punjab,kumaar,0,0,1
24,61841246,punjab,kumaar,0,0,1
24,61062827,punjab,kumaar,0,0,1
24,61524705,punjab,kumaar,0,0,1
24,61253396,punjab,kumaar,0,0,1
24,60624304,punjab,thulee,1,0,1
24,60542650,punjab,kumaar,0,0,1
24,61159694,punjab,kumaar,0,0,1
24,60790569,punjab,kumaar,0,0,1
24,61226528,punjab,kumaar,0,0,1
24,60559424,punjab,kumaar,0,0,1
24,61570392,punjab,kumaar,0,0,1
24,60958290,punjab,kumaar,0,0,1
24,62031398,punjab,kumaar,0,0,1
24,61477496,punjab,kumaar,0,0,1
24,60832703,punjab,kumaar,0,0,1
24,61702562,punjab,kumaar,0,0,1
24,60538137,punjab,kumaar,0,0,1
24,61052492,punjab,kumaar,0,0,1
24,62102562,punjab,kumaar,0,0,1
24,61039365,punjab,saabee,0,0,0
24,62086041,punjab,kalasee,1,0,1
24,60973768,punjab,kumaar,0,0,1
24,60590004,punjab,daas,1,1,1
24,60532530,punjab,kumaar,0,0,1
24,61248274,punjab,kumaar,0,0,1
24,60872005,punjab,jeeth,1,1,1
24,62052829,punjab,kumaar,0,0,1
24,61290514,punjab,kumaar,0,0,1
24,62056334,punjab,raajaapathee,0,1,1
24,60891563,punjab,kumaar,0,0,1
24,61415574,punjab,varamaa,1,1,1
24,61236579,punjab,daas,1,1,1
24,61720110,punjab,kumaar,0,0,1
24,60685663,punjab,mahaajan,1,1,1
24,60519187,punjab,kumaar,0,0,1
24,61306056,punjab,kumaar,0,0,1
24,61301817,punjab,kumaar,0,0,1
24,60665179,punjab,daas,1,1,1
24,61101082,punjab,kumaar,0,0,1
24,61833769,punjab,kumaar,0,0,1
24,61857447,punjab,kumaar,0,0,1
24,61226163,punjab,kumaar,0,0,1
24,60567187,punjab,kumaar,0,0,1
24,61509579,punjab,kumaar,0,0,1
24,61422987,punjab,kumaar,0,0,1
24,61441167,punjab,varamaa,1,1,1
24,61266378,punjab,kumaar,0,0,1
24,61647557,punjab,kumaar,0,0,1
24,61954588,punjab,kumaar,0,0,1
24,62142901,punjab,kumaar,0,0,1
24,60861065,punjab,madaan,1,1,1
24,62065560,punjab,batharaa,1,1,1
24,61695733,punjab,kumaar,0,0,1
24,61037842,punjab,daas,1,1,1
24,61938558,punjab,kumaar,0,0,1
24,62086027,punjab,varamaa,1,1,1
24,60992179,punjab,kumaar,0,0,1
24,61015719,punjab,kumaar,0,0,1
24,61709381,punjab,kumaar,0,0,1
24,60583831,punjab,kumaar,0,0,1
24,61462314,punjab,kumaar,0,0,1
24,62061367,punjab,kumaar,0,0,1
24,60866064,punjab,kumaar,0,0,1
24,62069343,punjab,kumaar,0,0,1
24,61438067,punjab,kumaar,0,0,1
24,60602963,punjab,kumaar,0,0,1
24,60477039,punjab,kumaar,0,0,1
24,61364323,punjab,saahanee,1,1,0
24,61545770,punjab,varamaa,1,1,1
24,61622027,punjab,kumaar,0,0,1
24,61639285,punjab,kumaar,0,0,1
24,60799429,punjab,kumaar,0,0,1
24,61033152,punjab,kumaar,0,0,1
24,60539134,punjab,kumaar,0,0,1
24,61870120,punjab,kumaar,0,0,1
24,62046773,punjab,kumaar,0,0,1
24,60833255,punjab,kumaar,0,0,1
24,61990062,punjab,kumaar,0,0,1
24,60481426,punjab,kumaar,0,0,1
24,60784032,punjab,daas,1,1,1
24,61760963,punjab,kumaar,0,0,1
24,62085866,punjab,daas,1,1,1
24,61304739,punjab,kumaar,0,0,1
24,61967136,punjab,batharaa,1,1,1
24,61339343,punjab,kumaar,0,0,1
24,61373465,punjab,kumaar,0,0,1
24,61563198,punjab,kumaar,0,0,1
24,61780643,punjab,kumaar,0,0,1
24,61768094,punjab,kumaar,0,0,1
24,60685721,punjab,kumaar,0,0,1
24,61548823,punjab,kumaar,0,0,1
24,60664255,punjab,kumaar,0,0,1
24,61246519,punjab,kumaar,0,0,1
24,61696394,punjab,kumaar,0,0,1
24,62035264,punjab,kumaar,0,0,1
24,61710378,punjab,kumaar,0,0,1
24,61756651,punjab,kumaar,0,0,1
24,61621197,punjab,beebee,0,0,0
24,61020259,punjab,kumaar,0,0,1
24,60914173,punjab,prabhaakar,1,0,1
24,62070573,punjab,kumaar,0,0,1
24,60869176,punjab,kumaar,0,0,1
24,62022621,punjab,kumaar,0,0,1
24,61415394,punjab,kumaar,0,0,1
24,60994708,punjab,kumaar,0,0,1
24,61672979,punjab,bharoose,1,1,1
24,61901718,punjab,kumaar,0,0,1
24,61094825,punjab,kumaar,0,0,1
24,61215359,punjab,kumaar,0,0,1
24,61675832,punjab,kumaar,0,0,1
24,60702893,punjab,jeeth,1,1,1
24,61699682,punjab,kumaar,0,0,1
24,61350376,punjab,panesar,0,0,1
24,61553280,punjab,kumaar,0,0,1
24,61184609,punjab,kumaar,0,0,1
24,60482546,punjab,kumaar,0,0,1
24,60814779,punjab,kumaar,0,0,1
24,61718497,punjab,daas,1,1,1
24,61291964,punjab,kumaar,0,0,1
24,61769569,punjab,kumaar,0,0,1
24,62029771,punjab,kumaar,0,0,1
24,61427478,punjab,kumaar,0,0,1
24,60479884,punjab,kumaar,0,0,1
24,60987962,punjab,kumaar,0,0,1
24,60776597,punjab,kumaar,0,0,1
24,60749050,punjab,kumaar,0,0,1
24,60754313,punjab,kumaar,0,0,1
24,61401885,punjab,kumaar,0,0,1
24,60616652,punjab,jeeth,1,1,1
24,60786002,punjab,kumaar,0,0,1
24,61056026,punjab,kumaar,0,0,1
24,62160915,punjab,kumaar,0,0,1
24,61343661,punjab,kumaar,0,0,1
24,61945887,punjab,daas,1,1,1
24,60494296,punjab,kumaar,0,0,1
24,60589592,punjab,kumaar,0,0,1
24,60783346,punjab,kumaar,0,0,1
24,61673919,punjab,kumaar,0,0,1
24,62001728,punjab,daas,1,1,1
24,61914066,punjab,kumaar,0,0,1
24,62107555,punjab,kumaar,0,0,1
24,60631622,punjab,kumaar,0,0,1
24,60931749,punjab,kumaar,0,0,1
24,62017802,punjab,phaarookee,1,1,1
24,61889582,punjab,kumaar,0,0,1
24,61596007,punjab,kumaar,0,0,1
24,61811011,punjab,kumaar,0,0,1
24,60969287,punjab,bajaaj,1,1,1
24,61528236,punjab,garag,1,0,1
24,60828187,punjab,kumaar,0,0,1
24,61574913,punjab,kumaar,0,0,1
24,61480705,punjab,kumaar,0,0,1
24,60576608,punjab,kumaar,0,0,1
24,61822467,punjab,kumaar,0,0,1
24,61962888,punjab,sain,0,0,1
24,62169535,punjab,kumaar,0,0,1
24,62117029,punjab,kumaar,0,0,1
24,61373524,punjab,mal,0,0,0
24,61114907,punjab,kumaar,0,0,1
24,60714321,punjab,kumaar,0,0,1
24,60798818,punjab,kumaar,0,0,1
24,61967544,punjab,kumaar,0,0,1
24,60728209,punjab,kumaar,0,0,1
24,61719635,punjab,kumaar,0,0,1
24,61342607,punjab,kumaar,0,0,1
24,61770019,punjab,kumaar,0,0,1
24,61428405,punjab,kumaar,0,0,1
24,62123279,punjab,kher,0,0,0
24,61612400,punjab,kumaar,0,0,1
24,61699384,punjab,kumaar,0,0,1
24,61846621,punjab,kumaar,0,0,1
24,60696431,punjab,kumaar,0,0,1
24,61868208,punjab,kumaar,0,0,1
24,60735195,punjab,kumaar,0,0,1
24,60513908,punjab,kumaar,0,0,1
24,61862282,punjab,kumaar,0,0,1
24,61926228,punjab,kumaar,0,0,1
24,61055683,punjab,kumaar,0,0,1
24,61075585,punjab,daas,1,1,1
24,61227564,punjab,kumaar,0,0,1
24,61145048,punjab,janejaa,1,1,1
24,61608415,punjab,kumaar,0,0,1
24,61301356,punjab,kumaar,0,0,1
24,61282734,punjab,kumaar,0,0,1
24,60620921,punjab,kumaar,0,0,1
24,61959702,punjab,kumaar,0,0,1
24,60648124,punjab,lubhaaiaa,1,1,1
24,61281936,punjab,kumaar,0,0,1
24,61120847,punjab,kumaar,0,0,1
24,62077627,punjab,garag,1,0,1
24,61968467,punjab,kumaar,0,0,1
24,61931745,punjab,kumaar,0,0,1
24,60471868,punjab,kumaar,0,0,1
24,61981703,punjab,kumaar,0,0,1
24,61877187,punjab,kumaar,0,0,1
24,62148175,punjab,jeeth,1,1,1
24,60654818,punjab,kumaar,0,0,1
24,61809657,punjab,kumaar,0,0,1
24,61839978,punjab,kumaar,0,0,1
24,61854107,punjab,krisan,1,0,1
24,62071665,punjab,kumaar,0,0,1
24,61830615,punjab,kumaar,0,0,1
24,60612039,punjab,kumaar,0,0,1
24,61935238,punjab,kumaar,0,0,1
24,61958743,punjab,kumaar,0,0,1
24,61537215,punjab,thaakar,1,1,1
24,61936723,punjab,kumaar,0,0,1
24,60706765,punjab,kumaar,0,0,1
24,61770966,punjab,kumaar,0,0,1
24,60758983,punjab,kumaar,0,0,1
24,61308762,punjab,kumaar,0,0,1
24,61731820,punjab,kumaar,0,0,1
24,61595832,punjab,kumaar,0,0,1
24,61855628,punjab,kumaar,0,0,1
24,61559721,punjab,garag,1,0,1
24,60673506,punjab,kumaar,0,0,1
24,60545073,punjab,kumaar,0,0,1
24,61629927,punjab,kumaar,0,0,1
24,60912759,punjab,kumaar,0,0,1
24,61074202,punjab,daas,1,1,1
24,62196112,punjab,kumaar,0,0,1
24,60482979,punjab,kumaar,0,0,1
24,61231232,punjab,kumaar,0,0,1
24,61281536,punjab,kumaar,0,0,1
24,61096643,punjab,kumaar,0,0,1
24,60666781,punjab,kumaar,0,0,1
24,62050897,punjab,kumaar,0,0,1
24,61560879,punjab,kumaar,0,0,1
24,61668109,punjab,kumaar,0,0,1
24,62115072,punjab,raanaa,0,0,0
24,61524309,punjab,kumaar,0,0,1
24,61956786,punjab,dheemgaraa,1,0,1
24,61076231,punjab,daas,1,1,1
24,61012778,punjab,kumaar,0,0,1
24,61973639,punjab,garag,1,0,1
24,61007634,punjab,vaasil,1,0,0
24,61833112,punjab,kumaar,0,0,1
24,60665993,punjab,kumaar,0,0,1
24,62075020,punjab,kumaar,0,0,1
24,60945997,punjab,kumaar,0,0,1
24,62091577,punjab,kumaar,0,0,1
24,61593463,punjab,kumaar,0,0,1
24,61416506,punjab,kumaar,0,0,1
24,61806157,punjab,kumaar,0,0,1
24,61822270,punjab,kumaar,0,0,1
24,61325069,punjab,kumaar,0,0,1
24,60746846,punjab,kumaar,0,0,1
24,61237346,punjab,kumaar,0,0,1
24,61503628,punjab,varamaa,1,1,1
24,61275099,punjab,kumaar,0,0,1
24,60975187,punjab,kumaar,0,0,1
24,61465902,punjab,kumaar,0,0,1
24,62079373,punjab,kumaar,0,0,1
24,60632041,punjab,varamaa,1,1,1
24,60530853,punjab,daas,1,1,1
24,61015750,punjab,kumaar,0,0,1
24,62036455,punjab,kaamsal,1,1,1
24,62178510,punjab,kumaar,0,0,1
24,61754369,punjab,kumaar,0,0,1
24,62021775,punjab,kumaar,0,0,1
24,60571970,punjab,kumaar,0,0,1
24,61490402,punjab,kumaar,0,0,1
24,61506696,punjab,kumaar,0,0,1
24,61509827,punjab,kumaar,0,0,1
24,60918649,punjab,kumaar,0,0,1
24,60499776,punjab,kumaar,0,0,1
24,61402133,punjab,vaanathee,0,1,1
24,61858259,punjab,kumaar,0,0,1
24,61493644,punjab,kumaar,0,0,1
24,60981265,punjab,kumaar,0,0,1
24,61232372,punjab,kumaar,0,0,1
24,62118478,punjab,kumaar,0,0,1
24,61076327,punjab,kumaar,0,0,1
24,61838383,punjab,kumaar,0,0,1
24,60892947,punjab,kumaar,0,0,1
24,60893903,punjab,kumaar,0,0,1
24,61241677,punjab,varamaa,1,1,1
24,60700008,punjab,kumaar,0,0,1
24,60651693,punjab,kumaar,0,0,1
24,61095159,punjab,kumaar,0,0,1
24,60823876,punjab,kumaar,0,0,1
24,61274368,punjab,daas,1,1,1
24,60559842,punjab,kumaar,0,0,1
24,62081186,punjab,kumaar,0,0,1
24,60640250,punjab,kumaar,0,0,1
24,60959991,punjab,kumaar,0,0,1
24,61688471,punjab,kumaar,0,0,1
24,61485230,punjab,kumaar,0,0,1
24,60492689,punjab,kumaar,0,0,1
24,61392190,punjab,kumaar,0,0,1
24,61353046,punjab,kumaar,0,0,1
24,61174736,punjab,raanaa,0,0,0
24,60712746,punjab,kumaar,0,0,1
24,61966392,punjab,kumaar,0,0,1
24,60798465,punjab,khoosalaa,1,0,1
24,61441898,punjab,varamaa,1,1,1
24,61395646,punjab,kumaar,0,0,1
24,61782560,punjab,kumaar,0,0,1
24,61301960,punjab,kumaar,0,0,1
24,60699768,punjab,meharaa,0,0,1
24,62172549,punjab,kumaar,0,0,1
24,61052641,punjab,sooee,1,1,1
24,61145105,punjab,kumaar,0,0,1
24,62108203,punjab,paasee,0,0,1
24,60524583,punjab,kumaar,0,0,1
24,61147267,punjab,kumaar,0,0,1
24,62136193,punjab,rathan,0,1,0
24,61576653,punjab,kumaar,0,0,1
24,60639016,punjab,kumaar,0,0,1
24,61381246,punjab,kumaar,0,0,1
24,62167550,punjab,daas,1,1,1
24,62042026,punjab,kumaar,0,0,1
24,60503463,punjab,kumaar,0,0,1
24,62062148,punjab,varamaa,1,1,1
24,60519733,punjab,kumaar,0,0,1
24,61723048,punjab,kumaar,0,0,1
24,61823957,punjab,kumaar,0,0,1
24,61955324,punjab,kumaar,0,0,1
24,61084448,punjab,kumaar,0,0,1
24,61167606,punjab,lubhaaiaa,1,1,1
24,61228335,punjab,paamdhee,1,0,1
24,60574563,punjab,kumaar,0,0,1
24,62198021,punjab,kumaar,0,0,1
24,60836617,punjab,kumaar,0,0,1
24,61532088,punjab,raanaa,0,0,0
24,61224784,punjab,dhan,0,0,0
24,60835931,punjab,varamaa,1,1,1
24,61236797,punjab,kumaar,0,0,1
24,61028193,punjab,kumaar,0,0,1
24,61049586,punjab,kumaar,0,0,1
24,61107876,punjab,kumaar,0,0,1
24,61824332,punjab,kumaar,0,0,1
24,61467549,punjab,kumaar,0,0,1
24,60496615,punjab,kumaar,0,0,1
24,62197059,punjab,garag,1,0,1
24,60559197,punjab,kaliaan,1,1,1
24,60799622,punjab,kumaar,0,0,1
24,62186177,punjab,mukhiaa,0,0,1
24,61910355,punjab,kumaar,0,0,1
24,61663938,punjab,kumaar,0,0,1
24,61991845,punjab,kumaar,0,0,1
24,61186446,punjab,kumaar,0,0,1
24,61674860,punjab,jeeth,1,1,1
24,60740334,punjab,kumaar,0,0,1
24,61987185,punjab,daas,1,1,1
24,61487135,punjab,daas,1,1,1
24,61298133,punjab,kumaar,0,0,1
24,62108075,punjab,kumaar,0,0,1
24,62143815,punjab,bhagath,1,1,1
24,62161873,punjab,varamaa,1,1,1
24,61278490,punjab,sathiaa,1,0,1
24,61625751,punjab,kumaar,0,0,1
24,60849889,punjab,daas,1,1,1
24,61611195,punjab,kumaar,0,0,1
24,62058611,punjab,kumaar,0,0,1
24,61806375,punjab,kumaar,0,0,1
24,62003030,punjab,kumaar,0,0,1
24,60713530,punjab,kumaar,0,0,1
24,62016754,punjab,kumaar,0,0,1
24,61072503,punjab,kumaar,0,0,1
24,60863153,punjab,kumaar,0,0,1
24,61501779,punjab,kumaar,0,0,1
24,60693078,punjab,kumaar,0,0,1
24,61939502,punjab,kumaar,0,0,1
24,61746737,punjab,kumaar,0,0,1
24,61970041,punjab,daas,1,1,1
24,60980961,punjab,kumaar,0,0,1
24,61682605,punjab,kumaar,0,0,1
24,61412377,punjab,bhagath,1,1,1
24,61216398,punjab,kumaar,0,0,1
24,60888578,punjab,kumaar,0,0,1
24,60487376,punjab,jeeth,1,1,1
24,61777033,punjab,kumaar,0,0,1
24,61910285,punjab,kumaar,0,0,1
24,61960212,punjab,kumaar,0,0,1
24,61415303,punjab,kumaar,0,0,1
24,60645221,punjab,kumaar,0,0,1
24,60833175,punjab,kumaar,0,0,1
24,62182341,punjab,kumaar,0,0,1
24,60572824,punjab,mahaajan,1,1,1
24,60827467,punjab,kumaar,0,0,1
24,60738611,punjab,kumaar,0,0,1
24,61607072,punjab,kumaar,0,0,1
24,61780565,punjab,kumaar,0,0,1
24,61039811,punjab,kumaar,0,0,1
24,62133615,punjab,kumaar,0,0,1
24,60946202,punjab,kumaar,0,0,1
24,61325025,punjab,kumaar,0,0,1
24,61774686,punjab,kumaar,0,0,1
24,61874240,punjab,kumaar,0,0,1
24,61784625,punjab,kumaar,0,0,1
24,60781680,punjab,kumaar,0,0,1
24,61060381,punjab,kumaar,0,0,1
24,62202059,punjab,kumaar,0,0,1
24,60561213,punjab,kumaar,0,0,1
24,61363065,punjab,kumaar,0,0,1
24,60713308,punjab,kumaar,0,0,1
24,61772311,punjab,kumaar,0,0,1
24,61538811,punjab,kumaar,0,0,1
24,60765883,punjab,kumaar,0,0,1
24,61401972,punjab,kumaar,0,0,1
24,62172171,punjab,kumaar,0,0,1
24,60531165,punjab,kumaar,0,0,1
24,61379704,punjab,kumaar,0,0,1
24,60744197,punjab,rahamaan,1,1,1
24,60474478,punjab,kumaar,0,0,1
24,62201007,punjab,daas,1,1,1
24,62123384,punjab,kumaar,0,0,1
24,60774622,punjab,kumaar,0,0,1
24,61177970,punjab,kumaar,0,0,1
24,61083374,punjab,kumaar,0,0,1
24,60813716,punjab,kumaar,0,0,1
24,61285247,punjab,kumaar,0,0,1
24,61382534,punjab,kumaar,0,0,1
24,62185217,punjab,kumaar,0,0,1
24,61913628,punjab,thanejaa,1,1,1
24,62202234,punjab,kumaar,0,0,1
24,61636444,punjab,kumaar,0,0,1
24,61000706,punjab,kumaar,0,0,1
24,60727003,punjab,kumaar,0,0,1
24,62042955,punjab,kumaar,0,0,1
24,62130914,punjab,batharaa,1,1,1
24,62108252,punjab,mehathaa,0,0,1
24,61475745,punjab,kumaar,0,0,1
24,61253868,punjab,kumaar,0,0,1
24,61302765,punjab,kumaar,0,0,1
24,61067393,punjab,kumaar,0,0,1
24,60608255,punjab,kumaar,0,0,1
24,61975776,punjab,kumaar,0,0,1
24,61016651,punjab,kumaar,0,0,1
24,61764846,punjab,kumaar,0,0,1
24,60547436,punjab,kumaar,0,0,1
24,62096664,punjab,kumaar,0,0,1
24,61631845,punjab,kumaar,0,0,1
24,61077233,punjab,kumaar,0,0,1
24,60987763,punjab,kumaar,0,0,1
24,61245156,punjab,daas,1,1,1
24,61923951,punjab,kumaar,0,0,1
24,61937048,punjab,kumaar,0,0,1
24,61924875,punjab,kumaar,0,0,1
24,61577147,punjab,chaavalaa,1,1,1
24,61055846,punjab,kumaar,0,0,1
24,61443878,punjab,kumaar,0,0,1
24,61191598,punjab,kumaar,0,0,1
24,61251908,punjab,kumaar,0,0,1
24,60898809,punjab,kumaar,0,0,1
24,62063232,punjab,kumaar,0,0,1
24,60654897,punjab,kumaar,0,0,1
24,61166649,punjab,kumaar,0,0,1
24,61992923,punjab,daas,1,1,1
24,62169318,punjab,kumaar,0,0,1
24,60550116,punjab,kumaar,0,0,1
24,62162099,punjab,ravee,0,0,0
24,61059714,punjab,kumaar,0,0,1
24,61007617,punjab,bhamaraa,1,0,1
24,60561235,punjab,kumaar,0,0,1
24,61442655,punjab,kumaar,0,0,1
24,60553384,punjab,kumaar,0,0,1
24,60847281,punjab,kumaar,0,0,1
24,61850313,punjab,kumaar,0,0,1
24,61308602,punjab,kumaar,0,0,1
24,61149007,punjab,kumaar,0,0,1
24,62048586,punjab,kumaar,0,0,1
24,61295975,punjab,kumaar,0,0,1
24,62065896,punjab,kumaar,0,0,1
24,60749332,punjab,thivaaree,1,0,1
24,62059317,punjab,kumaar,0,0,1
24,60781083,punjab,kumaar,0,0,1
24,61773661,punjab,kumaar,0,0,1
24,61082043,punjab,kumaar,0,0,1
24,60918508,punjab,kumaar,0,0,1
24,61245997,punjab,kumaar,0,0,1
24,61935283,punjab,kumaar,0,0,1
24,61052941,punjab,mal,0,0,0
24,61549781,punjab,kumaar,0,0,1
24,62086154,punjab,kumaar,0,0,1
24,61044746,punjab,kumaar,0,0,1
24,60839528,punjab,kumaar,0,0,1
24,60866758,punjab,daas,1,1,1
24,60975099,punjab,kumaar,0,0,1
24,60580009,punjab,kumaar,0,0,1
24,60986194,punjab,kumaar,0,0,1
24,60657192,punjab,kumaar,0,0,1
24,61321318,punjab,chouhaan,0,0,0
24,61722326,punjab,kumaar,0,0,1
24,60561527,punjab,kumaar,0,0,1
24,60843922,punjab,kumaar,0,0,1
24,62025399,punjab,kumaar,0,0,1
24,62198537,punjab,garag,1,0,1
24,60741155,punjab,kumaar,0,0,1
24,60628042,punjab,kumaar,0,0,1
24,61394687,punjab,kumaar,0,0,1
24,60733890,punjab,kumaar,0,0,1
24,61518845,punjab,kumaar,0,0,1
24,62200195,punjab,daas,1,1,1
24,61201658,punjab,kumaar,0,0,1
24,61997978,punjab,garag,1,0,1
24,60756337,punjab,kumaar,0,0,1
24,61352081,punjab,kumaar,0,0,1
24,61382558,punjab,kumaar,0,0,1
24,60718877,punjab,kumaar,0,0,1
24,61336036,punjab,kumaar,0,0,1
24,62031004,punjab,kumaar,0,0,1
24,60476471,punjab,kumaar,0,0,1
24,60862458,punjab,kumaar,0,0,1
24,60742971,punjab,kumaar,0,0,1
24,61261524,punjab,kumaar,0,0,1
24,60696196,punjab,chouhaan,0,0,0
24,61957525,punjab,kumaar,0,0,1
24,61920538,punjab,kumaar,0,0,1
24,61396104,punjab,kumaar,0,0,1
24,61915092,punjab,kumaar,0,0,1
24,60817604,punjab,kumaar,0,0,1
24,60949298,punjab,sachadevaa,0,0,1
24,60943389,punjab,kapoor,1,1,1
24,61496111,punjab,kumaar,0,0,1
24,60658519,punjab,kumaar,0,0,1
24,60615119,punjab,aasaraa,1,1,1
24,62166411,punjab,kumaar,0,0,1
24,61762844,punjab,kumaar,0,0,1
24,62064122,punjab,kumaar,0,0,1
24,61338382,punjab,kumaar,0,0,1
24,61788673,punjab,kumaar,0,0,1
24,61265647,punjab,kumaar,0,0,1
24,62058688,punjab,kumaar,0,0,1
24,60694769,punjab,kapoor,1,1,1
24,61371393,punjab,thanejaa,1,1,1
24,60915035,punjab,kumaar,0,0,1
24,61225054,punjab,kumaar,0,0,1
24,62193243,punjab,kumaar,0,0,1
24,61611685,punjab,kumaar,0,0,1
24,60740973,punjab,kumaar,0,0,1
24,61920800,punjab,kumaar,0,0,1
24,61764246,punjab,kumaar,0,0,1
24,61758168,punjab,daas,1,1,1
24,61427374,punjab,kumaar,0,0,1
24,60952771,punjab,kumaar,0,0,1
24,62131412,punjab,varamaa,1,1,1
24,60956242,punjab,kumaar,0,0,1
24,61426658,punjab,kumaar,0,0,1
24,61273581,punjab,jeeth,1,1,1
24,61462046,punjab,kumaar,0,0,1
24,61395463,punjab,kumaar,0,0,1
24,61525755,punjab,prabhaakar,1,0,1
24,60580160,punjab,kumaar,0,0,1
24,61262775,punjab,kumaar,0,0,1
24,60545045,punjab,kumaar,0,0,1
24,61505384,punjab,kumaar,0,0,1
24,61267185,punjab,kumaar,0,0,1
24,61956222,punjab,garag,1,0,1
24,62178469,punjab,kumaar,0,0,1
24,61796265,punjab,kumaar,0,0,1
24,60958353,punjab,kumaar,0,0,1
24,61007204,punjab,kumaar,0,0,1
24,61362697,punjab,kumaar,0,0,1
24,60665901,punjab,kumaar,0,0,1
24,61327882,punjab,kumaar,0,0,1
24,61692001,punjab,kumaar,0,0,1
24,61886185,punjab,sachadevaa,0,0,1
24,61446095,punjab,kumaar,0,0,1
24,60872707,punjab,jeeth,1,1,1
24,61646260,punjab,kumaar,0,0,1
24,60634984,punjab,kumaar,0,0,1
24,62000296,punjab,kumaar,0,0,1
24,61508087,punjab,kumaar,0,0,1
24,61111312,punjab,kumaar,0,0,1
24,61669139,punjab,kumaar,0,0,1
24,60937931,punjab,kumaar,0,0,1
24,61258340,punjab,aasaraa,1,1,1
24,61896652,punjab,kumaar,0,0,1
24,61693278,punjab,kumaar,0,0,1
24,61072525,punjab,kumaar,0,0,1
24,61705262,punjab,kumaar,0,0,1
24,61369085,punjab,kumaar,0,0,1
24,61501025,punjab,kumaar,0,0,1
24,60519422,punjab,kumaar,0,0,1
24,62141090,punjab,kumaar,0,0,1
24,61028353,punjab,kumaar,0,0,1
24,61114514,punjab,kumaar,0,0,1
24,61470690,punjab,kumaar,0,0,1
24,61162269,punjab,daas,1,1,1
24,62019650,punjab,kumaar,0,0,1
24,60974317,punjab,kumaar,0,0,1
24,60970537,punjab,kumaar,0,0,1
24,61400663,punjab,vaid,1,1,1
24,61918321,punjab,kumaar,0,0,1
24,61354911,punjab,kumaar,0,0,1
24,60993052,punjab,kumaar,0,0,1
24,61559618,punjab,bhaatiaa,1,1,1
24,60910437,punjab,daas,1,1,1
25,64883714,rajasthan,kumaar,0,0,1
25,63710174,rajasthan,kumaar,0,0,1
25,64710162,rajasthan,saabeer,1,1,1
25,62350272,rajasthan,kumaar,0,0,1
25,64663106,rajasthan,khaathoo,0,0,0
25,63861630,rajasthan,kumaar,0,0,1
25,65289669,rajasthan,kumaar,0,0,1
25,64303266,rajasthan,svaroop,1,1,1
25,64612968,rajasthan,kumaar,0,0,1
25,65564180,rajasthan,prakaas,1,1,1
25,64563769,rajasthan,daas,1,1,1
25,62677154,rajasthan,kumaar,0,0,1
25,65609373,rajasthan,bihaaree,1,0,1
25,65482072,rajasthan,chandr,0,0,1
25,65416205,rajasthan,prakaas,1,1,1
25,65302573,rajasthan,chandr,0,0,1
25,65413304,rajasthan,varmaa,0,0,0
25,63659477,rajasthan,raathood,1,1,1
25,63855586,rajasthan,kumaar,0,0,1
25,64604827,rajasthan,kumaar,0,0,1
25,64656549,rajasthan,kumaar,0,0,1
25,62441689,rajasthan,kumaar,0,0,1
25,63658358,rajasthan,varmaa,0,0,0
25,65628629,rajasthan,mal,0,0,0
25,65567435,rajasthan,kumaar,0,0,1
25,64814924,rajasthan,soodhaa,1,0,1
25,62314705,rajasthan,kumaar,0,0,1
25,62990807,rajasthan,kumaar,0,0,1
25,65530981,rajasthan,prakaas,1,1,1
25,65666538,rajasthan,kumaar,0,0,1
25,64225509,rajasthan,kumaar,0,0,1
25,64626476,rajasthan,kumaar,0,0,1
25,63937245,rajasthan,kumaar,0,0,1
25,65522150,rajasthan,kumaar,0,0,1
25,64376942,rajasthan,kumaar,0,0,1
25,62506216,rajasthan,kumaar,0,0,1
25,62972562,rajasthan,kumaar,0,0,1
25,62346139,rajasthan,kumaar,0,0,1
25,65203708,rajasthan,sih,0,0,0
25,65229324,rajasthan,chandr,0,0,1
25,62306534,rajasthan,kumaar,0,0,1
25,65119090,rajasthan,kumaar,0,0,1
25,65356367,rajasthan,kumaar,0,0,1
25,65223761,rajasthan,sih,0,0,0
25,64538854,rajasthan,daas,1,1,1
25,64224071,rajasthan,varmaa,0,0,0
25,64584357,rajasthan,prakaas,1,1,1
25,63508006,rajasthan,daas,1,1,1
25,64716378,rajasthan,bajaaj,1,1,1
25,63062693,rajasthan,bhamvariyaa,1,1,1
25,63762121,rajasthan,kumaar,0,0,1
25,62344733,rajasthan,kumaar,0,0,1
25,65294247,rajasthan,sih,0,0,0
25,63037751,rajasthan,kumaar,0,0,1
25,63136539,rajasthan,kumaar,0,0,1
25,62254581,rajasthan,kumaar,0,0,1
25,62351616,rajasthan,kumaar,0,0,1
25,65274417,rajasthan,rathan,0,1,0
25,63424757,rajasthan,kumaar,0,0,1
25,64517017,rajasthan,kumaar,0,0,1
25,62787403,rajasthan,maharaaniyaa,1,1,1
25,62456636,rajasthan,kumaar,0,0,1
25,63003194,rajasthan,kumaar,0,0,1
25,62747219,rajasthan,mal,0,0,0
25,64983954,rajasthan,daas,1,1,1
25,65103673,rajasthan,sih,0,0,0
25,64416660,rajasthan,kumaar,0,0,1
25,62803514,rajasthan,kumaar,0,0,1
25,63976222,rajasthan,kumaar,0,0,1
25,62656207,rajasthan,kumaar,0,0,1
25,62259177,rajasthan,kumaar,0,0,1
25,62351769,rajasthan,kumaar,0,0,1
25,62614052,rajasthan,kumaar,0,0,1
25,63868327,rajasthan,kumaar,0,0,1
25,65418473,rajasthan,kumaar,0,0,1
25,63671641,rajasthan,kumaar,0,0,1
25,64011343,rajasthan,sih,0,0,0
25,63235600,rajasthan,kumaar,0,0,1
25,64406270,rajasthan,koomaar,0,0,1
25,62735351,rajasthan,mal,0,0,0
25,63846787,rajasthan,kumaar,0,0,1
25,64301823,rajasthan,moo,0,0,0
25,62897224,rajasthan,mal,0,0,0
25,63767693,rajasthan,kumaar,0,0,1
25,65609006,rajasthan,kumaar,0,0,1
25,62367722,rajasthan,kumaar,0,0,1
25,62393823,rajasthan,sih,0,0,0
25,63778492,rajasthan,kumaar,0,0,1
25,63451416,rajasthan,kumaar,0,0,1
25,64444110,rajasthan,kumaar,0,0,1
25,63531940,rajasthan,kumaar,0,0,1
25,62959393,rajasthan,kumaar,0,0,1
25,62981270,rajasthan,kumaar,0,0,1
25,64505827,rajasthan,kumaar,0,0,1
25,63133243,rajasthan,kumaar,0,0,1
25,62371440,rajasthan,anavar,0,0,1
25,63613049,rajasthan,kumaar,0,0,1
25,63885760,rajasthan,kumaar,0,0,1
25,64595986,rajasthan,mal,0,0,0
25,63219792,rajasthan,kumaar,0,0,1
25,64279763,rajasthan,maalee,0,0,0
25,65331948,rajasthan,kumaar,0,0,1
25,65175593,rajasthan,kalaal,0,0,0
25,62377758,rajasthan,kumaar,0,0,1
25,62522137,rajasthan,kumaar,0,0,1
25,62833752,rajasthan,kumaar,0,0,1
25,63252353,rajasthan,kumaar,0,0,1
25,65662851,rajasthan,sabbeer,1,1,1
25,65190878,rajasthan,sih,0,0,0
25,64698488,rajasthan,kumaar,0,0,1
25,62343298,rajasthan,chandr,0,0,1
25,63817116,rajasthan,kumaar,0,0,1
25,62435037,rajasthan,daas,1,1,1
25,64235712,rajasthan,kumaar,0,0,1
25,63411818,rajasthan,khaathun,1,1,1
25,63034403,rajasthan,kumaar,0,0,1
25,62503593,rajasthan,usamaan,1,1,1
25,63494288,rajasthan,kumaar,0,0,1
25,65112057,rajasthan,kumaar,0,0,1
25,62254150,rajasthan,kumaar,0,0,1
25,63621160,rajasthan,agrihoothree,1,1,1
25,63476705,rajasthan,kumaar,0,0,1
25,63470086,rajasthan,kumaar,0,0,1
25,63752726,rajasthan,kumaar,0,0,1
25,62662678,rajasthan,maalee,0,0,0
25,64546925,rajasthan,siravee,0,0,1
25,64683231,rajasthan,suthaar,1,0,1
25,64671750,rajasthan,kumaar,0,0,1
25,62719350,rajasthan,maalee,0,0,0
25,65056037,rajasthan,bajaaj,1,1,1
25,65195909,rajasthan,kumaar,0,0,1
25,62881287,rajasthan,kumaar,0,0,1
25,64091674,rajasthan,sih,0,0,0
25,65612075,rajasthan,kumaar,0,0,1
25,63596381,rajasthan,kumaar,0,0,1
25,64439938,rajasthan,sih,0,0,0
25,64708093,rajasthan,naaseer,1,1,1
25,65259937,rajasthan,kumaar,0,0,1
25,63593663,rajasthan,bajaaj,1,1,1
25,65372614,rajasthan,sih,0,0,0
25,64318942,rajasthan,varmaa,0,0,0
25,62410986,rajasthan,kumaar,0,0,1
25,62924165,rajasthan,kumaar,0,0,1
25,64812369,rajasthan,kumaar,0,0,1
25,62370156,rajasthan,beebee,0,0,0
25,62760789,rajasthan,kumaar,0,0,1
25,64963174,rajasthan,kumaar,0,0,1
25,64800538,rajasthan,kumaar,0,0,1
25,62608122,rajasthan,sih,0,0,0
25,64716231,rajasthan,prakaas,1,1,1
25,64242740,rajasthan,kumaar,0,0,1
25,62543314,rajasthan,kumaar,0,0,1
25,62326382,rajasthan,kumaar,0,0,1
25,64477553,rajasthan,kumaar,0,0,1
25,62292271,rajasthan,kumaar,0,0,1
25,63146749,rajasthan,kumaar,0,0,1
25,62639302,rajasthan,kumaar,0,0,1
25,62381137,rajasthan,kumaar,0,0,1
25,62467835,rajasthan,chandr,0,0,1
25,65360416,rajasthan,sih,0,0,0
25,64918543,rajasthan,kumaar,0,0,1
25,65165053,rajasthan,kumaar,0,0,1
25,63077810,rajasthan,kumaar,0,0,1
25,62837188,rajasthan,mal,0,0,0
25,64464655,rajasthan,saahid,0,0,0
25,64269768,rajasthan,kumaar,0,0,1
25,65440214,rajasthan,bilaas,1,0,1
25,62662468,rajasthan,mal,0,0,0
25,64720703,rajasthan,prakaas,1,1,1
25,62640058,rajasthan,chandr,0,0,1
25,65522658,rajasthan,meharaa,0,0,1
25,62389143,rajasthan,kumaar,0,0,1
25,65506996,rajasthan,gouree,0,0,0
25,62438198,rajasthan,kumaar,0,0,1
25,63344874,rajasthan,kumaar,0,0,1
25,63616283,rajasthan,kumaar,0,0,1
25,65464881,rajasthan,kumaar,0,0,1
25,63561621,rajasthan,patel,0,0,0
25,64245262,rajasthan,kumaar,0,0,1
25,62471315,rajasthan,kumaar,0,0,1
25,64170712,rajasthan,svaroop,1,1,1
25,64066439,rajasthan,sih,0,0,0
25,64211854,rajasthan,kumaar,0,0,1
25,62562788,rajasthan,kumaar,0,0,1
25,65144027,rajasthan,sih,0,0,0
25,65299292,rajasthan,kumaar,0,0,1
25,62679851,rajasthan,kumaar,0,0,1
25,62357288,rajasthan,kumaar,0,0,1
25,63945436,rajasthan,kumaar,0,0,1
25,62887159,rajasthan,kumaar,0,0,1
25,63846936,rajasthan,kumaar,0,0,1
25,62507235,rajasthan,kumaar,0,0,1
25,62957199,rajasthan,kumaar,0,0,1
25,64985292,rajasthan,sih,0,0,0
25,65163508,rajasthan,kumaar,0,0,1
25,62500954,rajasthan,akabar,1,0,1
25,64257879,rajasthan,kavariyaa,1,1,1
25,65379466,rajasthan,kumaar,0,0,1
25,62605933,rajasthan,kumaar,0,0,1
25,64900928,rajasthan,kumaar,0,0,1
25,62752594,rajasthan,kumaar,0,0,1
25,63683810,rajasthan,kumaar,0,0,1
25,64655232,rajasthan,kumaar,0,0,1
25,63946290,rajasthan,kumaar,0,0,1
25,64919028,rajasthan,kumaar,0,0,1
25,64445528,rajasthan,maleek,0,1,0
25,63607150,rajasthan,kumaar,0,0,1
25,64081547,rajasthan,sih,0,0,0
25,64303248,rajasthan,mal,0,0,0
25,65193010,rajasthan,sih,0,0,0
25,62943709,rajasthan,prakaas,1,1,1
25,62209536,rajasthan,kumaar,0,0,1
25,63721224,rajasthan,mal,0,0,0
25,63191150,rajasthan,mal,0,0,0
25,63022417,rajasthan,prakaas,1,1,1
25,65086747,rajasthan,laalavaanee,1,1,1
25,64678963,rajasthan,kumaar,0,0,1
25,63457240,rajasthan,haneeph,1,1,1
25,63274637,rajasthan,dhaanakaa,0,1,1
25,65020463,rajasthan,kumaar,0,0,1
25,63745262,rajasthan,indooraa,1,0,1
25,64057178,rajasthan,sih,0,0,0
25,64611375,rajasthan,kumaar,0,0,1
25,65334269,rajasthan,kumaar,0,0,1
25,64014342,rajasthan,sih,0,0,0
25,63504691,rajasthan,kumaar,0,0,1
25,62967706,rajasthan,kumaar,0,0,1
25,64339690,rajasthan,kumaar,0,0,1
25,64224373,rajasthan,kumaar,0,0,1
25,64698501,rajasthan,svaroop,1,1,1
25,65063541,rajasthan,aanand,0,0,0
25,63976009,rajasthan,kumaar,0,0,1
25,62370046,rajasthan,ramajaan,1,1,1
25,64620309,rajasthan,raaval,0,0,1
25,62948899,rajasthan,kumaar,0,0,1
25,63088726,rajasthan,kumaar,0,0,1
25,64206724,rajasthan,kumaar,0,0,1
25,63338990,rajasthan,kumaar,0,0,1
25,63804827,rajasthan,kumaar,0,0,1
25,63636618,rajasthan,khathree,1,0,1
25,64530789,rajasthan,kumaar,0,0,1
25,63828712,rajasthan,kumaar,0,0,1
25,64190253,rajasthan,kumaar,0,0,1
25,62496563,rajasthan,moo,0,0,0
25,64658440,rajasthan,kumaar,0,0,1
25,63010127,rajasthan,kumaar,0,0,1
25,64788727,rajasthan,kumaar,0,0,1
25,62540533,rajasthan,kumaar,0,0,1
25,65441582,rajasthan,bilaas,1,0,1
25,64999886,rajasthan,chandr,0,0,1
25,65125773,rajasthan,sih,0,0,0
25,63520357,rajasthan,kumaar,0,0,1
25,62699779,rajasthan,mal,0,0,0
25,63902116,rajasthan,kumaar,0,0,1
25,63306656,rajasthan,kumaar,0,0,1
25,65347082,rajasthan,kumaar,0,0,1
25,64239225,rajasthan,kumaar,0,0,1
25,63847242,rajasthan,kumaar,0,0,1
25,64104416,rajasthan,kumaar,0,0,1
25,65234482,rajasthan,sih,0,0,0
25,64826742,rajasthan,kumaar,0,0,1
25,63792959,rajasthan,kumaar,0,0,1
25,64771388,rajasthan,kumaar,0,0,1
25,64247526,rajasthan,kumaar,0,0,1
25,62578869,rajasthan,kumaar,0,0,1
25,64893176,rajasthan,kumaar,0,0,1
25,64396737,rajasthan,kumaar,0,0,1
25,62384699,rajasthan,rahamaan,1,1,1
25,64974907,rajasthan,kumaar,0,0,1
25,62981698,rajasthan,chandr,0,0,1
25,63649776,rajasthan,kumaar,0,0,1
25,63371577,rajasthan,sih,0,0,0
25,64090911,rajasthan,sih,0,0,0
25,62377424,rajasthan,kumaar,0,0,1
25,64148817,rajasthan,prakaas,1,1,1
25,63040018,rajasthan,kumaar,0,0,1
25,65421241,rajasthan,svaroop,1,1,1
25,62440665,rajasthan,kumaar,0,0,1
25,64542674,rajasthan,kumaar,0,0,1
25,63784815,rajasthan,kumaar,0,0,1
25,63258034,rajasthan,kumaar,0,0,1
25,62325748,rajasthan,kumaar,0,0,1
25,62785674,rajasthan,kumaar,0,0,1
25,65555582,rajasthan,kumaar,0,0,1
25,65338788,rajasthan,kumaar,0,0,1
25,65170085,rajasthan,sih,0,0,0
25,63239707,rajasthan,kumaar,0,0,1
25,63446429,rajasthan,kumaar,0,0,1
25,62699520,rajasthan,kumaar,0,0,1
25,64389266,rajasthan,kumaar,0,0,1
25,63870604,rajasthan,kumaar,0,0,1
25,62389023,rajasthan,prakaas,1,1,1
25,63016482,rajasthan,kumaar,0,0,1
25,63134974,rajasthan,kumaar,0,0,1
25,64099255,rajasthan,kumaar,0,0,1
25,62854757,rajasthan,kumaar,0,0,1
25,62536617,rajasthan,kumaar,0,0,1
25,64813231,rajasthan,suthaar,1,0,1
25,64717153,rajasthan,kumaar,0,0,1
25,65015083,rajasthan,sih,0,0,0
25,62846365,rajasthan,kumaar,0,0,1
25,63599943,rajasthan,kumaar,0,0,1
25,63986162,rajasthan,kumaar,0,0,1
25,64084754,rajasthan,kumaar,0,0,1
25,62440396,rajasthan,kumaar,0,0,1
25,64218749,rajasthan,maalee,0,0,0
25,64159817,rajasthan,kumaar,0,0,1
25,64934377,rajasthan,daas,1,1,1
25,62587251,rajasthan,sih,0,0,0
25,64470676,rajasthan,khaatavaa,0,1,1
25,62918504,rajasthan,kumaar,0,0,1
25,64821058,rajasthan,kumaar,0,0,1
25,64963128,rajasthan,kumaar,0,0,1
25,62542678,rajasthan,prakaas,1,1,1
25,63358407,rajasthan,kumaar,0,0,1
25,65008097,rajasthan,sih,0,0,0
25,62778271,rajasthan,kumaar,0,0,1
25,63812808,rajasthan,kumaar,0,0,1
25,62813713,rajasthan,kumaar,0,0,1
25,63600010,rajasthan,daas,1,1,1
25,62503831,rajasthan,kumaar,0,0,1
25,64915749,rajasthan,kumaar,0,0,1
25,65001381,rajasthan,kumaar,0,0,1
25,63784166,rajasthan,kumaar,0,0,1
25,63147021,rajasthan,sain,0,0,1
25,62641447,rajasthan,sih,0,0,0
25,64981833,rajasthan,kumaar,0,0,1
25,65429508,rajasthan,kumaar,0,0,1
25,62708985,rajasthan,kumaar,0,0,1
25,65660544,rajasthan,meharaa,0,0,1
25,65022311,rajasthan,kumaar,0,0,1
25,62919354,rajasthan,prakaas,1,1,1
25,64146620,rajasthan,sih,0,0,0
25,65129237,rajasthan,kumaar,0,0,1
25,62355662,rajasthan,kumaar,0,0,1
25,64048485,rajasthan,sih,0,0,0
25,62450169,rajasthan,kumaar,0,0,1
25,63021667,rajasthan,kumaar,0,0,1
25,63079663,rajasthan,kumaar,0,0,1
25,65321739,rajasthan,kumaar,0,0,1
25,63405416,rajasthan,prakaas,1,1,1
25,64858994,rajasthan,kumaar,0,0,1
25,63591330,rajasthan,baadooliyaa,1,1,1
25,62928896,rajasthan,kumaar,0,0,1
25,65530325,rajasthan,naagar,0,0,1
25,62403580,rajasthan,prakaas,1,1,1
25,62545051,rajasthan,kumaar,0,0,1
25,63072331,rajasthan,kumaar,0,0,1
25,64160571,rajasthan,sih,0,0,0
25,64781442,rajasthan,sih,0,0,0
25,64833397,rajasthan,kumaar,0,0,1
25,64353578,rajasthan,kumaar,0,0,1
25,62915058,rajasthan,kumaar,0,0,1
25,63066033,rajasthan,kumaar,0,0,1
25,63185736,rajasthan,syaam,0,0,1
25,65510728,rajasthan,chouhaan,0,0,0
25,63289021,rajasthan,kumaar,0,0,1
25,64481533,rajasthan,kumaar,0,0,1
25,62430309,rajasthan,prakaas,1,1,1
25,63963918,rajasthan,kumaar,0,0,1
25,63273625,rajasthan,kumaar,0,0,1
25,63590973,rajasthan,prakaas,1,1,1
25,62934022,rajasthan,varmaa,0,0,0
25,65580909,rajasthan,kumaar,0,0,1
25,65102678,rajasthan,sih,0,0,0
25,62636173,rajasthan,sih,0,0,0
25,63140050,rajasthan,kumaar,0,0,1
25,65006877,rajasthan,sih,0,0,0
25,65409620,rajasthan,charan,0,0,0
25,64565541,rajasthan,ramajaan,1,1,1
25,63627746,rajasthan,kumaar,0,0,1
25,62868556,rajasthan,kumaar,0,0,1
25,63842126,rajasthan,kumaar,0,0,1
25,64206371,rajasthan,kumaar,0,0,1
25,63820380,rajasthan,aneelaal,1,1,1
25,62708769,rajasthan,prakaas,1,1,1
25,63162732,rajasthan,sumdar,1,0,1
25,65310596,rajasthan,kumaar,0,0,1
25,63082860,rajasthan,kumaar,0,0,1
25,62568916,rajasthan,chandr,0,0,1
25,64826646,rajasthan,kumaar,0,0,1
25,65274760,rajasthan,kumaar,0,0,1
25,63296960,rajasthan,kumaar,0,0,1
25,62651740,rajasthan,kumaar,0,0,1
25,63393468,rajasthan,saperaa,0,0,1
25,62297065,rajasthan,kumaar,0,0,1
25,64357597,rajasthan,kumaar,0,0,1
25,62957515,rajasthan,phul,0,0,0
25,64740767,rajasthan,sih,0,0,0
25,64108765,rajasthan,niree,0,0,0
25,63594534,rajasthan,kapoor,1,1,1
25,64563103,rajasthan,daas,1,1,1
25,62808000,rajasthan,kumaar,0,0,1
25,65088879,rajasthan,prakaas,1,1,1
25,65157563,rajasthan,patel,0,0,0
25,64587349,rajasthan,kumaar,0,0,1
25,62360753,rajasthan,kumaar,0,0,1
25,63762279,rajasthan,mal,0,0,0
25,62385629,rajasthan,kumaar,0,0,1
25,63091468,rajasthan,kumaar,0,0,1
25,64766821,rajasthan,kumaar,0,0,1
25,65036929,rajasthan,kumaar,0,0,1
25,64332484,rajasthan,kumaar,0,0,1
25,63850921,rajasthan,kumaar,0,0,1
25,64610280,rajasthan,kumaar,0,0,1
25,62698070,rajasthan,prakaas,1,1,1
25,63132360,rajasthan,chandr,0,0,1
25,65237253,rajasthan,kumaar,0,0,1
25,62866356,rajasthan,kumaar,0,0,1
25,65097819,rajasthan,sih,0,0,0
25,62243321,rajasthan,kumaar,0,0,1
25,62675774,rajasthan,prakaas,1,1,1
25,64199501,rajasthan,rathan,0,1,0
25,65147192,rajasthan,kumaar,0,0,1
25,63161568,rajasthan,sain,0,0,1
25,65525036,rajasthan,kumaar,0,0,1
25,65196203,rajasthan,sih,0,0,0
25,62413561,rajasthan,kumaar,0,0,1
25,63760367,rajasthan,kumaar,0,0,1
25,63494269,rajasthan,kumaar,0,0,1
25,62894196,rajasthan,kumaar,0,0,1
25,62646565,rajasthan,kumaar,0,0,1
25,63796102,rajasthan,kumaar,0,0,1
25,62445837,rajasthan,kumaar,0,0,1
25,62771758,rajasthan,prakaas,1,1,1
25,65162426,rajasthan,kumaar,0,0,1
25,64326393,rajasthan,kumaar,0,0,1
25,65528315,rajasthan,thyaagee,1,1,1
25,65029332,rajasthan,kumaar,0,0,1
25,64189487,rajasthan,sih,0,0,0
25,62586891,rajasthan,sih,0,0,0
25,65484024,rajasthan,kapoor,1,1,1
25,63250090,rajasthan,kumaar,0,0,1
25,63685516,rajasthan,prakaas,1,1,1
25,65156382,rajasthan,chandr,0,0,1
25,63359519,rajasthan,saamariyaa,1,1,1
25,64384138,rajasthan,prakaas,1,1,1
25,65223380,rajasthan,kumaar,0,0,1
25,62680250,rajasthan,kumaar,0,0,1
25,63969212,rajasthan,kumaar,0,0,1
25,64664586,rajasthan,kumaar,0,0,1
25,64358826,rajasthan,svaroop,1,1,1
25,65534264,rajasthan,thrivedee,1,1,1
25,64282635,rajasthan,moo,0,0,0
25,62986407,rajasthan,kumaar,0,0,1
25,63652121,rajasthan,prakaas,1,1,1
25,64238820,rajasthan,maalee,0,0,0
25,63211868,rajasthan,mal,0,0,0
25,62259179,rajasthan,kumaar,0,0,1
25,65088195,rajasthan,kumaar,0,0,1
25,63576972,rajasthan,prakaas,1,1,1
25,63473964,rajasthan,deegavaal,1,1,1
25,63139949,rajasthan,kumaar,0,0,1
25,63661008,rajasthan,charan,0,0,0
25,62295884,rajasthan,kumaar,0,0,1
25,65304958,rajasthan,daas,1,1,1
25,65454818,rajasthan,kumaar,0,0,1
25,65014495,rajasthan,kumaar,0,0,1
25,62757458,rajasthan,moo,0,0,0
25,63880471,rajasthan,kumaar,0,0,1
25,63616918,rajasthan,varmaa,0,0,0
25,63563156,rajasthan,amahad,1,0,1
25,63077434,rajasthan,kumaar,0,0,1
25,63120298,rajasthan,kumaar,0,0,1
25,64316476,rajasthan,kumaar,0,0,1
25,65264405,rajasthan,maalee,0,0,0
25,62952581,rajasthan,kumaar,0,0,1
25,63104094,rajasthan,mal,0,0,0
25,62269679,rajasthan,sih,0,0,0
25,62253650,rajasthan,daas,1,1,1
25,64652049,rajasthan,khaathoo,0,0,0
25,64559413,rajasthan,daas,1,1,1
25,63584655,rajasthan,kumaar,0,0,1
25,64225610,rajasthan,kumaar,0,0,1
25,65044790,rajasthan,maalee,0,0,0
25,62403477,rajasthan,sih,0,0,0
25,64124748,rajasthan,maalee,0,0,0
25,62957241,rajasthan,prakaas,1,1,1
25,64586680,rajasthan,kumaar,0,0,1
25,63595785,rajasthan,kumaar,0,0,1
25,63462765,rajasthan,kumaar,0,0,1
25,65151436,rajasthan,sih,0,0,0
25,64319862,rajasthan,maahesvaree,1,1,1
25,64818615,rajasthan,suthaar,1,0,1
25,63141807,rajasthan,kumaar,0,0,1
25,62663984,rajasthan,kumaar,0,0,1
25,63826256,rajasthan,makheejaa,1,0,1
25,64004961,rajasthan,sih,0,0,0
25,64307395,rajasthan,mal,0,0,0
25,63793394,rajasthan,kumaar,0,0,1
25,63312592,rajasthan,kumaar,0,0,1
25,64082956,rajasthan,sih,0,0,0
25,64614933,rajasthan,kumaar,0,0,1
25,65545515,rajasthan,kumaar,0,0,1
25,62659588,rajasthan,saiyar,0,0,0
25,63571763,rajasthan,daas,1,1,1
25,65405787,rajasthan,kumaar,0,0,1
25,64046372,rajasthan,raanaa,0,0,0
25,63948675,rajasthan,kumaar,0,0,1
25,63948294,rajasthan,kumaar,0,0,1
25,63283211,rajasthan,kumaar,0,0,1
25,62593440,rajasthan,sih,0,0,0
25,65189778,rajasthan,kumaar,0,0,1
25,63204020,rajasthan,kumaar,0,0,1
25,65083785,rajasthan,sih,0,0,0
25,65175310,rajasthan,kumaar,0,0,1
25,64473439,rajasthan,jaajad,1,1,1
25,64133741,rajasthan,kumaar,0,0,1
25,62507016,rajasthan,kumaar,0,0,1
25,63494934,rajasthan,kumaar,0,0,1
25,64349376,rajasthan,kumaaran,0,0,0
25,64671325,rajasthan,raathee,0,1,0
25,65020362,rajasthan,kumaar,0,0,1
25,63345477,rajasthan,svaroop,1,1,1
25,65617477,rajasthan,kumaar,0,0,1
25,63668271,rajasthan,svaroop,1,1,1
25,62322006,rajasthan,kumaar,0,0,1
25,62307721,rajasthan,kumaar,0,0,1
25,64185415,rajasthan,kumaar,0,0,1
25,65034550,rajasthan,kumaar,0,0,1
25,64464571,rajasthan,asagar,1,0,1
25,62385155,rajasthan,varmaa,0,0,0
25,63596828,rajasthan,kumaar,0,0,1
25,63502573,rajasthan,kumaar,0,0,1
25,63433823,rajasthan,kumaar,0,0,1
25,63154334,rajasthan,kumaar,0,0,1
25,62432715,rajasthan,kumaar,0,0,1
25,65326658,rajasthan,kumaar,0,0,1
25,64001552,rajasthan,sih,0,0,0
25,65616675,rajasthan,kumaar,0,0,1
25,64195174,rajasthan,prakaas,1,1,1
25,63284467,rajasthan,chandr,0,0,1
25,65345799,rajasthan,kumaar,0,0,1
25,64851170,rajasthan,kumaar,0,0,1
25,64858418,rajasthan,kumaar,0,0,1
25,64295662,rajasthan,kumaar,0,0,1
25,64413071,rajasthan,mevaadaa,1,1,1
25,63687616,rajasthan,kumaar,0,0,1
25,62561451,rajasthan,kumaar,0,0,1
25,63166130,rajasthan,kumaar,0,0,1
25,65339291,rajasthan,kumaar,0,0,1
25,64939788,rajasthan,kumaar,0,0,1
25,65487619,rajasthan,kumaar,0,0,1
25,63511465,rajasthan,kumaar,0,0,1
25,64071355,rajasthan,kumaar,0,0,1
25,62271580,rajasthan,daas,1,1,1
25,64782246,rajasthan,kumaar,0,0,1
25,63866788,rajasthan,bhaarathee,0,0,0
25,63535313,rajasthan,bivaal,1,1,0
25,65307502,rajasthan,kumaar,0,0,1
25,62889762,rajasthan,kumaar,0,0,1
25,64290297,rajasthan,chandr,0,0,1
25,62386292,rajasthan,khaathun,1,1,1
25,62697537,rajasthan,prakaas,1,1,1
25,65525499,rajasthan,naagar,0,0,1
25,62659081,rajasthan,mal,0,0,0
25,64410466,rajasthan,kumaar,0,0,1
25,64581208,rajasthan,mal,0,0,0
25,64294637,rajasthan,kumaar,0,0,1
25,65268717,rajasthan,sih,0,0,0
25,63968142,rajasthan,kumaar,0,0,1
25,63829717,rajasthan,kumaar,0,0,1
25,65573170,rajasthan,kumaar,0,0,1
25,63113575,rajasthan,yusuph,1,0,1
25,64863769,rajasthan,kumaar,0,0,1
25,62966135,rajasthan,kumaar,0,0,1
25,63763122,rajasthan,kumaar,0,0,1
25,63520933,rajasthan,kumaar,0,0,1
25,62216263,rajasthan,kumaar,0,0,1
25,65103847,rajasthan,sih,0,0,0
25,62718175,rajasthan,kumaar,0,0,1
25,62904235,rajasthan,kumaar,0,0,1
25,62984635,rajasthan,prakaas,1,1,1
25,64571911,rajasthan,maalee,0,0,0
25,64088379,rajasthan,kumaar,0,0,1
25,64811164,rajasthan,kumaar,0,0,1
25,65036940,rajasthan,kumaar,0,0,1
25,62208164,rajasthan,kumaar,0,0,1
25,63578309,rajasthan,kumaar,0,0,1
25,64338417,rajasthan,kumaar,0,0,1
25,64845819,rajasthan,kumaar,0,0,1
25,64111956,rajasthan,kumaar,0,0,1
25,62219933,rajasthan,kumaar,0,0,1
25,63127968,rajasthan,kumaar,0,0,1
25,65305839,rajasthan,kumaar,0,0,1
25,62949509,rajasthan,mal,0,0,0
25,65668555,rajasthan,kumaar,0,0,1
25,63636879,rajasthan,kumaar,0,0,1
25,65622809,rajasthan,kumaar,0,0,1
25,63415187,rajasthan,kumaar,0,0,1
25,63819068,rajasthan,kumaar,0,0,1
25,64704704,rajasthan,raathee,0,1,0
25,64689518,rajasthan,kumaar,0,0,1
25,64727683,rajasthan,bhaatee,0,0,0
25,65461233,rajasthan,kumaar,0,0,1
25,65190663,rajasthan,kumaar,0,0,1
25,64758263,rajasthan,khaathun,1,1,1
25,65608532,rajasthan,kumaar,0,0,1
25,62775353,rajasthan,kumaar,0,0,1
25,65482640,rajasthan,choorasiyaa,1,1,1
25,62848585,rajasthan,varmaa,0,0,0
25,64036305,rajasthan,kumaar,0,0,1
25,64135554,rajasthan,kumaar,0,0,1
25,63382193,rajasthan,chouhaan,0,0,0
25,63358773,rajasthan,moo,0,0,0
25,64996865,rajasthan,sih,0,0,0
25,65310110,rajasthan,hari,0,0,0
25,62593537,rajasthan,kumaar,0,0,1
25,65096493,rajasthan,daas,1,1,1
25,63225149,rajasthan,sain,0,0,1
25,63274060,rajasthan,mal,0,0,0
25,63756880,rajasthan,kumaar,0,0,1
25,63459353,rajasthan,naayak,1,1,1
25,64120339,rajasthan,kayayum,0,0,1
25,62712138,rajasthan,kumaar,0,0,1
25,62736152,rajasthan,mal,0,0,0
25,64687515,rajasthan,mehathaa,0,0,1
25,65674792,rajasthan,kumaar,0,0,1
25,63468483,rajasthan,kumaar,0,0,1
25,65649825,rajasthan,kumaar,0,0,1
25,65568142,rajasthan,ikabaal,0,0,0
25,64093375,rajasthan,kumaar,0,0,1
25,62298406,rajasthan,kumaar,0,0,1
25,64468760,rajasthan,ramajaan,1,1,1
25,63577072,rajasthan,kumaar,0,0,1
25,64088593,rajasthan,kumaar,0,0,1
25,63229596,rajasthan,kumaar,0,0,1
25,63908696,rajasthan,khoosalaa,1,0,1
25,63828936,rajasthan,kumaar,0,0,1
25,65115162,rajasthan,kumaar,0,0,1
25,62776610,rajasthan,prakaas,1,1,1
25,63409907,rajasthan,kumaar,0,0,1
25,63131824,rajasthan,kumaar,0,0,1
25,62955164,rajasthan,kumaar,0,0,1
25,62956624,rajasthan,kumaar,0,0,1
25,64324632,rajasthan,kumaar,0,0,1
25,63244945,rajasthan,prakaas,1,1,1
25,63524282,rajasthan,phaathimaa,0,0,1
25,65046297,rajasthan,kumaar,0,0,1
25,62585561,rajasthan,kumaar,0,0,1
25,64801256,rajasthan,kumaar,0,0,1
25,63867625,rajasthan,kumaar,0,0,1
25,62740774,rajasthan,kumaar,0,0,1
25,64373112,rajasthan,kumaar,0,0,1
25,65090833,rajasthan,sih,0,0,0
25,64174810,rajasthan,sih,0,0,0
25,62749540,rajasthan,kumaar,0,0,1
25,62618005,rajasthan,kumaar,0,0,1
25,62343887,rajasthan,kumaar,0,0,1
25,64789625,rajasthan,prakaas,1,1,1
25,64363200,rajasthan,kumaar,0,0,1
25,62339811,rajasthan,kumaar,0,0,1
25,63770881,rajasthan,kumaar,0,0,1
25,62485448,rajasthan,nivaas,1,1,1
25,64418746,rajasthan,kumaar,0,0,1
25,64721419,rajasthan,mamgalaanee,1,1,1
25,64270053,rajasthan,saahid,0,0,0
25,62323019,rajasthan,kumaar,0,0,1
25,64511021,rajasthan,yunus,1,0,1
25,63800746,rajasthan,kumaar,0,0,1
25,64618927,rajasthan,kumaar,0,0,1
25,65074671,rajasthan,kumaar,0,0,1
25,62857852,rajasthan,kumaar,0,0,1
25,63792018,rajasthan,kumaar,0,0,1
25,63626567,rajasthan,kumaar,0,0,1
25,65172441,rajasthan,sih,0,0,0
25,64454257,rajasthan,kumaar,0,0,1
25,62225100,rajasthan,chandr,0,0,1
25,63239188,rajasthan,kumaar,0,0,1
25,62782933,rajasthan,kumaar,0,0,1
25,64601853,rajasthan,kumaar,0,0,1
25,63526505,rajasthan,kumaar,0,0,1
25,63859743,rajasthan,kumaar,0,0,1
25,65335625,rajasthan,kumaar,0,0,1
25,64964818,rajasthan,kumaar,0,0,1
25,65092626,rajasthan,kumaar,0,0,1
25,63234208,rajasthan,daas,1,1,1
25,63245927,rajasthan,dhaanakaa,0,1,1
25,63713067,rajasthan,kumaar,0,0,1
25,62419938,rajasthan,kumaar,0,0,1
25,63624145,rajasthan,kumaar,0,0,1
25,63383245,rajasthan,bhaatee,0,0,0
25,63262562,rajasthan,kumaar,0,0,1
25,64926506,rajasthan,kumaar,0,0,1
25,64425271,rajasthan,kumaar,0,0,1
25,65277728,rajasthan,kumaar,0,0,1
25,62350132,rajasthan,kumaar,0,0,1
25,63923758,rajasthan,kumaar,0,0,1
25,63344461,rajasthan,kumaar,0,0,1
25,63092050,rajasthan,kumaar,0,0,1
25,64399017,rajasthan,maahesvaree,1,1,1
25,62341674,rajasthan,kumaar,0,0,1
25,64418314,rajasthan,maalee,0,0,0
25,62329400,rajasthan,kumaar,0,0,1
25,64212245,rajasthan,sih,0,0,0
25,62425448,rajasthan,kumaar,0,0,1
25,62927079,rajasthan,kumaar,0,0,1
25,63064186,rajasthan,kumaar,0,0,1
25,65307114,rajasthan,chandr,0,0,1
25,62909970,rajasthan,kumaar,0,0,1
25,64104006,rajasthan,kumaar,0,0,1
25,65484122,rajasthan,chouhaan,0,0,0
25,64842616,rajasthan,kumaar,0,0,1
25,65627065,rajasthan,kalyaan,1,1,1
25,63396928,rajasthan,kumaar,0,0,1
25,62823881,rajasthan,mal,0,0,0
25,62623577,rajasthan,kumaar,0,0,1
25,65332166,rajasthan,bhaarathee,0,0,0
25,64420211,rajasthan,prakaas,1,1,1
25,65126617,rajasthan,sih,0,0,0
25,65263198,rajasthan,daas,1,1,1
25,65572291,rajasthan,kumaar,0,0,1
25,62472485,rajasthan,kumaar,0,0,1
25,64616999,rajasthan,kumaar,0,0,1
25,65044527,rajasthan,suthaar,1,0,1
25,63076124,rajasthan,chandr,0,0,1
25,65356068,rajasthan,kumaar,0,0,1
25,65384395,rajasthan,charan,0,0,0
25,64243936,rajasthan,chandr,0,0,1
25,65554075,rajasthan,kumaar,0,0,1
25,63210825,rajasthan,prakaas,1,1,1
25,64831518,rajasthan,kumaar,0,0,1
25,64923179,rajasthan,raaval,0,0,1
25,63808971,rajasthan,kumaar,0,0,1
25,63790815,rajasthan,kumaar,0,0,1
25,65322659,rajasthan,chandr,0,0,1
25,63574906,rajasthan,kumaar,0,0,1
25,64450536,rajasthan,nivaas,1,1,1
25,62956525,rajasthan,kumaar,0,0,1
25,63353470,rajasthan,kumaar,0,0,1
25,64167050,rajasthan,kumaar,0,0,1
25,65423846,rajasthan,kumaar,0,0,1
25,65352913,rajasthan,mal,0,0,0
25,64891322,rajasthan,kumaar,0,0,1
25,64665458,rajasthan,kumaar,0,0,1
25,62553606,rajasthan,daas,1,1,1
25,64027667,rajasthan,sih,0,0,0
25,64939312,rajasthan,kumaar,0,0,1
25,63345305,rajasthan,room,0,0,0
25,65609822,rajasthan,kumaar,0,0,1
25,65097321,rajasthan,sih,0,0,0
25,65346749,rajasthan,chandr,0,0,1
25,65501199,rajasthan,keresee,1,1,1
25,62727171,rajasthan,kumaar,0,0,1
25,64283127,rajasthan,kumaar,0,0,1
25,65096752,rajasthan,sih,0,0,0
25,63683868,rajasthan,kumaar,0,0,1
25,63647494,rajasthan,raathee,0,1,0
25,64532821,rajasthan,kumaar,0,0,1
25,64942947,rajasthan,kumaar,0,0,1
25,64228926,rajasthan,kumaar,0,0,1
25,62776929,rajasthan,kumaar,0,0,1
25,64324822,rajasthan,vyaas,1,0,1
25,62594526,rajasthan,kumaar,0,0,1
25,62277919,rajasthan,kumaar,0,0,1
25,65146965,rajasthan,kumaar,0,0,1
25,64711453,rajasthan,yusuph,1,0,1
25,64421565,rajasthan,moo,0,0,0
25,62386310,rajasthan,daas,1,1,1
25,63609618,rajasthan,kumaar,0,0,1
25,64163178,rajasthan,sih,0,0,0
25,65671790,rajasthan,kumaar,0,0,1
25,63485475,rajasthan,kumaar,0,0,1
25,63626246,rajasthan,kumaar,0,0,1
25,65013858,rajasthan,kumaar,0,0,1
25,63586674,rajasthan,kumaar,0,0,1
25,64604553,rajasthan,kumaar,0,0,1
25,62393470,rajasthan,sih,0,0,0
25,65597332,rajasthan,naagar,0,0,1
25,62401007,rajasthan,kumaar,0,0,1
25,63546274,rajasthan,chhipaa,0,0,0
25,63810798,rajasthan,kumaar,0,0,1
25,65524565,rajasthan,devaasee,1,1,0
25,65313814,rajasthan,kumaar,0,0,1
25,62798385,rajasthan,sih,0,0,0
25,63019250,rajasthan,kumaar,0,0,1
25,64815418,rajasthan,mal,0,0,0
25,64449126,rajasthan,kumaar,0,0,1
25,63022053,rajasthan,kumaar,0,0,1
25,63975307,rajasthan,kumaar,0,0,1
25,64810110,rajasthan,kumaar,0,0,1
25,63140801,rajasthan,mal,0,0,0
25,65457065,rajasthan,kumaar,0,0,1
25,63363416,rajasthan,varmaa,0,0,0
25,62530714,rajasthan,prakaas,1,1,1
25,63396740,rajasthan,chouhaan,0,0,0
25,63355082,rajasthan,prakaas,1,1,1
25,63339858,rajasthan,kumaar,0,0,1
25,64605191,rajasthan,kumaar,0,0,1
25,64792023,rajasthan,kumaar,0,0,1
25,64276950,rajasthan,kumaar,0,0,1
25,63907399,rajasthan,kumaar,0,0,1
25,65270222,rajasthan,mal,0,0,0
25,62967301,rajasthan,kumaar,0,0,1
25,64825278,rajasthan,kumaar,0,0,1
25,64790998,rajasthan,rahamaan,1,1,1
25,62431538,rajasthan,kumaar,0,0,1
25,63501824,rajasthan,kumaar,0,0,1
25,62520787,rajasthan,kumaar,0,0,1
25,63153444,rajasthan,mal,0,0,0
25,63394038,rajasthan,kumaar,0,0,1
25,63862196,rajasthan,kumaar,0,0,1
25,65520862,rajasthan,meharaa,0,0,1
25,64737297,rajasthan,kumaar,0,0,1
25,64687960,rajasthan,kumaar,0,0,1
25,64579173,rajasthan,kumaar,0,0,1
25,65095472,rajasthan,kumaar,0,0,1
25,63905115,rajasthan,kumaar,0,0,1
25,63767666,rajasthan,kumaar,0,0,1
25,63140219,rajasthan,prakaas,1,1,1
25,64953911,rajasthan,kumaar,0,0,1
25,65548706,rajasthan,kumaar,0,0,1
25,63972364,rajasthan,kumaar,0,0,1
25,62869617,rajasthan,kumaar,0,0,1
25,62800516,rajasthan,kumaar,0,0,1
25,63839053,rajasthan,kumaar,0,0,1
25,65087790,rajasthan,mal,0,0,0
25,64448562,rajasthan,adanaan,0,1,1
25,63523261,rajasthan,kumaar,0,0,1
25,65401541,rajasthan,prakaas,1,1,1
25,64116172,rajasthan,kumaar,0,0,1
25,62293606,rajasthan,kumaar,0,0,1
25,63662882,rajasthan,varmaa,0,0,0
25,62571253,rajasthan,kumaar,0,0,1
25,63601719,rajasthan,madhook,1,0,1
25,63166188,rajasthan,kumaar,0,0,1
25,64563275,rajasthan,vyaas,1,0,1
25,62229964,rajasthan,kumaar,0,0,1
25,64353081,rajasthan,bhaatee,0,0,0
25,63395536,rajasthan,varmaa,0,0,0
25,63771371,rajasthan,kumaar,0,0,1
25,64460506,rajasthan,nivaas,1,1,1
25,65412702,rajasthan,naayak,1,1,1
25,63990539,rajasthan,kumaar,0,0,1
25,63064461,rajasthan,kumaar,0,0,1
25,64346671,rajasthan,tilavaanee,1,1,1
25,63031757,rajasthan,chandr,0,0,1
25,62699641,rajasthan,mahesachandr,1,0,1
25,62230384,rajasthan,mehathaa,0,0,1
25,63130586,rajasthan,nivaas,1,1,1
25,64528038,rajasthan,bakathaa,1,1,1
25,62247044,rajasthan,kumar,0,0,0
25,64060138,rajasthan,kumaar,0,0,1
25,65153629,rajasthan,sih,0,0,0
25,65091848,rajasthan,kumaar,0,0,1
25,65272023,rajasthan,chandr,0,0,1
25,65098456,rajasthan,sih,0,0,0
25,65646503,rajasthan,kumaar,0,0,1
25,63297717,rajasthan,kumaar,0,0,1
25,62918828,rajasthan,kumaar,0,0,1
25,64892610,rajasthan,kumaar,0,0,1
25,65230163,rajasthan,chandr,0,0,1
25,62708745,rajasthan,kumaar,0,0,1
25,63734803,rajasthan,kumaar,0,0,1
25,63961332,rajasthan,kumaar,0,0,1
25,64991503,rajasthan,sih,0,0,0
25,62755189,rajasthan,kumaar,0,0,1
25,63903227,rajasthan,kumaar,0,0,1
25,62329770,rajasthan,kumaar,0,0,1
25,64429647,rajasthan,nivaas,1,1,1
25,65551114,rajasthan,naagar,0,0,1
25,62884964,rajasthan,varmaa,0,0,0
25,64429833,rajasthan,sukh,0,0,1
25,64129816,rajasthan,maalee,0,0,0
25,62679527,rajasthan,kumaar,0,0,1
25,63371289,rajasthan,kumaar,0,0,1
25,64175168,rajasthan,kumaar,0,0,1
25,64382676,rajasthan,kumaar,0,0,1
25,64574357,rajasthan,daas,1,1,1
25,64854489,rajasthan,kumaar,0,0,1
25,63029222,rajasthan,ayoob,1,0,1
25,62603270,rajasthan,mal,0,0,0
25,62240217,rajasthan,kumaar,0,0,1
25,65620342,rajasthan,kumaar,0,0,1
25,63103200,rajasthan,syaam,0,0,1
25,64851049,rajasthan,kumaar,0,0,1
25,65617440,rajasthan,kumaar,0,0,1
25,65651955,rajasthan,sih,0,0,0
25,64715437,rajasthan,kumaar,0,0,1
25,62731736,rajasthan,sih,0,0,0
25,65554695,rajasthan,kumaar,0,0,1
25,64543582,rajasthan,kumaar,0,0,1
25,63778585,rajasthan,kumaar,0,0,1
25,65635116,rajasthan,kumaar,0,0,1
25,62897682,rajasthan,nivaas,1,1,1
25,65090364,rajasthan,kumaar,0,0,1
25,63645701,rajasthan,prakaas,1,1,1
25,64217896,rajasthan,kumaar,0,0,1
25,64912138,rajasthan,kumaar,0,0,1
25,64518450,rajasthan,jaamgid,1,1,1
25,62410260,rajasthan,kumaar,0,0,1
25,62302395,rajasthan,kumaar,0,0,1
25,65581803,rajasthan,kumaar,0,0,1
25,63280599,rajasthan,kumaar,0,0,1
25,62971703,rajasthan,kumaar,0,0,1
25,63990634,rajasthan,kumaar,0,0,1
25,62700370,rajasthan,kumaar,0,0,1
25,64748732,rajasthan,raathee,0,1,0
25,65641216,rajasthan,mehar,0,1,1
25,62626530,rajasthan,kumaar,0,0,1
25,63368584,rajasthan,varmaa,0,0,0
25,62296865,rajasthan,kumaar,0,0,1
25,64457196,rajasthan,kumaar,0,0,1
25,64183489,rajasthan,sih,0,0,0
25,63195878,rajasthan,kumaar,0,0,1
25,64349361,rajasthan,sih,0,0,0
25,63136923,rajasthan,mal,0,0,0
25,63667898,rajasthan,kumaar,0,0,1
25,65554164,rajasthan,meharaa,0,0,1
25,65227252,rajasthan,kumaar,0,0,1
25,64965696,rajasthan,kumaar,0,0,1
25,64194855,rajasthan,prakaas,1,1,1
25,63681584,rajasthan,kumaar,0,0,1
25,62855547,rajasthan,kumaar,0,0,1
25,62414113,rajasthan,kumaar,0,0,1
25,63033633,rajasthan,prakaas,1,1,1
25,62490517,rajasthan,kumaar,0,0,1
25,64279921,rajasthan,kumaar,0,0,1
25,65596371,rajasthan,kumaar,0,0,1
25,63170514,rajasthan,kumaar,0,0,1
25,62510676,rajasthan,prakaas,1,1,1
25,64732950,rajasthan,naagar,0,0,1
25,62850346,rajasthan,kumaar,0,0,1
25,62519638,rajasthan,prakaas,1,1,1
25,63843429,rajasthan,kumaar,0,0,1
25,65101768,rajasthan,sih,0,0,0
25,63728630,rajasthan,sachan,1,1,1
25,64313954,rajasthan,prakaas,1,1,1
25,65310358,rajasthan,kumaar,0,0,1
25,63995372,rajasthan,kumaar,0,0,1
25,65639942,rajasthan,kumaar,0,0,1
25,64282631,rajasthan,meharaa,0,0,1
25,65540181,rajasthan,kumaar,0,0,1
25,65417111,rajasthan,kalyaan,1,1,1
25,64815315,rajasthan,kumaar,0,0,1
25,65408418,rajasthan,kumaar,0,0,1
25,65181810,rajasthan,kumaar,0,0,1
25,65178187,rajasthan,sih,0,0,0
25,64366774,rajasthan,kumaar,0,0,1
25,62319163,rajasthan,kumaar,0,0,1
25,63648545,rajasthan,prakaas,1,1,1
25,65326512,rajasthan,kumaar,0,0,1
25,62527291,rajasthan,sumdar,1,0,1
25,62473703,rajasthan,kumaar,0,0,1
25,65152665,rajasthan,kumaar,0,0,1
25,62655065,rajasthan,kumaar,0,0,1
25,63385847,rajasthan,prakaas,1,1,1
25,62366000,rajasthan,kumaar,0,0,1
25,62433386,rajasthan,kumaar,0,0,1
25,65053810,rajasthan,khaarool,0,0,1
25,65464417,rajasthan,naagar,0,0,1
25,62768720,rajasthan,bhoumiyaa,1,1,1
25,63117300,rajasthan,vedee,1,1,1
25,64534245,rajasthan,mal,0,0,0
25,64338954,rajasthan,saamariyaa,1,1,1
25,62746035,rajasthan,kumaar,0,0,1
25,64389790,rajasthan,kumaar,0,0,1
25,63964282,rajasthan,kumaar,0,0,1
25,63382537,rajasthan,kumaar,0,0,1
25,63712079,rajasthan,kumaar,0,0,1
25,62466795,rajasthan,kumaar,0,0,1
25,63955848,rajasthan,kumaar,0,0,1
25,63538652,rajasthan,sain,0,0,1
25,63571591,rajasthan,moo,0,0,0
25,64576750,rajasthan,kumaar,0,0,1
25,62836172,rajasthan,kumaar,0,0,1
25,63822233,rajasthan,kumaar,0,0,1
25,62941634,rajasthan,kumaar,0,0,1
25,65118359,rajasthan,sih,0,0,0
25,65110859,rajasthan,mal,0,0,0
25,62723948,rajasthan,gaphphaar,0,0,1
25,63114817,rajasthan,sikhavaal,1,1,1
25,65166098,rajasthan,sih,0,0,0
25,63915871,rajasthan,kumaar,0,0,1
25,62620674,rajasthan,kumaar,0,0,1
25,62901938,rajasthan,kumaar,0,0,1
25,64747222,rajasthan,kumaar,0,0,1
25,63993768,rajasthan,kumaar,0,0,1
25,63226889,rajasthan,kumaar,0,0,1
25,65185545,rajasthan,kumaar,0,0,1
25,62435607,rajasthan,kumaar,0,0,1
25,62822560,rajasthan,kumaar,0,0,1
25,64734630,rajasthan,kumaar,0,0,1
25,65399276,rajasthan,mal,0,0,0
25,62320488,rajasthan,kumaar,0,0,1
25,63344204,rajasthan,chandr,0,0,1
25,64236483,rajasthan,kumaar,0,0,1
25,63503480,rajasthan,mamgalaanee,1,1,1
25,63396519,rajasthan,kumaar,0,0,1
25,64581701,rajasthan,kumaar,0,0,1
25,65106178,rajasthan,mal,0,0,0
25,64931045,rajasthan,maalee,0,0,0
25,64747844,rajasthan,khaathu,0,0,1
25,63781074,rajasthan,kumaar,0,0,1
25,64705784,rajasthan,vathanaanee,1,1,1
25,62430926,rajasthan,kumaar,0,0,1
25,64509446,rajasthan,maalee,0,0,0
25,63757663,rajasthan,kumaar,0,0,1
25,62280387,rajasthan,raanaa,0,0,0
25,63339225,rajasthan,kumaar,0,0,1
26,65741111,sikkim,prasad,1,0,0
26,65707340,sikkim,sherpa,1,1,1
26,65716038,sikkim,pradhan,1,0,1
26,65708125,sikkim,sherpa,1,1,1
26,65740762,sikkim,chhettri,1,1,1
26,65760104,sikkim,dorjee,1,0,1
26,65710635,sikkim,pradhan,1,0,1
26,65741015,sikkim,sark,1,1,0
26,65730762,sikkim,bahua,1,0,1
26,65683609,sikkim,limbo,1,0,1
26,65763879,sikkim,dahal,1,0,0
26,65732847,sikkim,manger,1,1,1
26,65698842,sikkim,sherpa,1,1,1
26,65706421,sikkim,sherpa,1,1,1
26,65694931,sikkim,pradhan,1,0,1
26,65726887,sikkim,chettri,1,1,1
26,65748304,sikkim,manger,1,1,1
26,65703455,sikkim,chettri,1,1,1
26,65721010,sikkim,chettri,1,1,1
26,65766193,sikkim,chettri,1,1,1
26,65692464,sikkim,fla,1,1,1
26,65757758,sikkim,prasad,1,0,0
26,65714501,sikkim,chettri,1,1,1
26,65750759,sikkim,pradhan,1,0,1
26,65725941,sikkim,foal,1,1,1
26,65722765,sikkim,sherpa,1,1,1
26,65775837,sikkim,sherpa,1,1,1
26,65756979,sikkim,chettri,1,1,1
26,65762896,sikkim,pradhan,1,0,1
26,65720398,sikkim,fla,1,1,1
26,65752967,sikkim,bhutla,1,1,1
26,65706332,sikkim,chettri,1,1,1
26,65694036,sikkim,sherpa,1,1,1
26,65757519,sikkim,chettri,1,1,1
26,65698403,sikkim,sherpa,1,1,1
26,65749589,sikkim,sherpa,1,1,1
26,65710696,sikkim,pual,1,1,1
26,65778383,sikkim,chettri,1,1,1
26,65713765,sikkim,pradhan,1,0,1
26,65687960,sikkim,limbo,1,0,1
26,65778077,sikkim,tamas,1,0,1
26,65717768,sikkim,chettri,1,1,1
26,65694704,sikkim,sherpa,1,1,1
26,65682197,sikkim,chettri,1,1,1
26,65731577,sikkim,chettri,1,1,1
26,65744557,sikkim,prasad,1,0,0
26,65685601,sikkim,chettri,1,1,1
26,65732919,sikkim,chettri,1,1,1
26,65711723,sikkim,manger,1,1,1
26,65685351,sikkim,chettri,1,1,1
26,65715549,sikkim,manger,1,1,1
26,65681845,sikkim,chettri,1,1,1
26,65734740,sikkim,manger,1,1,1
26,65772899,sikkim,sherpa,1,1,1
26,65710676,sikkim,manger,1,1,1
26,65748816,sikkim,pradhan,1,0,1
26,65723655,sikkim,chettri,1,1,1
26,65727099,sikkim,chettri,1,1,1
26,65718037,sikkim,pradhan,1,0,1
26,65739499,sikkim,sherpa,1,1,1
26,65737449,sikkim,chettri,1,1,1
26,65696485,sikkim,chettri,1,1,1
26,65740981,sikkim,prasad,1,0,0
26,65688602,sikkim,pradhan,1,0,1
26,65765672,sikkim,prasad,1,0,0
26,65689796,sikkim,manger,1,1,1
26,65778009,sikkim,bhutla,1,1,1
26,65777336,sikkim,fial,1,1,1
26,65741097,sikkim,chettri,1,1,1
26,65712480,sikkim,pradhan,1,0,1
26,65719425,sikkim,chettri,1,1,1
26,65778610,sikkim,pradhan,1,0,1
26,65680604,sikkim,chettri,1,1,1
26,65761890,sikkim,prasad,1,0,0
26,65772620,sikkim,gautam,1,0,1
26,65777721,sikkim,sherpa,1,1,1
26,65703036,sikkim,pradhan,1,0,1
26,65772702,sikkim,dahal,1,0,0
26,65768634,sikkim,thakur,1,1,1
26,65752038,sikkim,prasad,1,0,0
26,65756679,sikkim,gautam,1,0,1
26,65736283,sikkim,prasad,1,0,0
26,65741169,sikkim,prasad,1,0,0
26,65744838,sikkim,prasad,1,0,0
26,65769364,sikkim,prasad,1,0,0
26,65688898,sikkim,basmet,1,1,1
26,65685938,sikkim,chettri,1,1,1
26,65680598,sikkim,pradhan,1,0,1
26,65773402,sikkim,kare,0,1,0
26,65682859,sikkim,bhutla,1,1,1
26,65767504,sikkim,pravin,0,0,1
26,65704586,sikkim,chettri,1,1,1
26,65716801,sikkim,chettri,1,1,1
26,65706985,sikkim,sherpa,1,1,1
26,65756663,sikkim,sark,1,1,0
26,65723070,sikkim,chettri,1,1,1
26,65773061,sikkim,pradhan,1,0,1
26,65742807,sikkim,pradhan,1,0,1
26,65737596,sikkim,chettri,1,1,1
26,65731281,sikkim,chettri,1,1,1
26,65726799,sikkim,fla,1,1,1
26,65712192,sikkim,sherpa,1,1,1
26,65746551,sikkim,pradhan,1,0,1
26,65705529,sikkim,chettri,1,1,1
26,65716276,sikkim,manger,1,1,1
26,65691806,sikkim,manger,1,1,1
26,65695253,sikkim,sherpa,1,1,1
26,65720654,sikkim,chettri,1,1,1
26,65757908,sikkim,chettri,1,1,1
26,65759958,sikkim,bhutla,1,1,1
26,65741547,sikkim,sherpa,1,1,1
26,65729698,sikkim,chettri,1,1,1
26,65709431,sikkim,manger,1,1,1
26,65742987,sikkim,pradhan,1,0,1
26,65700964,sikkim,chettri,1,1,1
26,65688818,sikkim,kare,0,1,0
26,65704679,sikkim,chettri,1,1,1
26,65764501,sikkim,pradhan,1,0,1
26,65749331,sikkim,sherpa,1,1,1
26,65715293,sikkim,chettri,1,1,1
26,65707347,sikkim,sherpa,1,1,1
26,65687067,sikkim,sherpa,1,1,1
26,65755094,sikkim,chettri,1,1,1
26,65698440,sikkim,sherpa,1,1,1
26,65754644,sikkim,chettri,1,1,1
26,65687406,sikkim,sherpa,1,1,1
26,65777439,sikkim,domalepcha,1,0,1
26,65688590,sikkim,thakur,1,1,1
26,65755806,sikkim,manger,1,1,1
26,65714983,sikkim,aid,1,1,1
26,65691985,sikkim,chettri,1,1,1
26,65773781,sikkim,manger,1,1,1
26,65743598,sikkim,bhandari,1,1,1
26,65682307,sikkim,chettri,1,1,1
26,65746167,sikkim,chettri,1,1,1
26,65745058,sikkim,pradhan,1,0,1
26,65680385,sikkim,chettri,1,1,1
26,65695264,sikkim,kam,1,1,1
26,65767526,sikkim,khanna,0,0,1
26,65694797,sikkim,kam,1,1,1
26,65763803,sikkim,nepal,1,0,0
26,65724957,sikkim,kam,1,1,1
26,65765295,sikkim,bhutla,1,1,1
26,65765201,sikkim,moktan,1,0,1
26,65682547,sikkim,bhandari,1,1,1
26,65701528,sikkim,pradhan,1,0,1
26,65778057,sikkim,bhutla,1,1,1
26,65747689,sikkim,pradhan,1,0,1
26,65717218,sikkim,chettri,1,1,1
26,65748617,sikkim,sherpa,1,1,1
26,65745415,sikkim,chettri,1,1,1
26,65754318,sikkim,fla,1,1,1
26,65724510,sikkim,chettri,1,1,1
26,65684695,sikkim,sherpa,1,1,1
26,65732436,sikkim,bhutla,1,1,1
26,65723319,sikkim,sherpa,1,1,1
26,65692666,sikkim,manger,1,1,1
26,65760273,sikkim,bhutla,1,1,1
26,65732919,sikkim,chettri,1,1,1
26,65693533,sikkim,manger,1,1,1
26,65741710,sikkim,dahal,1,0,0
26,65701911,sikkim,manger,1,1,1
26,65730684,sikkim,bhandari,1,1,1
26,65718845,sikkim,tamamg,1,1,1
26,65699606,sikkim,limbo,1,0,1
26,65726329,sikkim,sherpa,1,1,1
26,65736341,sikkim,prasad,1,0,0
26,65726597,sikkim,sherpa,1,1,1
26,65750578,sikkim,dahal,1,0,0
26,65710478,sikkim,kam,1,1,1
26,65773061,sikkim,pradhan,1,0,1
26,65731177,sikkim,chettri,1,1,1
26,65759825,sikkim,bhutla,1,1,1
26,65760033,sikkim,chettri,1,1,1
26,65721338,sikkim,aaa,1,1,1
26,65737363,sikkim,chettri,1,1,1
26,65728206,sikkim,chettri,1,1,1
26,65773500,sikkim,pradhan,1,0,1
26,65714819,sikkim,chettri,1,1,1
26,65753740,sikkim,sherpa,1,1,1
26,65709031,sikkim,chettri,1,1,1
26,65737857,sikkim,chettri,1,1,1
26,65693044,sikkim,manger,1,1,1
26,65734046,sikkim,pradhan,1,0,1
26,65751606,sikkim,bhutla,1,1,1
26,65774357,sikkim,fla,1,1,1
26,65766306,sikkim,sherpa,1,1,1
26,65699677,sikkim,kam,1,1,1
26,65728375,sikkim,chettri,1,1,1
26,65770850,sikkim,tamamg,1,1,1
26,65695071,sikkim,sherpa,1,1,1
26,65720402,sikkim,chettri,1,1,1
26,65769522,sikkim,verma,1,0,1
26,65720257,sikkim,sherpa,1,1,1
26,65776661,sikkim,sherpa,1,1,1
26,65747656,sikkim,pradhan,1,0,1
26,65697022,sikkim,sherpa,1,1,1
26,65756725,sikkim,shah,0,0,0
26,65759457,sikkim,manger,1,1,1
26,65773275,sikkim,chettri,1,1,1
26,65755809,sikkim,manger,1,1,1
26,65715450,sikkim,chettri,1,1,1
26,65761232,sikkim,chettri,1,1,1
26,65714236,sikkim,limbo,1,0,1
26,65726659,sikkim,sherpa,1,1,1
26,65773175,sikkim,chettri,1,1,1
26,65739099,sikkim,pradhan,1,0,1
26,65771746,sikkim,chettri,1,1,1
26,65778297,sikkim,bhutla,1,1,1
26,65701648,sikkim,chettri,1,1,1
26,65722019,sikkim,manger,1,1,1
26,65762562,sikkim,cintury,0,1,1
26,65731599,sikkim,chettri,1,1,1
26,65762836,sikkim,tamas,1,0,1
26,65762611,sikkim,pradhan,1,0,1
26,65758008,sikkim,bhutla,1,1,1
26,65756630,sikkim,chettri,1,1,1
26,65752671,sikkim,sherpa,1,1,1
26,65713560,sikkim,pradhan,1,0,1
26,65779196,sikkim,lagchenpa,1,1,1
26,65697229,sikkim,sherpa,1,1,1
26,65722923,sikkim,sherpa,1,1,1
26,65764161,sikkim,chettri,1,1,1
26,65685385,sikkim,chettri,1,1,1
26,65757009,sikkim,thakur,1,1,1
26,65718296,sikkim,chettri,1,1,1
26,65757998,sikkim,chettri,1,1,1
26,65754831,sikkim,manger,1,1,1
26,65763706,sikkim,chettri,1,1,1
26,65699754,sikkim,chettri,1,1,1
26,65696203,sikkim,chettri,1,1,1
26,65691724,sikkim,bhutla,1,1,1
26,65761029,sikkim,tamas,1,0,1
26,65704159,sikkim,chettri,1,1,1
26,65769205,sikkim,prasad,1,0,0
26,65764652,sikkim,bhutla,1,1,1
26,65723670,sikkim,cintury,0,1,1
26,65742402,sikkim,chettri,1,1,1
26,65722033,sikkim,manger,1,1,1
26,65734283,sikkim,lampcheney,1,1,1
26,65754684,sikkim,sherpa,1,1,1
26,65744754,sikkim,prasad,1,0,0
26,65692030,sikkim,fla,1,1,1
26,65684639,sikkim,sherpa,1,1,1
26,65757600,sikkim,chettri,1,1,1
26,65697486,sikkim,sherpa,1,1,1
26,65708858,sikkim,chettri,1,1,1
26,65711110,sikkim,manger,1,1,1
26,65696643,sikkim,chettri,1,1,1
26,65757260,sikkim,chettri,1,1,1
26,65764390,sikkim,pradhan,1,0,1
26,65729661,sikkim,chettri,1,1,1
26,65697439,sikkim,sherpa,1,1,1
26,65753877,sikkim,chettri,1,1,1
26,65729906,sikkim,sherpa,1,1,1
26,65759869,sikkim,thapra,1,1,1
26,65745170,sikkim,bhuvjel,1,1,1
26,65754805,sikkim,manger,1,1,1
26,65765169,sikkim,pradhan,1,0,1
26,65752700,sikkim,sherpa,1,1,1
26,65738709,sikkim,pradhan,1,0,1
26,65763903,sikkim,fla,1,1,1
26,65737946,sikkim,kam,1,1,1
26,65719459,sikkim,sherpa,1,1,1
26,65698893,sikkim,sherpa,1,1,1
26,65773063,sikkim,pradhan,1,0,1
26,65680961,sikkim,manger,1,1,1
26,65718680,sikkim,chettri,1,1,1
26,65761945,sikkim,chettri,1,1,1
26,65753499,sikkim,chettri,1,1,1
26,65758598,sikkim,sherpa,1,1,1
26,65706780,sikkim,manger,1,1,1
26,65688405,sikkim,kuki,1,1,1
26,65710559,sikkim,chettri,1,1,1
26,65734983,sikkim,pradhan,1,0,1
26,65718705,sikkim,pradhan,1,0,1
26,65718953,sikkim,chettri,1,1,1
26,65732304,sikkim,nepal,1,0,0
26,65715723,sikkim,pradhan,1,0,1
26,65691399,sikkim,chettri,1,1,1
26,65774063,sikkim,sevwa,0,0,1
26,65764065,sikkim,chettri,1,1,1
26,65754507,sikkim,chettri,1,1,1
26,65689051,sikkim,chettri,1,1,1
26,65739727,sikkim,limbo,1,0,1
26,65757516,sikkim,tamas,1,0,1
26,65725411,sikkim,chettri,1,1,1
26,65773956,sikkim,fla,1,1,1
26,65778619,sikkim,ram,1,0,0
26,65748195,sikkim,sherpa,1,1,1
26,65742891,sikkim,chettri,1,1,1
26,65725133,sikkim,pradhan,1,0,1
26,65751527,sikkim,bhutla,1,1,1
26,65776591,sikkim,manger,1,1,1
26,65734266,sikkim,pradhan,1,0,1
26,65764793,sikkim,khawas,1,1,1
26,65775062,sikkim,sherpa,1,1,1
26,65753104,sikkim,sherpa,1,1,1
26,65701851,sikkim,chettri,1,1,1
26,65773304,sikkim,chettri,1,1,1
26,65753764,sikkim,sherpa,1,1,1
26,65696956,sikkim,sherpa,1,1,1
26,65724536,sikkim,brahman,1,1,1
26,65727672,sikkim,chettri,1,1,1
26,65736259,sikkim,prasad,1,0,0
26,65681230,sikkim,chettri,1,1,1
26,65763261,sikkim,bhutla,1,1,1
26,65712849,sikkim,manger,1,1,1
26,65699826,sikkim,chettri,1,1,1
26,65771430,sikkim,prasad,1,0,0
26,65735060,sikkim,manger,1,1,1
26,65693026,sikkim,chettri,1,1,1
26,65755277,sikkim,sherpa,1,1,1
26,65764307,sikkim,chettri,1,1,1
26,65696334,sikkim,chettri,1,1,1
26,65681842,sikkim,chettri,1,1,1
26,65751400,sikkim,bhutla,1,1,1
26,65769188,sikkim,chettri,1,1,1
26,65752409,sikkim,chettri,1,1,1
26,65779087,sikkim,prasad,1,0,0
26,65696385,sikkim,chettri,1,1,1
26,65695372,sikkim,sherpa,1,1,1
26,65688693,sikkim,ruawiat,1,1,1
26,65740895,sikkim,pradhan,1,0,1
26,65697138,sikkim,sherpa,1,1,1
26,65726080,sikkim,chettri,1,1,1
26,65712827,sikkim,fial,1,1,1
26,65727143,sikkim,chettri,1,1,1
26,65749106,sikkim,dharlal,1,1,1
26,65769273,sikkim,chettri,1,1,1
26,65746815,sikkim,chettri,1,1,1
26,65733728,sikkim,bhattarai,1,0,1
26,65688412,sikkim,kam,1,1,1
26,65688775,sikkim,chettri,1,1,1
26,65682767,sikkim,pradhan,1,0,1
26,65688853,sikkim,subedi,0,0,1
26,65761952,sikkim,sherpa,1,1,1
26,65737115,sikkim,dariee,0,0,0
26,65696252,sikkim,chettri,1,1,1
26,65749136,sikkim,sherpa,1,1,1
26,65715059,sikkim,manger,1,1,1
26,65730328,sikkim,khakal,1,0,1
26,65709331,sikkim,fla,1,1,1
26,65763610,sikkim,pradhan,1,0,1
26,65750641,sikkim,manger,1,1,1
26,65698531,sikkim,sherpa,1,1,1
26,65757096,sikkim,thakur,1,1,1
26,65772860,sikkim,fla,1,1,1
26,65686577,sikkim,chettri,1,1,1
26,65715600,sikkim,pradhan,1,0,1
26,65721027,sikkim,pradhan,1,0,1
26,65772274,sikkim,bhutla,1,1,1
26,65745329,sikkim,pradhan,1,0,1
26,65750918,sikkim,tamas,1,0,1
26,65706160,sikkim,sherpa,1,1,1
26,65719878,sikkim,sherpa,1,1,1
26,65715618,sikkim,pradhan,1,0,1
26,65735613,sikkim,chettri,1,1,1
26,65748696,sikkim,sherpa,1,1,1
26,65683490,sikkim,limbo,1,0,1
26,65749283,sikkim,sherpa,1,1,1
26,65727851,sikkim,fla,1,1,1
26,65709507,sikkim,chettri,1,1,1
26,65680547,sikkim,sark,1,1,0
26,65685772,sikkim,sherpa,1,1,1
26,65736103,sikkim,kumari,0,0,1
26,65766350,sikkim,chettri,1,1,1
26,65704957,sikkim,chettri,1,1,1
26,65729039,sikkim,chettri,1,1,1
26,65746661,sikkim,bhutla,1,1,1
26,65711327,sikkim,pradhan,1,0,1
26,65681250,sikkim,chettri,1,1,1
26,65700656,sikkim,chettri,1,1,1
26,65722912,sikkim,sherpa,1,1,1
26,65703885,sikkim,bhutla,1,1,1
26,65711821,sikkim,mangerithapa,1,0,0
26,65725989,sikkim,sherpa,1,1,1
26,65721574,sikkim,sherpa,1,1,1
26,65709191,sikkim,fla,1,1,1
26,65740259,sikkim,sarki,1,1,1
26,65704536,sikkim,bhutla,1,1,1
26,65759149,sikkim,bhutla,1,1,1
26,65738815,sikkim,pradhan,1,0,1
26,65759140,sikkim,chettri,1,1,1
26,65690970,sikkim,chettri,1,1,1
26,65730677,sikkim,chettri,1,1,1
26,65775125,sikkim,sherpa,1,1,1
26,65701469,sikkim,pradhan,1,0,1
26,65739646,sikkim,pradhan,1,0,1
26,65686561,sikkim,chettri,1,1,1
26,65687098,sikkim,sherpa,1,1,1
26,65710199,sikkim,chettri,1,1,1
26,65735213,sikkim,kam,1,1,1
26,65758467,sikkim,bhutla,1,1,1
26,65754502,sikkim,bhattarai,1,0,1
26,65684044,sikkim,chettri,1,1,1
26,65730150,sikkim,sherpa,1,1,1
26,65761079,sikkim,chettri,1,1,1
26,65750466,sikkim,pradhan,1,0,1
26,65743615,sikkim,sark,1,1,0
26,65728657,sikkim,chettri,1,1,1
26,65733729,sikkim,bhattarai,1,0,1
26,65721405,sikkim,kam,1,1,1
26,65691201,sikkim,prasad,1,0,0
26,65682932,sikkim,dorjee,1,0,1
26,65681303,sikkim,chettri,1,1,1
26,65720148,sikkim,sherpa,1,1,1
26,65764906,sikkim,chettri,1,1,1
26,65740553,sikkim,ram,1,0,0
26,65749526,sikkim,sherpa,1,1,1
26,65731818,sikkim,nepal,1,0,0
26,65708729,sikkim,manger,1,1,1
26,65708678,sikkim,fla,1,1,1
26,65710371,sikkim,manger,1,1,1
26,65698040,sikkim,sherpa,1,1,1
26,65714542,sikkim,chettri,1,1,1
26,65688884,sikkim,chettri,1,1,1
26,65771824,sikkim,chettri,1,1,1
26,65701297,sikkim,pradhan,1,0,1
26,65736422,sikkim,prasad,1,0,0
26,65701699,sikkim,pradhan,1,0,1
26,65753557,sikkim,sherpa,1,1,1
26,65756618,sikkim,chettri,1,1,1
26,65727348,sikkim,fla,1,1,1
26,65690918,sikkim,chettri,1,1,1
26,65682134,sikkim,pradhan,1,0,1
26,65750132,sikkim,chettri,1,1,1
26,65684518,sikkim,pradhan,1,0,1
26,65685511,sikkim,sherpa,1,1,1
26,65775996,sikkim,chettri,1,1,1
26,65738099,sikkim,kam,1,1,1
26,65689252,sikkim,kam,1,1,1
26,65718734,sikkim,chettri,1,1,1
26,65764800,sikkim,chettri,1,1,1
26,65771714,sikkim,chettri,1,1,1
26,65722787,sikkim,sherpa,1,1,1
26,65702571,sikkim,chettri,1,1,1
26,65770675,sikkim,shah,0,0,0
26,65774268,sikkim,moktan,1,0,1
26,65777383,sikkim,pradhan,1,0,1
26,65741266,sikkim,fla,1,1,1
26,65695440,sikkim,sherpa,1,1,1
26,65731665,sikkim,chettri,1,1,1
26,65767314,sikkim,chettri,1,1,1
26,65690130,sikkim,bahlin,1,0,1
26,65688779,sikkim,neoqpaney,1,0,1
26,65685179,sikkim,domalepcha,1,0,1
26,65718679,sikkim,pradhan,1,0,1
26,65687790,sikkim,chettri,1,1,1
26,65710906,sikkim,sherpa,1,1,1
26,65725892,sikkim,chettri,1,1,1
26,65730323,sikkim,chettri,1,1,1
26,65740505,sikkim,pradhan,1,0,1
26,65731970,sikkim,gautam,1,0,1
26,65717827,sikkim,chettri,1,1,1
26,65700916,sikkim,chettri,1,1,1
26,65727630,sikkim,chettri,1,1,1
26,65758313,sikkim,sherpa,1,1,1
26,65703642,sikkim,chettri,1,1,1
26,65688083,sikkim,chettri,1,1,1
26,65737009,sikkim,prasad,1,0,0
26,65721031,sikkim,chalesey,0,0,0
26,65688354,sikkim,rani,0,1,0
26,65728406,sikkim,chettri,1,1,1
26,65706208,sikkim,sherpa,1,1,1
26,65683468,sikkim,chettri,1,1,1
26,65773218,sikkim,chettri,1,1,1
26,65770627,sikkim,shrestha,1,1,1
26,65746004,sikkim,pradhan,1,0,1
26,65697412,sikkim,sherpa,1,1,1
26,65744260,sikkim,chettri,1,1,1
26,65753550,sikkim,sherpa,1,1,1
26,65735984,sikkim,pradhan,1,0,1
26,65709391,sikkim,pradhan,1,0,1
26,65736014,sikkim,prasad,1,0,0
26,65730836,sikkim,chettri,1,1,1
26,65710907,sikkim,sherpa,1,1,1
26,65715478,sikkim,manger,1,1,1
26,65731414,sikkim,nepal,1,0,0
26,65706025,sikkim,sherpa,1,1,1
26,65694316,sikkim,pradhan,1,0,1
26,65768625,sikkim,prasad,1,0,0
26,65697376,sikkim,sherpa,1,1,1
26,65755936,sikkim,chettri,1,1,1
26,65696845,sikkim,fla,1,1,1
26,65733373,sikkim,chettri,1,1,1
26,65751621,sikkim,fla,1,1,1
26,65724646,sikkim,lakhey,1,1,1
26,65751361,sikkim,bhutla,1,1,1
26,65749805,sikkim,chettri,1,1,1
26,65775444,sikkim,pradhan,1,0,1
26,65729168,sikkim,fla,1,1,1
26,65735627,sikkim,pradhan,1,0,1
26,65777564,sikkim,sherpa,1,1,1
26,65692097,sikkim,chettri,1,1,1
26,65709688,sikkim,manger,1,1,1
26,65725618,sikkim,chettri,1,1,1
26,65717117,sikkim,sherpa,1,1,1
26,65690737,sikkim,chettri,1,1,1
26,65725866,sikkim,chettri,1,1,1
26,65681154,sikkim,manger,1,1,1
26,65768767,sikkim,ram,1,0,0
26,65749560,sikkim,pradhan,1,0,1
26,65770731,sikkim,chettri,1,1,1
26,65710739,sikkim,chettri,1,1,1
26,65775827,sikkim,sherpa,1,1,1
26,65729804,sikkim,chettri,1,1,1
26,65740024,sikkim,shah,0,0,0
26,65766818,sikkim,chettri,1,1,1
26,65708552,sikkim,manger,1,1,1
26,65755396,sikkim,pradhan,1,0,1
26,65720137,sikkim,pradhan,1,0,1
26,65687372,sikkim,sherpa,1,1,1
26,65739430,sikkim,chettri,1,1,1
26,65759612,sikkim,sherpa,1,1,1
26,65768664,sikkim,shah,0,0,0
26,65763037,sikkim,pradhan,1,0,1
26,65712493,sikkim,manger,1,1,1
26,65765463,sikkim,prasad,1,0,0
26,65702544,sikkim,rani,0,1,0
26,65723509,sikkim,pradhan,1,0,1
26,65758747,sikkim,sherpa,1,1,1
26,65723099,sikkim,chettri,1,1,1
26,65711959,sikkim,sherpa,1,1,1
26,65708360,sikkim,sherpa,1,1,1
26,65743824,sikkim,pradhan,1,0,1
26,65738819,sikkim,pradhan,1,0,1
26,65750848,sikkim,chettri,1,1,1
26,65704391,sikkim,pradhan,1,0,1
26,65713173,sikkim,pradhan,1,0,1
26,65757516,sikkim,tamas,1,0,1
26,65730080,sikkim,manger,1,1,1
26,65772893,sikkim,sherpa,1,1,1
26,65709301,sikkim,fla,1,1,1
26,65728933,sikkim,sherpa,1,1,1
26,65714433,sikkim,nepal,1,0,0
26,65695721,sikkim,pradhan,1,0,1
26,65733881,sikkim,dharlal,1,1,1
26,65699982,sikkim,chettri,1,1,1
26,65710018,sikkim,bhutla,1,1,1
26,65703071,sikkim,chettri,1,1,1
26,65682822,sikkim,fla,1,1,1
26,65742983,sikkim,ghimirey,1,1,1
26,65752420,sikkim,thapra,1,1,1
26,65715357,sikkim,manger,1,1,1
26,65682979,sikkim,subedi,0,0,1
26,65768246,sikkim,prasad,1,0,0
26,65720965,sikkim,pradhan,1,0,1
26,65689941,sikkim,chettri,1,1,1
26,65725452,sikkim,chettri,1,1,1
26,65769466,sikkim,ram,1,0,0
26,65695555,sikkim,sherpa,1,1,1
26,65759090,sikkim,bhutla,1,1,1
26,65758533,sikkim,praadhan,1,1,1
26,65751265,sikkim,sherpa,1,1,1
26,65729048,sikkim,chettri,1,1,1
26,65721626,sikkim,pradhan,1,0,1
26,65685476,sikkim,limbo,1,0,1
26,65741431,sikkim,pradhan,1,0,1
26,65719141,sikkim,chettri,1,1,1
26,65734727,sikkim,manger,1,1,1
26,65752245,sikkim,sherpa,1,1,1
26,65711245,sikkim,gurluag,1,1,1
26,65768145,sikkim,prasad,1,0,0
26,65745816,sikkim,chettri,1,1,1
26,65711257,sikkim,manger,1,1,1
26,65742307,sikkim,bhandari,1,1,1
26,65765124,sikkim,pradhan,1,0,1
26,65777309,sikkim,taklanig,1,1,1
26,65767767,sikkim,prasad,1,0,0
26,65736380,sikkim,pradhan,1,0,1
26,65758715,sikkim,sherpa,1,1,1
26,65685908,sikkim,sherpa,1,1,1
26,65765793,sikkim,chettri,1,1,1
26,65700336,sikkim,sherpa,1,1,1
26,65761399,sikkim,chettri,1,1,1
26,65775025,sikkim,moktan,1,0,1
26,65769577,sikkim,chettri,1,1,1
26,65692838,sikkim,manger,1,1,1
26,65692537,sikkim,chettri,1,1,1
26,65692251,sikkim,sherpa,1,1,1
26,65741037,sikkim,chettri,1,1,1
26,65718054,sikkim,chettri,1,1,1
26,65765936,sikkim,manger,1,1,1
26,65700469,sikkim,chettri,1,1,1
26,65704898,sikkim,chettri,1,1,1
26,65702648,sikkim,manger,1,1,1
26,65712630,sikkim,sherpa,1,1,1
26,65694879,sikkim,pradhan,1,0,1
26,65745158,sikkim,mangar,0,1,0
26,65760771,sikkim,chettri,1,1,1
26,65715810,sikkim,manger,1,1,1
26,65698212,sikkim,sherpa,1,1,1
26,65679930,sikkim,bhutla,1,1,1
26,65691726,sikkim,bhutla,1,1,1
26,65754427,sikkim,chettri,1,1,1
26,65758816,sikkim,chettri,1,1,1
26,65712041,sikkim,sherpa,1,1,1
26,65756528,sikkim,pradhan,1,0,1
26,65775567,sikkim,chettri,1,1,1
26,65753590,sikkim,sherpa,1,1,1
26,65724032,sikkim,nepal,1,0,0
26,65778974,sikkim,pradhan,1,0,1
26,65770144,sikkim,chettri,1,1,1
26,65721845,sikkim,kam,1,1,1
26,65760179,sikkim,chettri,1,1,1
26,65684152,sikkim,limbo,1,0,1
26,65709000,sikkim,chettri,1,1,1
26,65746941,sikkim,chettri,1,1,1
26,65725043,sikkim,khawas,1,1,1
26,65690607,sikkim,chettri,1,1,1
26,65768043,sikkim,sherpa,1,1,1
26,65746667,sikkim,pradhan,1,0,1
26,65722324,sikkim,tamas,1,0,1
26,65681181,sikkim,bhutla,1,1,1
26,65720496,sikkim,chettri,1,1,1
26,65717810,sikkim,sherpa,1,1,1
26,65690866,sikkim,chettri,1,1,1
26,65714256,sikkim,kumar,0,0,0
26,65776168,sikkim,upreti,1,0,1
26,65737225,sikkim,bhandari,1,1,1
26,65725113,sikkim,chettri,1,1,1
26,65723279,sikkim,chettri,1,1,1
26,65708696,sikkim,chettri,1,1,1
26,65725218,sikkim,pradhan,1,0,1
26,65754544,sikkim,limbli,1,0,1
26,65693680,sikkim,tamas,1,0,1
26,65693625,sikkim,manger,1,1,1
26,65729444,sikkim,sherpa,1,1,1
26,65775183,sikkim,chettri,1,1,1
26,65729075,sikkim,chettri,1,1,1
26,65699895,sikkim,chettri,1,1,1
26,65701565,sikkim,pradhan,1,0,1
26,65680857,sikkim,manger,1,1,1
26,65713497,sikkim,chettri,1,1,1
26,65708288,sikkim,sherpa,1,1,1
26,65730196,sikkim,chettri,1,1,1
26,65725448,sikkim,chettri,1,1,1
26,65712469,sikkim,manger,1,1,1
26,65685298,sikkim,pradhan,1,0,1
26,65684762,sikkim,sherpa,1,1,1
26,65694917,sikkim,pradhan,1,0,1
26,65755302,sikkim,sherpa,1,1,1
26,65760130,sikkim,bhutla,1,1,1
26,65765866,sikkim,chettri,1,1,1
26,65745176,sikkim,bhatarai,1,0,1
26,65742454,sikkim,bhutla,1,1,1
26,65738524,sikkim,chettri,1,1,1
26,65739044,sikkim,pradhan,1,0,1
26,65684573,sikkim,sherpa,1,1,1
26,65715636,sikkim,pradhan,1,0,1
26,65741571,sikkim,fla,1,1,1
26,65715584,sikkim,pradhan,1,0,1
26,65756470,sikkim,bhattarai,1,0,1
26,65765041,sikkim,chettri,1,1,1
26,65702822,sikkim,foal,1,1,1
26,65765068,sikkim,chettri,1,1,1
26,65751781,sikkim,sherpa,1,1,1
26,65703599,sikkim,fla,1,1,1
26,65758285,sikkim,chettri,1,1,1
26,65754470,sikkim,kam,1,1,1
26,65695128,sikkim,sherpa,1,1,1
26,65687063,sikkim,sherpa,1,1,1
26,65726124,sikkim,prasad,1,0,0
26,65699846,sikkim,chettri,1,1,1
26,65705029,sikkim,chettri,1,1,1
26,65690600,sikkim,chhettri,1,1,1
26,65746597,sikkim,prasad,1,0,0
26,65741373,sikkim,prasad,1,0,0
26,65691646,sikkim,sherpa,1,1,1
26,65700999,sikkim,chettri,1,1,1
26,65778001,sikkim,lerpcha,1,1,1
26,65707008,sikkim,chettri,1,1,1
26,65741627,sikkim,sherpa,1,1,1
26,65747015,sikkim,limbo,1,0,1
26,65775703,sikkim,sherpa,1,1,1
26,65757157,sikkim,chettri,1,1,1
26,65703139,sikkim,praveen,1,0,1
26,65735958,sikkim,chettri,1,1,1
26,65698223,sikkim,sherpa,1,1,1
26,65774963,sikkim,pradhan,1,0,1
26,65680712,sikkim,fla,1,1,1
26,65742943,sikkim,manger,1,1,1
26,65746185,sikkim,pradhan,1,0,1
26,65755426,sikkim,chettri,1,1,1
26,65694301,sikkim,limbusubba,1,1,1
26,65747238,sikkim,pradhan,1,0,1
26,65758757,sikkim,pradhan,1,0,1
26,65776845,sikkim,pradhan,1,0,1
26,65750060,sikkim,chettri,1,1,1
26,65771867,sikkim,khawas,1,1,1
26,65764952,sikkim,chettri,1,1,1
26,65748234,sikkim,sherpa,1,1,1
26,65777345,sikkim,bhutla,1,1,1
26,65755041,sikkim,manger,1,1,1
26,65766021,sikkim,fla,1,1,1
26,65760287,sikkim,denjongpa,0,0,0
26,65776406,sikkim,chettri,1,1,1
26,65703397,sikkim,kumar,0,0,0
26,65699704,sikkim,pradhan,1,0,1
26,65728992,sikkim,chettri,1,1,1
26,65749644,sikkim,sherpa,1,1,1
26,65713850,sikkim,pradhan,1,0,1
26,65758429,sikkim,sherpa,1,1,1
26,65699036,sikkim,manger,1,1,1
26,65684261,sikkim,chettri,1,1,1
26,65765001,sikkim,singh,0,0,0
26,65726251,sikkim,sherpa,1,1,1
26,65778100,sikkim,tamamg,1,1,1
26,65773301,sikkim,kumari,0,0,1
26,65763031,sikkim,chettri,1,1,1
26,65777588,sikkim,sherpa,1,1,1
26,65752724,sikkim,sherpa,1,1,1
26,65743071,sikkim,cghettri,1,1,1
26,65710711,sikkim,kaki,1,1,1
26,65689344,sikkim,manger,1,1,1
26,65698072,sikkim,sherpa,1,1,1
26,65718941,sikkim,chettri,1,1,1
26,65776465,sikkim,bhutla,1,1,1
26,65711007,sikkim,fla,1,1,1
26,65741833,sikkim,sherpa,1,1,1
26,65757360,sikkim,manger,1,1,1
26,65754903,sikkim,manger,1,1,1
26,65731006,sikkim,chettri,1,1,1
26,65697704,sikkim,bhutla,1,1,1
26,65758327,sikkim,sherpa,1,1,1
26,65742044,sikkim,pradhan,1,0,1
26,65747303,sikkim,chettri,1,1,1
26,65719147,sikkim,chettri,1,1,1
26,65694880,sikkim,pradhan,1,0,1
26,65728069,sikkim,chettri,1,1,1
26,65708129,sikkim,sherpa,1,1,1
26,65722978,sikkim,chettri,1,1,1
26,65750466,sikkim,pradhan,1,0,1
26,65774522,sikkim,chettri,1,1,1
26,65714459,sikkim,pradhan,1,0,1
26,65764901,sikkim,sherpa,1,1,1
26,65722988,sikkim,chettri,1,1,1
26,65741851,sikkim,bhandari,1,1,1
26,65694656,sikkim,sherpa,1,1,1
26,65759412,sikkim,pradhan,1,0,1
26,65767071,sikkim,singh,0,0,0
26,65687870,sikkim,limbo,1,0,1
26,65773084,sikkim,pradhan,1,0,1
26,65768913,sikkim,prasad,1,0,0
26,65724222,sikkim,thar,0,0,0
26,65710873,sikkim,chettri,1,1,1
26,65761672,sikkim,chettri,1,1,1
26,65690082,sikkim,chettri,1,1,1
26,65743166,sikkim,kumar,0,0,0
26,65722153,sikkim,pradhan,1,0,1
26,65701130,sikkim,chettri,1,1,1
26,65712226,sikkim,manger,1,1,1
26,65682350,sikkim,sherpa,1,1,1
26,65694701,sikkim,chettri,1,1,1
26,65722233,sikkim,pradhan,1,0,1
26,65770999,sikkim,prasad,1,0,0
26,65686539,sikkim,chettri,1,1,1
26,65758144,sikkim,chettri,1,1,1
26,65758457,sikkim,sherpa,1,1,1
26,65762460,sikkim,chettri,1,1,1
26,65766999,sikkim,dorjee,1,0,1
26,65776790,sikkim,chettri,1,1,1
26,65746870,sikkim,dorjee,1,0,1
26,65726028,sikkim,bhutla,1,1,1
26,65700358,sikkim,kam,1,1,1
26,65755831,sikkim,alley,1,0,1
26,65735641,sikkim,chettri,1,1,1
26,65764095,sikkim,pradhan,1,0,1
26,65740139,sikkim,kam,1,1,1
26,65746689,sikkim,chettri,1,1,1
26,65762820,sikkim,pradhan,1,0,1
26,65694067,sikkim,sherpa,1,1,1
26,65774420,sikkim,chettri,1,1,1
26,65744273,sikkim,chettri,1,1,1
26,65694333,sikkim,pradhan,1,0,1
26,65768071,sikkim,chettri,1,1,1
26,65710611,sikkim,manger,1,1,1
26,65680350,sikkim,chettri,1,1,1
26,65681311,sikkim,bhutla,1,1,1
26,65715677,sikkim,chettri,1,1,1
26,65702339,sikkim,chettri,1,1,1
26,65762246,sikkim,chettri,1,1,1
26,65731445,sikkim,dahal,1,0,0
26,65741454,sikkim,kam,1,1,1
26,65706084,sikkim,sherpa,1,1,1
26,65701821,sikkim,chettri,1,1,1
26,65765466,sikkim,sherpa,1,1,1
26,65698743,sikkim,sherpa,1,1,1
26,65691918,sikkim,manger,1,1,1
26,65735498,sikkim,pradhan,1,0,1
26,65681861,sikkim,chhettri,1,1,1
26,65712162,sikkim,sherpa,1,1,1
26,65745004,sikkim,chettri,1,1,1
26,65755566,sikkim,manger,1,1,1
26,65767180,sikkim,pradhan,1,0,1
26,65714695,sikkim,pradhan,1,0,1
26,65681899,sikkim,fla,1,1,1
26,65735766,sikkim,centuri,0,0,1
26,65759523,sikkim,chettri,1,1,1
26,65776532,sikkim,pradhan,1,0,1
26,65696506,sikkim,dorjee,1,0,1
26,65688328,sikkim,chettri,1,1,1
26,65756831,sikkim,prasad,1,0,0
26,65694335,sikkim,pradhan,1,0,1
26,65690763,sikkim,bhandari,1,1,1
26,65775763,sikkim,chettri,1,1,1
26,65698559,sikkim,sherpa,1,1,1
26,65762253,sikkim,pradhan,1,0,1
26,65776075,sikkim,chettri,1,1,1
26,65759532,sikkim,tamas,1,0,1
26,65737343,sikkim,pradhan,1,0,1
26,65742855,sikkim,kam,1,1,1
26,65753325,sikkim,sherpa,1,1,1
26,65685923,sikkim,sherpa,1,1,1
26,65735520,sikkim,chettri,1,1,1
26,65748523,sikkim,sherpa,1,1,1
26,65739276,sikkim,chettri,1,1,1
26,65754402,sikkim,chettri,1,1,1
26,65727008,sikkim,chettri,1,1,1
26,65771400,sikkim,sherpa,1,1,1
26,65743511,sikkim,sherpa,1,1,1
26,65716383,sikkim,sherpa,1,1,1
26,65713360,sikkim,prasad,1,0,0
26,65737931,sikkim,pradhan,1,0,1
26,65685866,sikkim,foal,1,1,1
26,65737970,sikkim,pradhan,1,0,1
26,65710412,sikkim,manger,1,1,1
26,65753576,sikkim,sherpa,1,1,1
26,65744753,sikkim,kumar,0,0,0
26,65744989,sikkim,pradhan,1,0,1
26,65732144,sikkim,nepal,1,0,0
26,65743717,sikkim,bhutla,1,1,1
26,65703772,sikkim,sark,1,1,0
26,65701723,sikkim,pradhan,1,0,1
26,65697770,sikkim,sherpa,1,1,1
26,65769568,sikkim,manger,1,1,1
26,65771374,sikkim,kumar,0,0,0
26,65758372,sikkim,sherpa,1,1,1
26,65728686,sikkim,chettri,1,1,1
26,65741438,sikkim,pradhan,1,0,1
26,65701329,sikkim,pradhan,1,0,1
26,65692929,sikkim,manger,1,1,1
26,65724670,sikkim,chettri,1,1,1
26,65744324,sikkim,pradhan,1,0,1
26,65709438,sikkim,pradhan,1,0,1
26,65697231,sikkim,sherpa,1,1,1
26,65712973,sikkim,raja,0,1,0
26,65683678,sikkim,chettri,1,1,1
26,65684736,sikkim,sherpa,1,1,1
26,65706993,sikkim,chettri,1,1,1
26,65728561,sikkim,chettri,1,1,1
26,65778965,sikkim,chettri,1,1,1
26,65744643,sikkim,anand,1,1,0
26,65684533,sikkim,sherpa,1,1,1
26,65765646,sikkim,chettri,1,1,1
26,65680867,sikkim,manger,1,1,1
26,65684987,sikkim,pradhan,1,0,1
26,65734914,sikkim,pradhan,1,0,1
26,65769539,sikkim,bhutla,1,1,1
26,65734708,sikkim,manger,1,1,1
26,65693731,sikkim,chettri,1,1,1
26,65715112,sikkim,manger,1,1,1
26,65719811,sikkim,sherpa,1,1,1
26,65703931,sikkim,dhanothia,0,0,0
26,65704017,sikkim,pradhan,1,0,1
26,65705023,sikkim,chettri,1,1,1
26,65756137,sikkim,sherpa,1,1,1
26,65766160,sikkim,fla,1,1,1
26,65734977,sikkim,chettri,1,1,1
26,65741755,sikkim,pradhan,1,0,1
26,65769949,sikkim,pradhan,1,0,1
26,65727581,sikkim,chettri,1,1,1
26,65700071,sikkim,sherpa,1,1,1
26,65681146,sikkim,manger,1,1,1
26,65708016,sikkim,sherpa,1,1,1
26,65773027,sikkim,fla,1,1,1
26,65776723,sikkim,doma,1,1,0
26,65688034,sikkim,chettri,1,1,1
26,65735893,sikkim,prasad,1,0,0
26,65768841,sikkim,bhutla,1,1,1
26,65698786,sikkim,sherpa,1,1,1
26,65682512,sikkim,limbo,1,0,1
26,65681447,sikkim,dahal,1,0,0
26,65692635,sikkim,manger,1,1,1
26,65682186,sikkim,limbo,1,0,1
26,65754054,sikkim,chettri,1,1,1
26,65769099,sikkim,chettri,1,1,1
26,65721039,sikkim,dahal,1,0,0
26,65772566,sikkim,gautam,1,0,1
26,65718848,sikkim,chettri,1,1,1
26,65744902,sikkim,prasad,1,0,0
26,65775004,sikkim,chettri,1,1,1
26,65774272,sikkim,sherpa,1,1,1
26,65751893,sikkim,bhutla,1,1,1
26,65771203,sikkim,sherpa,1,1,1
26,65755637,sikkim,chettri,1,1,1
26,65769218,sikkim,pradhan,1,0,1
26,65692481,sikkim,chettri,1,1,1
26,65749643,sikkim,sherpa,1,1,1
26,65771538,sikkim,prasad,1,0,0
26,65688292,sikkim,limbo,1,0,1
26,65692509,sikkim,kam,1,1,1
26,65702058,sikkim,kam,1,1,1
26,65731446,sikkim,dahal,1,0,0
26,65715674,sikkim,chettri,1,1,1
26,65759095,sikkim,sherpa,1,1,1
26,65685029,sikkim,sherpa,1,1,1
26,65744139,sikkim,dahal,1,0,0
26,65745137,sikkim,pradhan,1,0,1
26,65738184,sikkim,manger,1,1,1
26,65700820,sikkim,chettri,1,1,1
26,65683212,sikkim,bhutla,1,1,1
26,65702471,sikkim,kulung,1,0,1
26,65724627,sikkim,sherpa,1,1,1
26,65693366,sikkim,limbo,1,0,1
26,65726159,sikkim,kam,1,1,1
26,65771084,sikkim,prasad,1,0,0
26,65766257,sikkim,chettri,1,1,1
26,65763347,sikkim,dahal,1,0,0
26,65739047,sikkim,kam,1,1,1
26,65768115,sikkim,prasad,1,0,0
26,65680160,sikkim,chettri,1,1,1
26,65711873,sikkim,fla,1,1,1
26,65776611,sikkim,chettri,1,1,1
26,65757917,sikkim,flal,1,1,1
26,65727833,sikkim,kam,1,1,1
26,65748836,sikkim,pradhan,1,0,1
26,65688667,sikkim,pradhan,1,0,1
26,65698285,sikkim,sherpa,1,1,1
26,65696998,sikkim,sherpa,1,1,1
26,65681775,sikkim,bhutla,1,1,1
26,65764025,sikkim,bhutla,1,1,1
26,65774143,sikkim,pradhan,1,0,1
26,65681826,sikkim,chhettri,1,1,1
26,65772411,sikkim,dahal,1,0,0
26,65699343,sikkim,chettri,1,1,1
26,65726330,sikkim,fla,1,1,1
26,65752881,sikkim,sherpa,1,1,1
26,65710644,sikkim,manger,1,1,1
26,65750582,sikkim,thapra,1,1,1
26,65683873,sikkim,kare,0,1,0
26,65747090,sikkim,pradhan,1,0,1
26,65760629,sikkim,pradhan,1,0,1
26,65725632,sikkim,chettri,1,1,1
26,65713852,sikkim,pradhan,1,0,1
26,65700209,sikkim,kam,1,1,1
26,65706212,sikkim,sherpa,1,1,1
26,65734617,sikkim,chettri,1,1,1
26,65734415,sikkim,chettri,1,1,1
26,65742046,sikkim,pradhan,1,0,1
26,65692836,sikkim,manger,1,1,1
26,65682312,sikkim,chettri,1,1,1
26,65747716,sikkim,pradhan,1,0,1
26,65734168,sikkim,pradhan,1,0,1
26,65680536,sikkim,pradhan,1,0,1
26,65772512,sikkim,nepal,1,0,0
26,65770252,sikkim,sherpa,1,1,1
26,65764181,sikkim,sherpa,1,1,1
26,65681869,sikkim,chhettri,1,1,1
26,65724814,sikkim,bhutla,1,1,1
26,65686751,sikkim,sark,1,1,0
26,65686607,sikkim,chettri,1,1,1
26,65723669,sikkim,cintury,0,1,1
26,65700542,sikkim,chettri,1,1,1
26,65692697,sikkim,manger,1,1,1
26,65711327,sikkim,pradhan,1,0,1
26,65713543,sikkim,bhutla,1,1,1
26,65735440,sikkim,pradhan,1,0,1
26,65772244,sikkim,chettri,1,1,1
26,65760581,sikkim,targain,1,1,0
26,65760519,sikkim,chettri,1,1,1
26,65774064,sikkim,singh,0,0,0
26,65766287,sikkim,chettri,1,1,1
26,65726865,sikkim,chettri,1,1,1
26,65752997,sikkim,sherpa,1,1,1
26,65772747,sikkim,gautam,1,0,1
26,65736269,sikkim,sherpa,1,1,1
26,65761127,sikkim,chettri,1,1,1
26,65773271,sikkim,sherpa,1,1,1
26,65739949,sikkim,chettri,1,1,1
26,65699903,sikkim,chettri,1,1,1
26,65773926,sikkim,priadhan,1,0,1
26,65724373,sikkim,chettri,1,1,1
26,65702134,sikkim,gev,0,1,0
26,65681405,sikkim,chettri,1,1,1
26,65701737,sikkim,chettri,1,1,1
26,65744582,sikkim,pradhan,1,0,1
26,65706062,sikkim,sherpa,1,1,1
26,65738743,sikkim,pradhan,1,0,1
26,65717080,sikkim,pradhan,1,0,1
26,65702915,sikkim,manger,1,1,1
26,65765260,sikkim,chettri,1,1,1
26,65741018,sikkim,singh,0,0,0
26,65766768,sikkim,pradhan,1,0,1
26,65691724,sikkim,bhutla,1,1,1
26,65700059,sikkim,sherpa,1,1,1
26,65742658,sikkim,dahal,1,0,0
26,65682914,sikkim,chettri,1,1,1
26,65708811,sikkim,kam,1,1,1
27,65989208,tel,ots,1,1,1
27,65929065,tel,tas,1,1,1
27,65820534,tel,oto,1,1,1
27,65872802,tel,residency,1,1,1
27,66007396,tel,ots,1,1,1
27,65807076,tel,boc,1,1,1
27,65939048,tel,oto,1,1,1
27,65978953,tel,ots,1,1,1
27,65899886,tel,ots,1,1,1
27,65859732,tel,dos,1,1,1
27,65838075,tel,dos,1,1,1
27,66039227,tel,ots,1,1,1
27,66040243,tel,ots,1,1,1
27,65782190,tel,oto,1,1,1
27,65880295,tel,ots,1,1,1
27,66019217,tel,oto,1,1,1
27,65866735,tel,oto,1,1,1
27,65828470,tel,ots,1,1,1
27,65971059,tel,ots,1,1,1
27,66046786,tel,ood,1,1,1
27,65973932,tel,een,1,1,1
27,65797888,tel,oto,1,1,1
27,65870333,tel,sow,1,1,1
27,65792611,tel,dpbs,1,1,1
27,65786230,tel,nyo,1,1,1
27,65973781,tel,ots,1,1,1
27,66037229,tel,ots,1,1,1
27,65892143,tel,ots,1,1,1
27,65832400,tel,oto,1,1,1
27,66015464,tel,ots,1,1,1
27,65921805,tel,nagar,0,0,1
27,66023283,tel,ots,1,1,1
27,65875686,tel,seog,1,1,1
27,65830629,tel,ots,1,1,1
27,65861846,tel,nyo,1,1,1
27,65908009,tel,eee,0,1,0
27,65963635,tel,oto,1,1,1
27,65890177,tel,ots,1,1,1
27,66037434,tel,ots,1,1,1
27,65934187,tel,tpe,1,1,1
27,65939478,tel,oto,1,1,1
27,65932070,tel,oto,1,1,1
27,66023657,tel,ots,1,1,1
27,65877575,tel,ots,1,1,1
27,65952634,tel,oto,1,1,1
27,65993793,tel,ots,1,1,1
27,65798465,tel,oto,1,1,1
27,65913319,tel,dasa,0,1,0
27,65864726,tel,bog,1,1,1
27,65849872,tel,oto,1,1,1
27,65830138,tel,ots,1,1,1
27,65865707,tel,ohs,1,1,1
27,65847669,tel,oto,1,1,1
27,66044358,tel,oto,1,1,1
27,65864506,tel,oto,1,1,1
27,65991976,tel,ots,1,1,1
27,65934935,tel,cts,1,1,1
27,65823872,tel,ots,1,1,1
27,65996668,tel,ots,1,1,1
27,65956915,tel,ots,1,1,1
27,66010859,tel,ots,1,1,1
27,65927277,tel,ots,1,1,1
27,65892766,tel,ots,1,1,1
27,65992521,tel,ots,1,1,1
27,65990774,tel,ots,1,1,1
27,65938627,tel,oto,1,1,1
27,65878687,tel,ots,1,1,1
27,65891566,tel,ots,1,1,1
27,65894681,tel,ots,1,1,1
27,65808885,tel,oto,1,1,1
27,65919297,tel,dowd,1,1,1
27,65955192,tel,ots,1,1,1
27,65805611,tel,oto,1,1,1
27,65962514,tel,gens,1,1,1
27,65855704,tel,dao,0,0,1
27,65939903,tel,oto,1,1,1
27,65799657,tel,day,1,1,1
27,65972085,tel,ots,1,1,1
27,66044152,tel,ovo,1,1,1
27,65889151,tel,ots,1,1,1
27,65807016,tel,gvo,1,1,1
27,66004191,tel,ots,1,1,1
27,65958627,tel,ots,1,1,1
27,65787358,tel,mangal,0,0,1
27,65888022,tel,bot,1,1,1
27,65986187,tel,ots,1,1,1
27,65792882,tel,tro,1,1,1
27,65905542,tel,ots,1,1,1
27,65856396,tel,oto,1,1,1
27,65881891,tel,ots,1,1,1
27,65839967,tel,dae,1,1,1
27,66008403,tel,ots,1,1,1
27,66005679,tel,ots,1,1,1
27,65990385,tel,ots,1,1,1
27,65866539,tel,oto,1,1,1
27,65917899,tel,ots,1,1,1
27,65928904,tel,bvh,1,1,1
27,66030061,tel,ots,1,1,1
27,65829213,tel,ots,1,1,1
27,66030662,tel,ots,1,1,1
27,66034478,tel,ots,1,1,1
27,65876385,tel,ots,1,1,1
27,66023878,tel,ots,1,1,1
27,65963161,tel,sow,1,1,1
27,65796171,tel,nba,1,1,1
27,65956057,tel,ots,1,1,1
27,65888677,tel,ots,1,1,1
27,65975912,tel,ots,1,1,1
27,65888238,tel,ots,1,1,1
27,65972809,tel,oto,1,1,1
27,65789400,tel,een,1,1,1
27,65873353,tel,bird,1,1,1
27,66005254,tel,ots,1,1,1
27,65860095,tel,esd,1,1,1
27,65821267,tel,nyo,1,1,1
27,65942461,tel,oto,1,1,1
27,65808017,tel,smad,1,1,1
27,65960260,tel,ots,1,1,1
27,65861201,tel,oto,1,1,1
27,65899560,tel,ots,1,1,1
27,66007659,tel,ots,1,1,1
27,65905706,tel,ots,1,1,1
27,65977302,tel,ots,1,1,1
27,65958617,tel,ots,1,1,1
27,65833454,tel,dos,1,1,1
27,65956759,tel,ots,1,1,1
27,65983865,tel,oto,1,1,1
27,65815997,tel,oto,1,1,1
27,65994617,tel,ots,1,1,1
27,65863584,tel,oto,1,1,1
27,65794704,tel,oto,1,1,1
27,65794816,tel,oto,1,1,1
27,65794988,tel,oto,1,1,1
27,66027514,tel,ots,1,1,1
27,65795251,tel,dos,1,1,1
27,65889906,tel,ots,1,1,1
27,65916809,tel,een,1,1,1
27,65847360,tel,bpa,1,1,1
27,65796525,tel,oto,1,1,1
27,66020595,tel,soe,1,1,1
27,65998115,tel,ots,1,1,1
27,65886828,tel,ots,1,1,1
27,65885076,tel,ots,1,1,1
27,66026388,tel,ots,1,1,1
27,65951951,tel,oto,1,1,1
27,65990522,tel,ots,1,1,1
27,66033062,tel,ots,1,1,1
27,66030389,tel,ots,1,1,1
27,65800952,tel,deas,1,1,1
27,66019132,tel,oto,1,1,1
27,66027866,tel,ots,1,1,1
27,65866189,tel,oto,1,1,1
27,65805944,tel,woerd,1,1,1
27,66018737,tel,oto,1,1,1
27,65974427,tel,ots,1,1,1
27,65881651,tel,ots,1,1,1
27,65954741,tel,ots,1,1,1
27,65889262,tel,ots,1,1,1
27,65926274,tel,dav,0,0,0
27,65937626,tel,oto,1,1,1
27,65981964,tel,oto,1,1,1
27,65874982,tel,oto,1,1,1
27,65780059,tel,dos,1,1,1
27,66046318,tel,oto,1,1,1
27,66027948,tel,ots,1,1,1
27,66014300,tel,ots,1,1,1
27,66046488,tel,liss,1,1,1
27,65824194,tel,ots,1,1,1
27,65885724,tel,ots,1,1,1
27,65942002,tel,jod,1,1,1
27,65965759,tel,nyo,1,1,1
27,65904365,tel,ots,1,1,1
27,65779781,tel,oto,1,1,1
27,65989455,tel,ots,1,1,1
27,65783997,tel,dodo,1,1,1
27,65963199,tel,oto,1,1,1
27,65824542,tel,ots,1,1,1
27,65826249,tel,ots,1,1,1
27,65822311,tel,ots,1,1,1
27,65780253,tel,xen,1,1,0
27,65824504,tel,ots,1,1,1
27,66033177,tel,ots,1,1,1
27,65779320,tel,oto,1,1,1
27,66009579,tel,ots,1,1,1
27,65975389,tel,ots,1,1,1
27,65975471,tel,ots,1,1,1
27,65930986,tel,oto,1,1,1
27,65796804,tel,soe,1,1,1
27,65886028,tel,ots,1,1,1
27,65865446,tel,oto,1,1,1
27,65833640,tel,nyo,1,1,1
27,65905745,tel,ots,1,1,1
27,65916760,tel,eee,0,1,0
27,65966416,tel,stow,1,1,1
27,65972275,tel,ots,1,1,1
27,65993390,tel,ots,1,1,1
27,65857213,tel,oto,1,1,1
27,66015089,tel,ots,1,1,1
27,65826311,tel,ots,1,1,1
27,65913612,tel,oto,1,1,1
27,66007084,tel,ots,1,1,1
27,65960450,tel,ots,1,1,1
27,65928503,tel,onto,1,1,1
27,65799576,tel,oto,1,1,1
27,65932284,tel,brio,1,1,1
27,65956270,tel,ots,1,1,1
27,65968129,tel,oto,1,1,1
27,66014194,tel,ots,1,1,1
27,65868073,tel,oto,1,1,1
27,65970240,tel,ots,1,1,1
27,65975544,tel,ots,1,1,1
27,66038122,tel,ots,1,1,1
27,65925751,tel,dts,1,1,1
27,66034334,tel,ots,1,1,1
27,65844543,tel,tri,1,1,1
27,65934536,tel,depts,1,1,1
27,65856716,tel,oto,1,1,1
27,65899667,tel,ots,1,1,1
27,65815242,tel,nyo,1,1,1
27,65970394,tel,ots,1,1,1
27,66036141,tel,ots,1,1,1
27,65803910,tel,oto,1,1,1
27,65873843,tel,gro,1,1,1
27,65966983,tel,oto,1,1,1
27,65932183,tel,nyo,1,1,1
27,66026611,tel,ots,1,1,1
27,65898912,tel,ots,1,1,1
27,65917834,tel,eee,0,1,0
27,65853002,tel,bony,1,1,1
27,65996382,tel,ots,1,1,1
27,66020327,tel,phs,1,1,1
27,65890624,tel,ots,1,1,1
27,65829729,tel,ots,1,1,1
27,65925649,tel,ots,1,1,1
27,65981598,tel,bpd,1,1,1
27,65969706,tel,ots,1,1,1
27,65829386,tel,ots,1,1,1
27,65822179,tel,ots,1,1,1
27,65904069,tel,ots,1,1,1
27,66000462,tel,ots,1,1,1
27,65923137,tel,oldadress,1,0,1
27,65869477,tel,eee,0,1,0
27,65790055,tel,hosa,1,1,1
27,65941494,tel,oto,1,1,1
27,66009693,tel,ots,1,1,1
27,65793183,tel,zoe,1,1,1
27,65945560,tel,oto,1,1,1
27,65944183,tel,oto,1,1,1
27,65890557,tel,ots,1,1,1
27,66019732,tel,phs,1,1,1
27,65845069,tel,ponsa,0,1,0
27,65814610,tel,sota,1,1,1
27,65902423,tel,ots,1,1,1
27,66034386,tel,ots,1,1,1
27,65975956,tel,ots,1,1,1
27,65839109,tel,jered,1,1,1
27,65999131,tel,ots,1,1,1
27,65831208,tel,ots,1,1,1
27,65974981,tel,ots,1,1,1
27,65977969,tel,ots,1,1,1
27,65932907,tel,ood,1,1,1
27,65913917,tel,oto,1,1,1
27,65948308,tel,sehd,1,1,1
27,65867617,tel,opis,1,1,1
27,65905632,tel,ots,1,1,1
27,65981909,tel,oto,1,1,1
27,65919108,tel,vis,0,0,0
27,65979638,tel,ots,1,1,1
27,65970055,tel,ots,1,1,1
27,65926736,tel,eee,0,1,0
27,65896428,tel,ots,1,1,1
27,65969904,tel,oto,1,1,1
27,65891525,tel,ots,1,1,1
27,66000076,tel,ots,1,1,1
27,66002918,tel,ots,1,1,1
27,65846398,tel,oto,1,1,1
27,65994773,tel,ots,1,1,1
27,65996898,tel,ots,1,1,1
27,65963118,tel,dqg,1,1,1
27,65806087,tel,oto,1,1,1
27,65938037,tel,oto,1,1,1
27,65823563,tel,ots,1,1,1
27,65829671,tel,ots,1,1,1
27,65806810,tel,oto,1,1,1
27,66006116,tel,ots,1,1,1
27,65945200,tel,wads,1,1,1
27,65991889,tel,ots,1,1,1
27,65944837,tel,asad,0,0,0
27,66019928,tel,oto,1,1,1
27,65839122,tel,sees,1,1,1
27,65997297,tel,ots,1,1,1
27,65887302,tel,ots,1,1,1
27,65995690,tel,ots,1,1,1
27,65892140,tel,ots,1,1,1
27,66011386,tel,ots,1,1,1
27,66012018,tel,ots,1,1,1
27,66014278,tel,sete,1,1,1
27,66000442,tel,ots,1,1,1
27,66046435,tel,oto,1,1,1
27,65982573,tel,oto,1,1,1
27,65798471,tel,goa,1,1,1
27,65881592,tel,ots,1,1,1
27,65879802,tel,ots,1,1,1
27,65990692,tel,ots,1,1,1
27,65825685,tel,ots,1,1,1
27,65909058,tel,residency,1,1,1
27,65984408,tel,dodo,1,1,1
27,65949123,tel,oto,1,1,1
27,65888197,tel,ots,1,1,1
27,65865935,tel,ood,1,1,1
27,65947583,tel,mowe,1,1,1
27,65852719,tel,oto,1,1,1
27,65992102,tel,oto,1,1,1
27,66002099,tel,ots,1,1,1
27,65927956,tel,ots,1,1,1
27,66045029,tel,oto,1,1,1
27,66005598,tel,ots,1,1,1
27,66015274,tel,ots,1,1,1
27,65909899,tel,oto,1,1,1
27,65996097,tel,ots,1,1,1
27,65947801,tel,deol,1,1,1
27,65809031,tel,oto,1,1,1
27,66015018,tel,oto,1,1,1
27,65855975,tel,pandy,0,1,0
27,65935207,tel,dvi,1,1,1
27,65902968,tel,ots,1,1,1
27,66029035,tel,ots,1,1,1
27,65922765,tel,ots,1,1,1
27,65834234,tel,nyo,1,1,1
27,65914651,tel,fer,1,1,1
27,65942886,tel,oto,1,1,1
27,65897600,tel,ots,1,1,1
27,65792098,tel,oto,1,1,1
27,65827784,tel,ots,1,1,1
27,65845601,tel,oto,1,1,1
27,65836129,tel,nyo,1,1,1
27,65971120,tel,ots,1,1,1
27,65797246,tel,oto,1,1,1
27,65803156,tel,sow,1,1,1
27,65973516,tel,ots,1,1,1
27,66011844,tel,ots,1,1,1
27,65840907,tel,oto,1,1,1
27,65964465,tel,sak,0,0,0
27,65874040,tel,oto,1,1,1
27,65924969,tel,ots,1,1,1
27,65879049,tel,ots,1,1,1
27,65850652,tel,oto,1,1,1
27,66007464,tel,ots,1,1,1
27,66014340,tel,ots,1,1,1
27,66040411,tel,wto,1,1,1
27,65852345,tel,oto,1,1,1
27,66001197,tel,ots,1,1,1
27,65984808,tel,sored,1,1,1
27,65897271,tel,ots,1,1,1
27,65879381,tel,ots,1,1,1
27,65842513,tel,oto,1,1,1
27,66040560,tel,dae,1,1,1
27,65861541,tel,nyo,1,1,1
27,65908148,tel,height,0,0,1
27,65887420,tel,ots,1,1,1
27,66031778,tel,ots,1,1,1
27,65830240,tel,ots,1,1,1
27,65921630,tel,ots,1,1,1
27,66025754,tel,ots,1,1,1
27,65840714,tel,ovo,1,1,1
27,65856666,tel,oto,1,1,1
27,65802119,tel,sow,1,1,1
27,65969604,tel,ots,1,1,1
27,66008499,tel,ots,1,1,1
27,65886319,tel,ots,1,1,1
27,65923073,tel,eee,0,1,0
27,65907856,tel,ots,1,1,1
27,65840022,tel,oto,1,1,1
27,65970130,tel,oto,1,1,1
27,65963782,tel,oto,1,1,1
27,65898300,tel,ots,1,1,1
27,65842995,tel,oto,1,1,1
27,65873491,tel,ots,1,1,1
27,65978463,tel,ots,1,1,1
27,66029660,tel,ots,1,1,1
27,65885731,tel,ots,1,1,1
27,65850997,tel,oto,1,1,1
27,66035736,tel,ots,1,1,1
27,65837440,tel,oto,1,1,1
27,65992524,tel,ots,1,1,1
27,65947335,tel,oto,1,1,1
27,65970465,tel,ots,1,1,1
27,65854630,tel,oto,1,1,1
27,65989205,tel,ots,1,1,1
27,65874519,tel,oto,1,1,1
27,65856673,tel,outro,1,1,1
27,65962458,tel,oto,1,1,1
27,65827813,tel,ots,1,1,1
27,65803120,tel,bera,0,0,0
27,65936496,tel,bsd,1,1,1
27,65802742,tel,oto,1,1,1
27,65960633,tel,ots,1,1,1
27,66037595,tel,ots,1,1,1
27,65783194,tel,oto,1,1,1
27,66015891,tel,ots,1,1,1
27,66025076,tel,ots,1,1,1
27,65872734,tel,residency,1,1,1
27,66012328,tel,oto,1,1,1
27,65978582,tel,ots,1,1,1
27,65916634,tel,belo,1,1,1
27,65876328,tel,ots,1,1,1
27,65798333,tel,oto,1,1,1
27,65785316,tel,oto,1,1,1
27,65890719,tel,ots,1,1,1
27,66010332,tel,ots,1,1,1
27,66013633,tel,ots,1,1,1
27,65927809,tel,ots,1,1,1
27,66003436,tel,ots,1,1,1
27,65861914,tel,oto,1,1,1
27,65995075,tel,ots,1,1,1
27,66007105,tel,ots,1,1,1
27,65928898,tel,aga,1,1,1
27,66014241,tel,ots,1,1,1
27,65865104,tel,oto,1,1,1
27,65927639,tel,pbdr,1,1,1
27,65854816,tel,oto,1,1,1
27,65883981,tel,ots,1,1,1
27,65804577,tel,wads,1,1,1
27,65837995,tel,nyo,1,1,1
27,66020743,tel,moo,0,0,0
27,65879835,tel,ots,1,1,1
27,66003419,tel,ots,1,1,1
27,65920429,tel,sow,1,1,1
27,65914357,tel,oto,1,1,1
27,65801512,tel,wpa,1,1,1
27,66012547,tel,ots,1,1,1
27,66020062,tel,oto,1,1,1
27,65896933,tel,ots,1,1,1
27,66036485,tel,ots,1,1,1
27,65920391,tel,ots,1,1,1
27,65880203,tel,dshs,1,1,1
27,65866818,tel,oto,1,1,1
27,65994954,tel,ots,1,1,1
27,65781715,tel,nbd,1,1,1
27,65814202,tel,oto,1,1,1
27,65914495,tel,oto,1,1,1
27,66046525,tel,clg,1,1,1
27,65971655,tel,ots,1,1,1
27,65843723,tel,ber,1,1,1
27,65868844,tel,eee,0,1,0
27,65974809,tel,ots,1,1,1
27,66003384,tel,ots,1,1,1
27,65900127,tel,ots,1,1,1
27,65811060,tel,nyo,1,1,1
27,65999662,tel,ots,1,1,1
27,65823711,tel,ots,1,1,1
27,65981842,tel,sons,1,1,1
27,65846999,tel,ros,1,1,1
27,65954778,tel,ots,1,1,1
27,66037634,tel,ots,1,1,1
27,65867320,tel,oto,1,1,1
27,65796189,tel,oto,1,1,1
27,65965360,tel,nyo,1,1,1
27,65954346,tel,ots,1,1,1
27,65989287,tel,ots,1,1,1
27,65823941,tel,ots,1,1,1
27,65854499,tel,oto,1,1,1
27,65844585,tel,oto,1,1,1
27,65958546,tel,ots,1,1,1
27,65976198,tel,ots,1,1,1
27,65780943,tel,oto,1,1,1
27,65935176,tel,dosed,1,1,1
27,65912172,tel,oto,1,1,1
27,65830964,tel,ots,1,1,1
27,65871110,tel,brio,1,1,1
27,65972058,tel,ots,1,1,1
27,66020375,tel,oto,1,1,1
27,65867545,tel,oto,1,1,1
27,65965279,tel,nyo,1,1,1
27,65806228,tel,oto,1,1,1
27,65819849,tel,oto,1,1,1
27,65780261,tel,sae,1,1,1
27,65949805,tel,owa,1,1,1
27,65896835,tel,ots,1,1,1
27,66016371,tel,ots,1,1,1
27,65852403,tel,oto,1,1,1
27,66016429,tel,ots,1,1,1
27,65965322,tel,nyo,1,1,1
27,65893884,tel,saw,1,1,1
27,65876585,tel,ots,1,1,1
27,65859828,tel,dos,1,1,1
27,65939958,tel,oto,1,1,1
27,65958589,tel,ots,1,1,1
27,65987439,tel,ots,1,1,1
27,65868559,tel,eee,0,1,0
27,66036962,tel,ots,1,1,1
27,66030884,tel,ots,1,1,1
27,66005167,tel,ots,1,1,1
27,66012090,tel,ots,1,1,1
27,66036462,tel,ots,1,1,1
27,65849165,tel,oto,1,1,1
27,65950582,tel,som,1,1,1
27,65886478,tel,ots,1,1,1
27,65881304,tel,ots,1,1,1
27,66001367,tel,ots,1,1,1
27,65993108,tel,ots,1,1,1
27,65916188,tel,oto,1,1,1
27,66029163,tel,ots,1,1,1
27,65902200,tel,oto,1,1,1
27,65954002,tel,ots,1,1,1
27,65900446,tel,ots,1,1,1
27,65863364,tel,oto,1,1,1
27,65977838,tel,ots,1,1,1
27,65939445,tel,cus,1,1,1
27,65943381,tel,ons,1,1,1
27,66000254,tel,ots,1,1,1
27,65903175,tel,ots,1,1,1
27,65987997,tel,ots,1,1,1
27,65799500,tel,oto,1,1,1
27,65892030,tel,ots,1,1,1
27,65802282,tel,sps,1,1,1
27,65885510,tel,ots,1,1,1
27,65893535,tel,arp,1,1,1
27,66044992,tel,oto,1,1,1
27,65994709,tel,oto,1,1,1
27,65972550,tel,ots,1,1,1
27,65995283,tel,ots,1,1,1
27,66034313,tel,ots,1,1,1
27,65986992,tel,ots,1,1,1
27,65824666,tel,ots,1,1,1
27,66011337,tel,ots,1,1,1
27,65882512,tel,ots,1,1,1
27,66010210,tel,ots,1,1,1
27,66023549,tel,ots,1,1,1
27,65812177,tel,nyo,1,1,1
27,65914851,tel,body,1,1,1
27,65989653,tel,ots,1,1,1
27,65846622,tel,oto,1,1,1
27,65845762,tel,oto,1,1,1
27,65918365,tel,ots,1,1,1
27,65957000,tel,ots,1,1,1
27,65996399,tel,ots,1,1,1
27,65948783,tel,oto,1,1,1
27,65946586,tel,oto,1,1,1
27,65838198,tel,nyo,1,1,1
27,66008986,tel,ots,1,1,1
27,65989280,tel,oto,1,1,1
27,65794490,tel,ops,1,1,1
27,65844814,tel,oto,1,1,1
27,65901668,tel,ots,1,1,1
27,65855926,tel,oto,1,1,1
27,65865952,tel,oto,1,1,1
27,65829123,tel,ots,1,1,1
27,65914874,tel,oto,1,1,1
27,65975477,tel,ots,1,1,1
27,65830203,tel,ots,1,1,1
27,65961055,tel,ots,1,1,1
27,65883031,tel,ots,1,1,1
27,65785030,tel,oto,1,1,1
27,65826315,tel,ots,1,1,1
27,65853423,tel,soars,1,1,1
27,65903260,tel,ots,1,1,1
27,65966307,tel,fer,1,1,1
27,65992855,tel,ots,1,1,1
27,65955976,tel,ots,1,1,1
27,65985361,tel,ots,1,1,1
27,65889086,tel,ots,1,1,1
27,66030999,tel,ots,1,1,1
27,65935808,tel,oto,1,1,1
27,65981770,tel,oto,1,1,1
27,66027722,tel,ots,1,1,1
27,65821872,tel,ots,1,1,1
27,65899693,tel,ots,1,1,1
27,66010382,tel,ots,1,1,1
27,65927880,tel,sep,1,1,1
27,66005439,tel,mmos,1,1,1
27,66025223,tel,ots,1,1,1
27,65895066,tel,ots,1,1,1
27,66041704,tel,avs,1,1,1
27,65885243,tel,ots,1,1,1
27,65797319,tel,oto,1,1,1
27,65914246,tel,oto,1,1,1
27,65987434,tel,ots,1,1,1
27,65932824,tel,hes,1,1,1
27,66037310,tel,ots,1,1,1
27,65960929,tel,ots,1,1,1
27,65912583,tel,oto,1,1,1
27,65858965,tel,oto,1,1,1
27,65825927,tel,ots,1,1,1
27,66020959,tel,how,1,1,1
27,65952792,tel,oto,1,1,1
27,65898785,tel,ots,1,1,1
27,65906207,tel,ots,1,1,1
27,65955859,tel,ots,1,1,1
27,65851271,tel,oto,1,1,1
27,66030429,tel,ots,1,1,1
27,65877584,tel,ots,1,1,1
27,65886508,tel,ots,1,1,1
27,65928283,tel,ots,1,1,1
27,65907402,tel,residency,1,1,1
27,65948480,tel,oto,1,1,1
27,66034089,tel,ots,1,1,1
27,65906168,tel,ots,1,1,1
27,65849690,tel,bok,1,1,1
27,65911066,tel,ora,1,1,1
27,65934387,tel,our,1,1,1
27,66022949,tel,oto,1,1,1
27,65840458,tel,oto,1,1,1
27,65795021,tel,mos,1,1,1
27,65825072,tel,ots,1,1,1
27,65890423,tel,ots,1,1,1
27,66015722,tel,ots,1,1,1
27,65865174,tel,seas,1,1,1
27,65943745,tel,oto,1,1,1
27,65853315,tel,geng,1,1,1
27,65830215,tel,ots,1,1,1
27,65993007,tel,ots,1,1,1
27,66008424,tel,ots,1,1,1
27,66038495,tel,ots,1,1,1
27,66002481,tel,ots,1,1,1
27,65785611,tel,bno,1,1,1
27,65856241,tel,bove,1,1,1
27,66028452,tel,ots,1,1,1
27,65964450,tel,opa,1,1,1
27,66029037,tel,ots,1,1,1
27,66043803,tel,oto,1,1,1
27,66006803,tel,ots,1,1,1
27,66014107,tel,ots,1,1,1
27,65947850,tel,som,1,1,1
27,65939397,tel,oto,1,1,1
27,65897842,tel,ots,1,1,1
27,65962552,tel,oto,1,1,1
27,65885467,tel,ots,1,1,1
27,65973824,tel,ots,1,1,1
27,65977660,tel,ots,1,1,1
27,65794106,tel,oto,1,1,1
27,65977769,tel,ots,1,1,1
27,66037129,tel,ots,1,1,1
27,65902636,tel,ots,1,1,1
27,65836232,tel,dow,1,1,1
27,65959393,tel,ots,1,1,1
27,65785878,tel,day,1,1,1
27,65947139,tel,oto,1,1,1
27,65824897,tel,ots,1,1,1
27,65859141,tel,oto,1,1,1
27,66028957,tel,ots,1,1,1
27,66026466,tel,ots,1,1,1
27,65924067,tel,ots,1,1,1
27,65920999,tel,cow,1,1,1
27,66005851,tel,ots,1,1,1
27,65930935,tel,oto,1,1,1
27,65854881,tel,dos,1,1,1
27,65817667,tel,bao,1,1,1
27,65929308,tel,ots,1,1,1
27,65967824,tel,ows,1,1,1
27,65781157,tel,oto,1,1,1
27,65921102,tel,dao,0,0,1
27,66034432,tel,ots,1,1,1
27,66000230,tel,ots,1,1,1
27,65823480,tel,ots,1,1,1
27,66033486,tel,ots,1,1,1
27,65985767,tel,ots,1,1,1
27,66044812,tel,aps,1,1,1
27,65869820,tel,eee,0,1,0
27,66002558,tel,eee,0,1,0
27,65942624,tel,oto,1,1,1
27,65788073,tel,eee,0,1,0
27,65785635,tel,soas,1,1,1
27,65927226,tel,ots,1,1,1
27,65897195,tel,ots,1,1,1
27,66038114,tel,ots,1,1,1
27,65828595,tel,ots,1,1,1
27,66029507,tel,ots,1,1,1
27,66034456,tel,ots,1,1,1
27,66016158,tel,ots,1,1,1
27,65865253,tel,bho,1,1,1
27,66034778,tel,ots,1,1,1
27,65804349,tel,oto,1,1,1
27,65974766,tel,ots,1,1,1
27,65905567,tel,ots,1,1,1
27,66006615,tel,ots,1,1,1
27,66039661,tel,ots,1,1,1
27,65909483,tel,oto,1,1,1
27,65861208,tel,haa,0,0,0
27,65926628,tel,ots,1,1,1
27,65979013,tel,ots,1,1,1
27,66043572,tel,sou,0,0,0
27,65908969,tel,gane,0,0,0
27,65794577,tel,mos,1,1,1
27,65896273,tel,ots,1,1,1
27,66005446,tel,ots,1,1,1
27,65866594,tel,oto,1,1,1
27,65955362,tel,ots,1,1,1
27,65823217,tel,ots,1,1,1
27,65828337,tel,ots,1,1,1
27,66024763,tel,ots,1,1,1
27,65817387,tel,oto,1,1,1
27,65880297,tel,ots,1,1,1
27,65931750,tel,oto,1,1,1
27,65881091,tel,ots,1,1,1
27,65845884,tel,oto,1,1,1
27,66042643,tel,day,1,1,1
27,65858406,tel,ots,1,1,1
27,65870184,tel,eee,0,1,0
27,65855053,tel,oto,1,1,1
27,65888588,tel,ots,1,1,1
27,66042757,tel,oto,1,1,1
27,65814189,tel,nyo,1,1,1
27,65920336,tel,ots,1,1,1
27,65938669,tel,oto,1,1,1
27,66047163,tel,age,1,1,1
27,65912466,tel,sho,1,1,1
27,66029011,tel,ots,1,1,1
27,65854458,tel,ons,1,1,1
27,66011544,tel,ots,1,1,1
27,65952823,tel,goes,1,1,1
27,65846619,tel,oto,1,1,1
27,65825538,tel,ots,1,1,1
27,66036076,tel,ots,1,1,1
27,65891000,tel,ots,1,1,1
27,65832882,tel,soares,1,0,1
27,66034727,tel,ots,1,1,1
27,66032070,tel,ots,1,1,1
27,65894831,tel,ots,1,1,1
27,65903462,tel,ots,1,1,1
27,66038257,tel,ots,1,1,1
27,65822168,tel,ots,1,1,1
27,65867988,tel,oto,1,1,1
27,65926765,tel,ots,1,1,1
27,65896993,tel,ots,1,1,1
27,65908887,tel,day,1,1,1
27,65996088,tel,ots,1,1,1
27,65956482,tel,ots,1,1,1
27,65996637,tel,ots,1,1,1
27,65888927,tel,ots,1,1,1
27,65913230,tel,oto,1,1,1
27,65783093,tel,dos,1,1,1
27,65831115,tel,ots,1,1,1
27,65973663,tel,ots,1,1,1
27,65970114,tel,ots,1,1,1
27,66044036,tel,oto,1,1,1
27,65903534,tel,ots,1,1,1
27,65928974,tel,belo,1,1,1
27,65824967,tel,ots,1,1,1
27,65828108,tel,ots,1,1,1
27,65908166,tel,residency,1,1,1
27,65831794,tel,bowe,1,1,1
27,65996825,tel,ots,1,1,1
27,65788026,tel,fado,1,1,1
27,65981453,tel,ood,1,1,1
27,65880526,tel,ots,1,1,1
27,65894805,tel,ots,1,1,1
27,65946739,tel,vss,1,1,1
27,66040659,tel,and,1,1,1
27,66038230,tel,ots,1,1,1
27,65881703,tel,ots,1,1,1
27,65929442,tel,sirs,1,1,1
27,65976429,tel,ots,1,1,1
27,66047682,tel,vis,0,0,0
27,65971289,tel,ots,1,1,1
27,65856648,tel,wey,1,1,1
27,65828387,tel,ots,1,1,1
27,65880818,tel,ots,1,1,1
27,66024666,tel,ots,1,1,1
27,66038835,tel,oto,1,1,1
27,65896390,tel,ots,1,1,1
27,65932303,tel,and,1,1,1
27,65912280,tel,oto,1,1,1
27,65926304,tel,ots,1,1,1
27,66037696,tel,ots,1,1,1
27,66001451,tel,ots,1,1,1
27,65803061,tel,ops,1,1,1
27,65845712,tel,oto,1,1,1
27,65915893,tel,oto,1,1,1
27,65970022,tel,ots,1,1,1
27,65974968,tel,ots,1,1,1
27,66006392,tel,ots,1,1,1
27,65836662,tel,oto,1,1,1
27,66037721,tel,ots,1,1,1
27,65999962,tel,eee,0,1,0
27,65841049,tel,oto,1,1,1
27,65949256,tel,ofs,1,1,1
27,65999842,tel,ots,1,1,1
27,65979715,tel,ots,1,1,1
27,65945066,tel,dit,1,1,1
27,66015792,tel,ots,1,1,1
27,66004330,tel,ots,1,1,1
27,65918604,tel,ots,1,1,1
27,65837684,tel,nyo,1,1,1
27,65903120,tel,ots,1,1,1
27,65987409,tel,ots,1,1,1
27,66015204,tel,ots,1,1,1
27,66007594,tel,ots,1,1,1
27,65960790,tel,ots,1,1,1
27,65977568,tel,ots,1,1,1
27,65784342,tel,oto,1,1,1
27,66047040,tel,oto,1,1,1
27,65920949,tel,ots,1,1,1
27,65794840,tel,oto,1,1,1
27,65975457,tel,oto,1,1,1
27,65986190,tel,ots,1,1,1
27,65790395,tel,brio,1,1,1
27,65985011,tel,ots,1,1,1
27,66028748,tel,ots,1,1,1
27,65828906,tel,ots,1,1,1
27,65858742,tel,edd,1,1,1
27,65837388,tel,yds,1,1,1
27,65795319,tel,oto,1,1,1
27,65779536,tel,ido,1,1,1
27,66026123,tel,ots,1,1,1
27,66004553,tel,ots,1,1,1
27,65927774,tel,tse,1,1,1
27,65906293,tel,ots,1,1,1
27,65930340,tel,een,1,1,1
27,65895249,tel,ots,1,1,1
27,65960965,tel,ots,1,1,1
27,66003046,tel,oto,1,1,1
27,65970928,tel,ots,1,1,1
27,65989019,tel,ots,1,1,1
27,65892442,tel,ots,1,1,1
27,65797410,tel,oto,1,1,1
27,65801017,tel,oto,1,1,1
27,65813498,tel,oto,1,1,1
27,65936782,tel,oto,1,1,1
27,65823750,tel,ots,1,1,1
27,65974990,tel,ots,1,1,1
27,66035643,tel,ots,1,1,1
27,65984978,tel,ots,1,1,1
27,65962232,tel,oto,1,1,1
27,66005000,tel,ots,1,1,1
27,65788674,tel,soe,1,1,1
27,66039891,tel,ots,1,1,1
27,65831084,tel,ots,1,1,1
27,66010169,tel,ots,1,1,1
27,65989368,tel,ots,1,1,1
27,65953826,tel,ots,1,1,1
27,65871380,tel,bird,1,1,1
27,65999585,tel,ots,1,1,1
27,65837818,tel,oto,1,1,1
27,65979085,tel,ots,1,1,1
27,65886493,tel,ots,1,1,1
27,65882457,tel,ots,1,1,1
27,65832144,tel,soars,1,1,1
27,65992700,tel,ots,1,1,1
27,65797975,tel,oto,1,1,1
27,65817819,tel,oto,1,1,1
27,65955260,tel,ots,1,1,1
27,66002502,tel,ots,1,1,1
27,65825181,tel,ots,1,1,1
27,65985155,tel,ots,1,1,1
27,65993806,tel,ots,1,1,1
27,65889033,tel,ots,1,1,1
27,65864185,tel,oto,1,1,1
27,65800346,tel,dlo,1,1,1
27,65927137,tel,ots,1,1,1
27,65954846,tel,ots,1,1,1
27,66007904,tel,ots,1,1,1
27,65793035,tel,oto,1,1,1
27,66013277,tel,ots,1,1,1
27,66044357,tel,oto,1,1,1
27,65994774,tel,oto,1,1,1
27,65861752,tel,oto,1,1,1
27,66015019,tel,oto,1,1,1
27,65876130,tel,ots,1,1,1
27,65898224,tel,ots,1,1,1
27,65801512,tel,wpa,1,1,1
27,65801835,tel,oto,1,1,1
27,65895179,tel,ots,1,1,1
27,65925589,tel,eee,0,1,0
27,65830474,tel,ots,1,1,1
27,65826081,tel,ots,1,1,1
27,65984460,tel,saw,1,1,1
27,65849642,tel,oto,1,1,1
27,65831839,tel,sand,1,1,1
27,65949169,tel,oto,1,1,1
27,65989440,tel,ots,1,1,1
27,65821286,tel,oto,1,1,1
27,65921920,tel,ots,1,1,1
27,65929093,tel,toss,1,1,1
27,65883620,tel,ots,1,1,1
27,65796113,tel,oto,1,1,1
27,65887554,tel,ots,1,1,1
27,65834718,tel,dvi,1,1,1
27,65898737,tel,ots,1,1,1
27,65879793,tel,ots,1,1,1
27,65898801,tel,ots,1,1,1
27,65979931,tel,ots,1,1,1
27,65977907,tel,ots,1,1,1
27,65898493,tel,ots,1,1,1
27,65957668,tel,ots,1,1,1
27,65891534,tel,ots,1,1,1
27,66005226,tel,ots,1,1,1
27,65943563,tel,oto,1,1,1
27,65846532,tel,oto,1,1,1
27,65779878,tel,dodo,1,1,1
27,65897365,tel,ots,1,1,1
27,66046184,tel,oto,1,1,1
27,65789009,tel,fer,1,1,1
27,66035992,tel,ots,1,1,1
27,65953595,tel,ots,1,1,1
27,65838114,tel,oto,1,1,1
27,66035774,tel,ots,1,1,1
27,65803973,tel,oto,1,1,1
27,65830410,tel,ots,1,1,1
27,65882130,tel,ots,1,1,1
27,65921109,tel,ards,1,1,1
27,66005543,tel,ots,1,1,1
27,66030570,tel,ots,1,1,1
27,65822245,tel,ots,1,1,1
27,65940028,tel,dowd,1,1,1
27,65897515,tel,ots,1,1,1
27,65916747,tel,eee,0,1,0
27,65894010,tel,oto,1,1,1
27,66039215,tel,ots,1,1,1
27,65950669,tel,oto,1,1,1
27,65787094,tel,nyo,1,1,1
27,65931595,tel,wha,1,1,1
27,65808234,tel,doty,1,1,1
27,65855474,tel,oto,1,1,1
27,65925355,tel,ipa,1,1,1
27,65817060,tel,bove,1,1,1
27,65870321,tel,residency,1,1,1
27,66007851,tel,ots,1,1,1
27,65897694,tel,ots,1,1,1
27,66043317,tel,sae,1,1,1
27,65808907,tel,oto,1,1,1
27,65914626,tel,oto,1,1,1
27,66030734,tel,ots,1,1,1
27,65915979,tel,oto,1,1,1
27,65945072,tel,ova,1,1,1
27,65957559,tel,ots,1,1,1
27,65829451,tel,ots,1,1,1
27,65794464,tel,oto,1,1,1
27,65914414,tel,oto,1,1,1
27,65994452,tel,ots,1,1,1
27,66018958,tel,oto,1,1,1
27,65896210,tel,ots,1,1,1
27,65883459,tel,ots,1,1,1
27,66021664,tel,oto,1,1,1
27,65828944,tel,ots,1,1,1
27,66022936,tel,ots,1,1,1
27,65983394,tel,oto,1,1,1
27,65997056,tel,ots,1,1,1
27,66012956,tel,ots,1,1,1
27,65931488,tel,oto,1,1,1
27,65883668,tel,ots,1,1,1
27,65939443,tel,oto,1,1,1
27,65885368,tel,ots,1,1,1
27,66007616,tel,ots,1,1,1
27,65890752,tel,ots,1,1,1
27,65962748,tel,oto,1,1,1
27,65901298,tel,ots,1,1,1
27,65995490,tel,ots,1,1,1
27,66032581,tel,ots,1,1,1
27,65950428,tel,oto,1,1,1
27,66006780,tel,ots,1,1,1
27,65782831,tel,bop,1,1,1
27,65939725,tel,als,1,1,1
27,66027143,tel,ots,1,1,1
27,65938662,tel,our,1,1,1
27,65868317,tel,oto,1,1,1
27,65990689,tel,ots,1,1,1
27,65852720,tel,oto,1,1,1
27,65862545,tel,oto,1,1,1
27,65811760,tel,tray,1,1,1
27,65924049,tel,mansion,0,0,0
27,65851059,tel,oto,1,1,1
27,65872087,tel,enclave,1,0,1
27,65885335,tel,ots,1,1,1
27,66024295,tel,ots,1,1,1
27,65908174,tel,ots,1,1,1
27,65921043,tel,sees,1,1,1
27,65913162,tel,oto,1,1,1
27,65878678,tel,ots,1,1,1
27,66047570,tel,oto,1,1,1
27,65882016,tel,ots,1,1,1
27,66015127,tel,ots,1,1,1
27,65892515,tel,ots,1,1,1
27,65992371,tel,ots,1,1,1
27,66010195,tel,ots,1,1,1
27,65872766,tel,abode,1,0,0
27,65998739,tel,ots,1,1,1
27,65878783,tel,ots,1,1,1
27,65911003,tel,dosed,1,1,1
27,65784254,tel,oto,1,1,1
27,65794048,tel,oto,1,1,1
27,66024021,tel,ots,1,1,1
27,65966167,tel,nyo,1,1,1
27,66008766,tel,ots,1,1,1
27,65811035,tel,oto,1,1,1
27,66000708,tel,ots,1,1,1
27,65969002,tel,oto,1,1,1
27,65915683,tel,nsn,1,1,1
27,65954485,tel,ots,1,1,1
27,66037032,tel,ots,1,1,1
27,65810243,tel,nyo,1,1,1
27,65955850,tel,ots,1,1,1
27,65930195,tel,eee,0,1,0
27,65991375,tel,ots,1,1,1
27,65970821,tel,ots,1,1,1
27,66035978,tel,ots,1,1,1
27,65822986,tel,ots,1,1,1
27,66026389,tel,ots,1,1,1
27,65862310,tel,oto,1,1,1
27,65911403,tel,oto,1,1,1
28,66595022,tripura,debanaath,1,1,1
28,66728997,tripura,debanaath,1,1,1
28,66202525,tripura,daas,1,1,1
28,66116952,tripura,bhoumik,1,1,1
28,66182500,tripura,aachaaryy,1,1,1
28,66400768,tripura,daas,1,1,1
28,66751464,tripura,daas,1,1,1
28,66550604,tripura,daas,1,1,1
28,66202401,tripura,daas,1,1,1
28,66711300,tripura,debanaath,1,1,1
28,66301329,tripura,debanaath,1,1,1
28,66695944,tripura,bibi,1,0,0
28,66706791,tripura,debanaath,1,1,1
28,66627281,tripura,daas,1,1,1
28,66368421,tripura,deb,1,0,1
28,66373262,tripura,daas,1,1,1
28,66555696,tripura,majumadaar,1,1,1
28,66325816,tripura,debanaath,1,1,1
28,66424506,tripura,daas,1,1,1
28,66334652,tripura,daas,1,1,1
28,66483821,tripura,majumadaar,1,1,1
28,66734343,tripura,debanaath,1,1,1
28,66445269,tripura,daas,1,1,1
28,66556191,tripura,aachaaryy,1,1,1
28,66195532,tripura,debanaath,1,1,1
28,66701149,tripura,rahamaan,1,1,1
28,66201205,tripura,daas,1,1,1
28,66199009,tripura,khaathun,1,1,1
28,66228772,tripura,rudrapaal,1,1,1
28,66327348,tripura,daas,1,1,1
28,66341843,tripura,debanaath,1,1,1
28,66759912,tripura,daas,1,1,1
28,66614320,tripura,daas,1,1,1
28,66248646,tripura,debanaath,1,1,1
28,66620911,tripura,deb,1,0,1
28,66368585,tripura,deb,1,0,1
28,66546055,tripura,sur,1,0,1
28,66087626,tripura,daas,1,1,1
28,66684473,tripura,suthradhar,1,1,1
28,66249236,tripura,saadhu,1,0,0
28,66702844,tripura,daas,1,1,1
28,66740018,tripura,debanaath,1,1,1
28,66360215,tripura,khaathun,1,1,1
28,66633687,tripura,daas,1,1,1
28,66068378,tripura,daas,1,1,1
28,66279939,tripura,daas,1,1,1
28,66512876,tripura,daas,1,1,1
28,66147135,tripura,bhattaachaaryy,1,1,1
28,66268262,tripura,daas,1,1,1
28,66666911,tripura,daas,1,1,1
28,66064338,tripura,daas,1,1,1
28,66059875,tripura,daas,1,1,1
28,66478395,tripura,daas,1,1,1
28,66466252,tripura,baishnab,1,1,1
28,66324682,tripura,daas,1,1,1
28,66506384,tripura,daththachoudhuree,1,1,1
28,66699338,tripura,bibi,1,0,0
28,66159039,tripura,debanaath,1,1,1
28,66725732,tripura,aachaaryy,1,1,1
28,66447403,tripura,debanaath,1,1,1
28,66557830,tripura,debanaath,1,1,1
28,66373762,tripura,deb,1,0,1
28,66430726,tripura,sukladaas,1,1,1
28,66480992,tripura,daas,1,1,1
28,66192075,tripura,rudrapaal,1,1,1
28,66558363,tripura,debanaath,1,1,1
28,66468856,tripura,daas,1,1,1
28,66251973,tripura,deb,1,0,1
28,66223189,tripura,bhattaachaaryy,1,1,1
28,66203047,tripura,basaak,1,1,1
28,66491934,tripura,bibi,1,0,0
28,66209535,tripura,daas,1,1,1
28,66079311,tripura,deb,1,0,1
28,66391882,tripura,aachaaryy,1,1,1
28,66160043,tripura,debanaath,1,1,1
28,66184803,tripura,daas,1,1,1
28,66717394,tripura,deb,1,0,1
28,66386809,tripura,debanaath,1,1,1
28,66092865,tripura,daas,1,1,1
28,66369444,tripura,deb,1,0,1
28,66193002,tripura,khaathun,1,1,1
28,66259334,tripura,rejjaak,1,1,1
28,66656204,tripura,deb,1,0,1
28,66063967,tripura,rudrapaal,1,1,1
28,66481599,tripura,mudaasim,1,1,1
28,66301077,tripura,debanaath,1,1,1
28,66224193,tripura,deb,1,0,1
28,66290915,tripura,majumadaar,1,1,1
28,66258062,tripura,daas,1,1,1
28,66366030,tripura,debanaath,1,1,1
28,66359021,tripura,seeladeb,1,1,1
28,66509451,tripura,debanaath,1,1,1
28,66545397,tripura,daas,1,1,1
28,66054846,tripura,daas,1,1,1
28,66271221,tripura,debanaath,1,1,1
28,66136006,tripura,deb,1,0,1
28,66707503,tripura,rudrapaal,1,1,1
28,66102160,tripura,daas,1,1,1
28,66599328,tripura,daas,1,1,1
28,66073009,tripura,daas,1,1,1
28,66654913,tripura,daas,1,1,1
28,66614731,tripura,daas,1,1,1
28,66559835,tripura,daas,1,1,1
28,66413342,tripura,daas,1,1,1
28,66574201,tripura,deb,1,0,1
28,66713642,tripura,bhattaachaaryy,1,1,1
28,66603905,tripura,baadyakar,1,1,1
28,66698388,tripura,daas,1,1,1
28,66609756,tripura,daas,1,1,1
28,66201489,tripura,daas,1,1,1
28,66680926,tripura,debanaath,1,1,1
28,66585895,tripura,daas,1,1,1
28,66164728,tripura,debanaath,1,1,1
28,66570548,tripura,debanaath,1,1,1
28,66202354,tripura,deb,1,0,1
28,66102493,tripura,debanaath,1,1,1
28,66710226,tripura,thaalukadaar,1,1,1
28,66673173,tripura,debanaath,1,1,1
28,66590352,tripura,debanaath,1,1,1
28,66758415,tripura,daas,1,1,1
28,66355516,tripura,daas,1,1,1
28,66238180,tripura,bhoumik,1,1,1
28,66399157,tripura,daas,1,1,1
28,66337305,tripura,daas,1,1,1
28,66542191,tripura,debanaath,1,1,1
28,66302063,tripura,aachaaryy,1,1,1
28,66405904,tripura,daas,1,1,1
28,66517327,tripura,debanaath,1,1,1
28,66056632,tripura,debanaath,1,1,1
28,66682241,tripura,haalaam,1,1,1
28,66106931,tripura,debanaath,1,1,1
28,66740461,tripura,haalaam,1,1,1
28,66718861,tripura,soom,1,0,1
28,66698212,tripura,daas,1,1,1
28,66069560,tripura,boonaarj,1,0,0
28,66129079,tripura,daas,1,1,1
28,66564462,tripura,debanaath,1,1,1
28,66090152,tripura,daas,1,1,1
28,66267935,tripura,daas,1,1,1
28,66294294,tripura,debanaath,1,1,1
28,66739603,tripura,haalaam,1,1,1
28,66648602,tripura,debanaath,1,1,1
28,66521438,tripura,daas,1,1,1
28,66183193,tripura,debanaath,1,1,1
28,66181241,tripura,daas,1,1,1
28,66204237,tripura,daas,1,1,1
28,66468527,tripura,daas,1,1,1
28,66627625,tripura,daas,1,1,1
28,66450666,tripura,debanaath,1,1,1
28,66651251,tripura,daas,1,1,1
28,66672718,tripura,daas,1,1,1
28,66191964,tripura,rudrapaal,1,1,1
28,66474360,tripura,daas,1,1,1
28,66757504,tripura,bhashraachaaryy,1,1,1
28,66630787,tripura,debanaath,1,1,1
28,66118657,tripura,daas,1,1,1
28,66348353,tripura,khaathun,1,1,1
28,66659048,tripura,daas,1,1,1
28,66123480,tripura,debanaath,1,1,1
28,66469848,tripura,daas,1,1,1
28,66637235,tripura,haalaam,1,1,1
28,66517848,tripura,mudaasim,1,1,1
28,66321848,tripura,daas,1,1,1
28,66121641,tripura,aachaaryy,1,1,1
28,66143229,tripura,daas,1,1,1
28,66669088,tripura,daas,1,1,1
28,66415805,tripura,daas,1,1,1
28,66415712,tripura,daas,1,1,1
28,66464279,tripura,aachaaryy,1,1,1
28,66285462,tripura,daas,1,1,1
28,66695453,tripura,bibi,1,0,0
28,66676161,tripura,haalaam,1,1,1
28,66132541,tripura,deb,1,0,1
28,66317215,tripura,daas,1,1,1
28,66157065,tripura,daas,1,1,1
28,66276372,tripura,daas,1,1,1
28,66053514,tripura,gupth,1,0,1
28,66431775,tripura,bhoumik,1,1,1
28,66303026,tripura,khaathun,1,1,1
28,66633686,tripura,daas,1,1,1
28,66600389,tripura,rudrapaal,1,1,1
28,66211249,tripura,rudrapaal,1,1,1
28,66420077,tripura,debanaath,1,1,1
28,66148651,tripura,majumadaar,1,1,1
28,66410095,tripura,daas,1,1,1
28,66637581,tripura,debanaath,1,1,1
28,66374909,tripura,debanaath,1,1,1
28,66495301,tripura,daas,1,1,1
28,66542980,tripura,daas,1,1,1
28,66397734,tripura,daas,1,1,1
28,66759701,tripura,daas,1,1,1
28,66542233,tripura,sukladaas,1,1,1
28,66475455,tripura,daas,1,1,1
28,66513334,tripura,daas,1,1,1
28,66454417,tripura,debanaath,1,1,1
28,66559881,tripura,daas,1,1,1
28,66714781,tripura,debanaath,1,1,1
28,66324560,tripura,murachhum,1,1,1
28,66182018,tripura,debanaath,1,1,1
28,66293140,tripura,aachaaryy,1,1,1
28,66628152,tripura,debanaath,1,1,1
28,66377908,tripura,bhattaachaaryy,1,1,1
28,66118432,tripura,deb,1,0,1
28,66302015,tripura,debanaath,1,1,1
28,66070674,tripura,daas,1,1,1
28,66569579,tripura,majumadaar,1,1,1
28,66324712,tripura,daas,1,1,1
28,66348138,tripura,majumadaar,1,1,1
28,66268047,tripura,daas,1,1,1
28,66092551,tripura,debanaath,1,1,1
28,66169111,tripura,debanaath,1,1,1
28,66168758,tripura,debanaath,1,1,1
28,66511410,tripura,bhoumik,1,1,1
28,66539620,tripura,daas,1,1,1
28,66121340,tripura,majumadaar,1,1,1
28,66074342,tripura,debanaath,1,1,1
28,66750743,tripura,rupinee,1,0,1
28,66082169,tripura,daas,1,1,1
28,66073638,tripura,debanaath,1,1,1
28,66500760,tripura,daas,1,1,1
28,66154922,tripura,aachaaryy,1,1,1
28,66737772,tripura,daas,1,1,1
28,66166680,tripura,debanaath,1,1,1
28,66290014,tripura,bhattaachaaryyachakrabarthee,1,1,1
28,66724689,tripura,bhattaachaaryy,1,1,1
28,66053373,tripura,majumadaar,1,1,1
28,66573819,tripura,daas,1,1,1
28,66633922,tripura,daas,1,1,1
28,66061391,tripura,debanaath,1,1,1
28,66316161,tripura,daas,1,1,1
28,66527410,tripura,daas,1,1,1
28,66419112,tripura,mukhaarjee,1,0,1
28,66441777,tripura,bhoumik,1,1,1
28,66724058,tripura,daas,1,1,1
28,66557119,tripura,debanaath,1,1,1
28,66104563,tripura,daas,1,1,1
28,66700501,tripura,rudrapaal,1,1,1
28,66138210,tripura,daas,1,1,1
28,66396379,tripura,daas,1,1,1
28,66559573,tripura,debanaath,1,1,1
28,66333675,tripura,debanaath,1,1,1
28,66096474,tripura,deb,1,0,1
28,66311277,tripura,khaathun,1,1,1
28,66077404,tripura,debanaath,1,1,1
28,66344514,tripura,khaathun,1,1,1
28,66483496,tripura,debanaath,1,1,1
28,66641142,tripura,daas,1,1,1
28,66474389,tripura,daas,1,1,1
28,66341201,tripura,khaathun,1,1,1
28,66190710,tripura,daas,1,1,1
28,66212693,tripura,daas,1,1,1
28,66219844,tripura,debanaath,1,1,1
28,66176566,tripura,majumadaar,1,1,1
28,66422331,tripura,majumadaar,1,1,1
28,66093868,tripura,majumadaar,1,1,1
28,66395811,tripura,daas,1,1,1
28,66588278,tripura,daas,1,1,1
28,66684835,tripura,debanaath,1,1,1
28,66604132,tripura,daas,1,1,1
28,66220877,tripura,daas,1,1,1
28,66083308,tripura,debanaath,1,1,1
28,66136788,tripura,daas,1,1,1
28,66426379,tripura,debanaath,1,1,1
28,66693066,tripura,daas,1,1,1
28,66393693,tripura,debanaath,1,1,1
28,66454069,tripura,bhoumik,1,1,1
28,66547465,tripura,debanaath,1,1,1
28,66682214,tripura,haalaam,1,1,1
28,66712321,tripura,haalaam,1,1,1
28,66461534,tripura,debanaath,1,1,1
28,66245962,tripura,daas,1,1,1
28,66082579,tripura,debanaath,1,1,1
28,66634332,tripura,haalaam,1,1,1
28,66358790,tripura,daas,1,1,1
28,66670260,tripura,basaak,1,1,1
28,66714819,tripura,bhattaachaaryy,1,1,1
28,66365374,tripura,daas,1,1,1
28,66744290,tripura,daas,1,1,1
28,66170881,tripura,daas,1,1,1
28,66409583,tripura,gun,1,0,1
28,66639718,tripura,rupinee,1,0,1
28,66222285,tripura,debanaath,1,1,1
28,66728904,tripura,debanaath,1,1,1
28,66514323,tripura,daas,1,1,1
28,66059591,tripura,debanaath,1,1,1
28,66463487,tripura,bhoumik,1,1,1
28,66744890,tripura,daas,1,1,1
28,66565366,tripura,debanaath,1,1,1
28,66571230,tripura,bhoumik,1,1,1
28,66251237,tripura,majumadaar,1,1,1
28,66706713,tripura,bibi,1,0,0
28,66359786,tripura,daas,1,1,1
28,66495670,tripura,daas,1,1,1
28,66387986,tripura,daas,1,1,1
28,66140011,tripura,daas,1,1,1
28,66449526,tripura,daas,1,1,1
28,66292018,tripura,bhoumik,1,1,1
28,66187684,tripura,debanaath,1,1,1
28,66234112,tripura,daas,1,1,1
28,66357067,tripura,khaathun,1,1,1
28,66212296,tripura,doos,1,1,0
28,66308856,tripura,daas,1,1,1
28,66253421,tripura,debanaath,1,1,1
28,66707097,tripura,daas,1,1,1
28,66154876,tripura,daas,1,1,1
28,66353026,tripura,mudaasim,1,1,1
28,66168842,tripura,daas,1,1,1
28,66102039,tripura,majumadaar,1,1,1
28,66565515,tripura,debanaath,1,1,1
28,66227079,tripura,debanaath,1,1,1
28,66382664,tripura,surudaas,1,1,1
28,66311269,tripura,khaathun,1,1,1
28,66089012,tripura,aachaaryy,1,1,1
28,66196514,tripura,rupinee,1,0,1
28,66075466,tripura,rudrapaal,1,1,1
28,66476757,tripura,daas,1,1,1
28,66181610,tripura,daas,1,1,1
28,66360802,tripura,debanaath,1,1,1
28,66635074,tripura,daas,1,1,1
28,66191070,tripura,daas,1,1,1
28,66649770,tripura,daas,1,1,1
28,66645228,tripura,rudrapaal,1,1,1
28,66744394,tripura,bhoumik,1,1,1
28,66648226,tripura,debanaath,1,1,1
28,66399496,tripura,daas,1,1,1
28,66452756,tripura,daas,1,1,1
28,66569321,tripura,debanaath,1,1,1
28,66685946,tripura,rahamaan,1,1,1
28,66423832,tripura,daas,1,1,1
28,66587010,tripura,daas,1,1,1
28,66302283,tripura,debanaath,1,1,1
28,66197039,tripura,bhoumik,1,1,1
28,66402813,tripura,rupinee,1,0,1
28,66386435,tripura,debanaath,1,1,1
28,66663947,tripura,daas,1,1,1
28,66078421,tripura,bhoumik,1,1,1
28,66086473,tripura,deb,1,0,1
28,66286412,tripura,debanaath,1,1,1
28,66740442,tripura,haalaam,1,1,1
28,66110605,tripura,debanaath,1,1,1
28,66269994,tripura,daas,1,1,1
28,66696490,tripura,daas,1,1,1
28,66232355,tripura,debanaath,1,1,1
28,66259031,tripura,aahamed,1,1,1
28,66414617,tripura,daas,1,1,1
28,66573136,tripura,deb,1,0,1
28,66337614,tripura,khaathun,1,1,1
28,66451139,tripura,daas,1,1,1
28,66330654,tripura,debanaath,1,1,1
28,66539864,tripura,daas,1,1,1
28,66433133,tripura,debanaath,1,1,1
28,66744823,tripura,daas,1,1,1
28,66749765,tripura,haalaam,1,1,1
28,66244790,tripura,debanaath,1,1,1
28,66700356,tripura,saahaanee,1,1,1
28,66149589,tripura,rudrapaal,1,1,1
28,66658068,tripura,majumadaar,1,1,1
28,66608890,tripura,deb,1,0,1
28,66319787,tripura,debanaath,1,1,1
28,66196208,tripura,debanaath,1,1,1
28,66407226,tripura,rudrapaal,1,1,1
28,66697675,tripura,aahamed,1,1,1
28,66434410,tripura,debanaath,1,1,1
28,66464555,tripura,daas,1,1,1
28,66558861,tripura,debanaath,1,1,1
28,66321196,tripura,daas,1,1,1
28,66644395,tripura,haalaam,1,1,1
28,66312491,tripura,daas,1,1,1
28,66490795,tripura,daas,1,1,1
28,66532203,tripura,daas,1,1,1
28,66696824,tripura,rahamaan,1,1,1
28,66308219,tripura,daas,1,1,1
28,66752952,tripura,debanaath,1,1,1
28,66510053,tripura,daas,1,1,1
28,66426533,tripura,debanaath,1,1,1
28,66103617,tripura,aachaaryy,1,1,1
28,66125188,tripura,deb,1,0,1
28,66311223,tripura,khaathun,1,1,1
28,66077249,tripura,debanaath,1,1,1
28,66259960,tripura,deb,1,0,1
28,66684414,tripura,daas,1,1,1
28,66569107,tripura,majumadaar,1,1,1
28,66102309,tripura,daas,1,1,1
28,66172198,tripura,debanaath,1,1,1
28,66273661,tripura,khaathun,1,1,1
28,66280172,tripura,debanaath,1,1,1
28,66289906,tripura,majumadaar,1,1,1
28,66697725,tripura,bibi,1,0,0
28,66280296,tripura,daas,1,1,1
28,66205508,tripura,basaak,1,1,1
28,66373318,tripura,daas,1,1,1
28,66288852,tripura,bhoumik,1,1,1
28,66527442,tripura,daas,1,1,1
28,66387592,tripura,debanaath,1,1,1
28,66610478,tripura,baraai,1,1,1
28,66486831,tripura,daas,1,1,1
28,66635864,tripura,haalaam,1,1,1
28,66653128,tripura,debanaath,1,1,1
28,66342188,tripura,daas,1,1,1
28,66723827,tripura,debanaath,1,1,1
28,66240604,tripura,daas,1,1,1
28,66449476,tripura,daas,1,1,1
28,66228261,tripura,daas,1,1,1
28,66273810,tripura,debanaath,1,1,1
28,66678583,tripura,debanaath,1,1,1
28,66301612,tripura,deb,1,0,1
28,66302792,tripura,khaathun,1,1,1
28,66546634,tripura,debanaath,1,1,1
28,66633207,tripura,daas,1,1,1
28,66433352,tripura,debanaath,1,1,1
28,66269867,tripura,deb,1,0,1
28,66677429,tripura,daas,1,1,1
28,66254819,tripura,khaathun,1,1,1
28,66740623,tripura,debanaath,1,1,1
28,66133699,tripura,aachaaryy,1,1,1
28,66248061,tripura,daas,1,1,1
28,66471071,tripura,bhoumik,1,1,1
28,66632856,tripura,haalaam,1,1,1
28,66212252,tripura,daas,1,1,1
28,66501991,tripura,majumadaar,1,1,1
28,66540736,tripura,daas,1,1,1
28,66178953,tripura,debanaath,1,1,1
28,66327623,tripura,daas,1,1,1
28,66445765,tripura,deb,1,0,1
28,66172451,tripura,debanaath,1,1,1
28,66644980,tripura,rudrapaal,1,1,1
28,66210251,tripura,aachaaryy,1,1,1
28,66615790,tripura,daas,1,1,1
28,66160449,tripura,daas,1,1,1
28,66162071,tripura,daas,1,1,1
28,66702592,tripura,daas,1,1,1
28,66119625,tripura,daas,1,1,1
28,66537922,tripura,debanaath,1,1,1
28,66527265,tripura,debanaath,1,1,1
28,66389422,tripura,daas,1,1,1
28,66728413,tripura,debanaath,1,1,1
28,66657559,tripura,daas,1,1,1
28,66460669,tripura,daas,1,1,1
28,66161711,tripura,daas,1,1,1
28,66238880,tripura,daas,1,1,1
28,66625140,tripura,daas,1,1,1
28,66057883,tripura,debanaath,1,1,1
28,66738855,tripura,namasudr,1,1,1
28,66087703,tripura,debanaath,1,1,1
28,66094724,tripura,daas,1,1,1
28,66741794,tripura,aahaamed,1,1,1
28,66547089,tripura,debanaath,1,1,1
28,66577189,tripura,derbamaa,1,0,1
28,66345199,tripura,khaathun,1,1,1
28,66235401,tripura,debanaath,1,1,1
28,66131311,tripura,daas,1,1,1
28,66072395,tripura,daas,1,1,1
28,66436675,tripura,daas,1,1,1
28,66072807,tripura,daas,1,1,1
28,66472851,tripura,bibi,1,0,0
28,66415684,tripura,daas,1,1,1
28,66635296,tripura,daas,1,1,1
28,66760191,tripura,daas,1,1,1
28,66684993,tripura,bibi,1,0,0
28,66207373,tripura,daas,1,1,1
28,66419059,tripura,daas,1,1,1
28,66304115,tripura,khaathun,1,1,1
28,66437030,tripura,baishnab,1,1,1
28,66734902,tripura,debanaath,1,1,1
28,66605326,tripura,deb,1,0,1
28,66152145,tripura,deb,1,0,1
28,66381114,tripura,surooudaas,1,1,1
28,66280750,tripura,daas,1,1,1
28,66079388,tripura,deb,1,0,1
28,66613890,tripura,daas,1,1,1
28,66439848,tripura,majumadaar,1,1,1
28,66185722,tripura,daas,1,1,1
28,66342816,tripura,bibi,1,0,0
28,66598761,tripura,debanaath,1,1,1
28,66329876,tripura,daas,1,1,1
28,66093719,tripura,daas,1,1,1
28,66197344,tripura,aachaaryy,1,1,1
28,66140998,tripura,khaathun,1,1,1
28,66256761,tripura,daas,1,1,1
28,66120363,tripura,chouhaan,0,0,0
28,66430493,tripura,debanaath,1,1,1
28,66493313,tripura,daas,1,1,1
28,66483654,tripura,daas,1,1,1
28,66472950,tripura,daas,1,1,1
28,66266669,tripura,bibi,1,0,0
28,66301476,tripura,debanaath,1,1,1
28,66750657,tripura,rupinee,1,0,1
28,66535624,tripura,mallik,0,0,1
28,66261324,tripura,debanaath,1,1,1
28,66231248,tripura,bhattaachaaryy,1,1,1
28,66740437,tripura,haalaam,1,1,1
28,66536839,tripura,soom,1,0,1
28,66089508,tripura,debanaath,1,1,1
28,66648582,tripura,debanaath,1,1,1
28,66122092,tripura,debanaath,1,1,1
28,66555175,tripura,majumadaar,1,1,1
28,66443583,tripura,daas,1,1,1
28,66595669,tripura,daas,1,1,1
28,66166168,tripura,majumadaar,1,1,1
28,66148256,tripura,daas,1,1,1
28,66398597,tripura,daas,1,1,1
28,66651783,tripura,daas,1,1,1
28,66220527,tripura,daas,1,1,1
28,66597175,tripura,deb,1,0,1
28,66094013,tripura,daas,1,1,1
28,66277908,tripura,deb,1,0,1
28,66250944,tripura,daas,1,1,1
28,66452822,tripura,bhoumik,1,1,1
28,66477486,tripura,daas,1,1,1
28,66705691,tripura,debanaath,1,1,1
28,66631504,tripura,laaguree,1,0,1
28,66519808,tripura,debanaath,1,1,1
28,66309831,tripura,khaathun,1,1,1
28,66388735,tripura,daas,1,1,1
28,66456880,tripura,suthradhar,1,1,1
28,66579618,tripura,daas,1,1,1
28,66081026,tripura,bhoumik,1,1,1
28,66063354,tripura,debanaath,1,1,1
28,66191845,tripura,deb,1,0,1
28,66551233,tripura,daas,1,1,1
28,66419585,tripura,debanaath,1,1,1
28,66645345,tripura,bhoumik,1,1,1
28,66332242,tripura,maalaakaaraghoosh,1,1,1
28,66723005,tripura,rudrapaal,1,1,1
28,66253922,tripura,daas,1,1,1
28,66340334,tripura,debanaath,1,1,1
28,66179524,tripura,debanaath,1,1,1
28,66097003,tripura,daas,1,1,1
28,66157089,tripura,aachaaryy,1,1,1
28,66401882,tripura,daas,1,1,1
28,66728681,tripura,khaathun,1,1,1
28,66277368,tripura,daas,1,1,1
28,66274452,tripura,debanaath,1,1,1
28,66587461,tripura,bibi,1,0,0
28,66385576,tripura,surudaas,1,1,1
28,66056778,tripura,daas,1,1,1
28,66160087,tripura,daas,1,1,1
28,66312795,tripura,khaathun,1,1,1
28,66310862,tripura,khaathun,1,1,1
28,66296408,tripura,debanaath,1,1,1
28,66316004,tripura,daas,1,1,1
28,66309886,tripura,khaathun,1,1,1
28,66455304,tripura,daas,1,1,1
28,66468003,tripura,daas,1,1,1
28,66475077,tripura,daas,1,1,1
28,66390023,tripura,daas,1,1,1
28,66147382,tripura,debanaath,1,1,1
28,66462805,tripura,khaathun,1,1,1
28,66089626,tripura,debanaath,1,1,1
28,66500397,tripura,debanaath,1,1,1
28,66285896,tripura,daas,1,1,1
28,66076508,tripura,daas,1,1,1
28,66236196,tripura,daas,1,1,1
28,66178265,tripura,debanaath,1,1,1
28,66135325,tripura,debanaath,1,1,1
28,66314426,tripura,daas,1,1,1
28,66491965,tripura,daas,1,1,1
28,66054692,tripura,debanaath,1,1,1
28,66687881,tripura,deb,1,0,1
28,66071825,tripura,debanaath,1,1,1
28,66492927,tripura,daas,1,1,1
28,66502397,tripura,debanaath,1,1,1
28,66416927,tripura,debanaath,1,1,1
28,66599196,tripura,daas,1,1,1
28,66550368,tripura,majumadaar,1,1,1
28,66696963,tripura,daas,1,1,1
28,66662040,tripura,daas,1,1,1
28,66752333,tripura,debanaath,1,1,1
28,66379836,tripura,deb,1,0,1
28,66173539,tripura,majumadaar,1,1,1
28,66284052,tripura,debanaath,1,1,1
28,66628374,tripura,debanaath,1,1,1
28,66198903,tripura,thraamkhal,1,0,1
28,66306090,tripura,rudrapaal,1,1,1
28,66373123,tripura,daas,1,1,1
28,66165578,tripura,daas,1,1,1
28,66198207,tripura,rupinee,1,0,1
28,66235130,tripura,daas,1,1,1
28,66503924,tripura,debanaath,1,1,1
28,66721994,tripura,khaathun,1,1,1
28,66300404,tripura,debanaath,1,1,1
28,66319956,tripura,daas,1,1,1
28,66477614,tripura,daas,1,1,1
28,66369050,tripura,deb,1,0,1
28,66645138,tripura,rudrapaal,1,1,1
28,66458076,tripura,majumadaar,1,1,1
28,66164875,tripura,daas,1,1,1
28,66450684,tripura,daas,1,1,1
28,66423696,tripura,daas,1,1,1
28,66602339,tripura,daas,1,1,1
28,66755094,tripura,daas,1,1,1
28,66424348,tripura,debanaath,1,1,1
28,66390514,tripura,deb,1,0,1
28,66637024,tripura,haalaam,1,1,1
28,66188922,tripura,debanaath,1,1,1
28,66568465,tripura,aachaaryy,1,1,1
28,66661907,tripura,daas,1,1,1
28,66393280,tripura,deb,1,0,1
28,66606028,tripura,daas,1,1,1
28,66525806,tripura,daas,1,1,1
28,66450934,tripura,daas,1,1,1
28,66640643,tripura,daas,1,1,1
28,66609879,tripura,daas,1,1,1
28,66318302,tripura,deb,1,0,1
28,66386060,tripura,debanaath,1,1,1
28,66482656,tripura,bhoumik,1,1,1
28,66528312,tripura,daas,1,1,1
28,66326652,tripura,rudrapaal,1,1,1
28,66382358,tripura,sukladaas,1,1,1
28,66171784,tripura,daas,1,1,1
28,66499059,tripura,debanaath,1,1,1
28,66656304,tripura,deb,1,0,1
28,66483868,tripura,soomaseel,0,0,0
28,66676377,tripura,haalaam,1,1,1
28,66082339,tripura,debanaath,1,1,1
28,66658956,tripura,daas,1,1,1
28,66502704,tripura,debanaath,1,1,1
28,66246922,tripura,bhoumik,1,1,1
28,66202583,tripura,daas,1,1,1
28,66514074,tripura,daas,1,1,1
28,66399253,tripura,mallik,0,0,1
28,66146933,tripura,bhattaachaaryy,1,1,1
28,66570798,tripura,debanaath,1,1,1
28,66521119,tripura,bibi,1,0,0
28,66086118,tripura,deb,1,0,1
28,66226159,tripura,khaathun,1,1,1
28,66235891,tripura,deb,1,0,1
28,66147787,tripura,majumadaar,1,1,1
28,66127906,tripura,deb,1,0,1
28,66396740,tripura,debanaath,1,1,1
28,66201055,tripura,naahaa,1,1,1
28,66524924,tripura,debanaath,1,1,1
28,66318415,tripura,debanaath,1,1,1
28,66078997,tripura,aachaaryy,1,1,1
28,66533033,tripura,uchaai,1,0,1
28,66312883,tripura,khaathun,1,1,1
28,66218050,tripura,daas,1,1,1
28,66620899,tripura,deb,1,0,1
28,66271841,tripura,daas,1,1,1
28,66058512,tripura,debanaath,1,1,1
28,66459862,tripura,daas,1,1,1
28,66260680,tripura,debanaath,1,1,1
28,66106028,tripura,aachaaryy,1,1,1
28,66440979,tripura,debanaath,1,1,1
28,66365144,tripura,debanaath,1,1,1
28,66255560,tripura,bhattaachaaryy,1,1,1
28,66225417,tripura,debanaath,1,1,1
28,66316419,tripura,khaathun,1,1,1
28,66630440,tripura,debanaath,1,1,1
28,66574048,tripura,debanaath,1,1,1
28,66210407,tripura,daas,1,1,1
28,66654032,tripura,deb,1,0,1
28,66297913,tripura,daas,1,1,1
28,66440498,tripura,daas,1,1,1
28,66506114,tripura,daas,1,1,1
28,66201713,tripura,daas,1,1,1
28,66205787,tripura,deb,1,0,1
28,66144181,tripura,aachaaryy,1,1,1
28,66558139,tripura,debanaath,1,1,1
28,66330344,tripura,chakrabartheesermaa,1,1,1
28,66609402,tripura,debanaath,1,1,1
28,66569755,tripura,daas,1,1,1
28,66140457,tripura,daas,1,1,1
28,66193527,tripura,debanaath,1,1,1
28,66717015,tripura,bhoumik,1,1,1
28,66679925,tripura,daas,1,1,1
28,66218740,tripura,daas,1,1,1
28,66098560,tripura,debanaath,1,1,1
28,66503593,tripura,debanaath,1,1,1
28,66661346,tripura,debanaath,1,1,1
28,66649880,tripura,suklabady,1,1,1
28,66121603,tripura,debanaath,1,1,1
28,66598095,tripura,debanaath,1,1,1
28,66320271,tripura,surudaas,1,1,1
28,66054333,tripura,debanaath,1,1,1
28,66499226,tripura,debanaath,1,1,1
28,66643378,tripura,daas,1,1,1
28,66512611,tripura,daas,1,1,1
28,66402350,tripura,daas,1,1,1
28,66721237,tripura,denaag,1,0,1
28,66522070,tripura,majumadaar,1,1,1
28,66623057,tripura,daas,1,1,1
28,66353738,tripura,debanaath,1,1,1
28,66635082,tripura,daas,1,1,1
28,66315604,tripura,debanaath,1,1,1
28,66060677,tripura,deb,1,0,1
28,66666567,tripura,deb,1,0,1
28,66209744,tripura,deb,1,0,1
28,66712740,tripura,haalaam,1,1,1
28,66336381,tripura,bibi,1,0,0
28,66229698,tripura,daas,1,1,1
28,66141878,tripura,daas,1,1,1
28,66566608,tripura,aachaaryy,1,1,1
28,66741588,tripura,daas,1,1,1
28,66094686,tripura,daas,1,1,1
28,66051777,tripura,deb,1,0,1
28,66448388,tripura,daas,1,1,1
28,66370801,tripura,bhoumik,1,1,1
28,66274067,tripura,daas,1,1,1
28,66136337,tripura,majumadaar,1,1,1
28,66240053,tripura,daas,1,1,1
28,66083466,tripura,debanaath,1,1,1
28,66468761,tripura,majumadaar,1,1,1
28,66199012,tripura,khaathun,1,1,1
28,66334989,tripura,daas,1,1,1
28,66689374,tripura,gun,1,0,1
28,66066665,tripura,daththachoudhuree,1,1,1
28,66624908,tripura,daas,1,1,1
28,66290791,tripura,daas,1,1,1
28,66463629,tripura,debanaath,1,1,1
28,66302930,tripura,debanaath,1,1,1
28,66457922,tripura,rahamaan,1,1,1
28,66326633,tripura,daas,1,1,1
28,66566987,tripura,daas,1,1,1
28,66479656,tripura,majumadaar,1,1,1
28,66685628,tripura,bibi,1,0,0
28,66446794,tripura,daas,1,1,1
28,66653135,tripura,daas,1,1,1
28,66299129,tripura,debanaath,1,1,1
28,66511232,tripura,debanaath,1,1,1
28,66154957,tripura,daas,1,1,1
28,66353013,tripura,mudaasim,1,1,1
28,66295202,tripura,debanaath,1,1,1
28,66337380,tripura,debanaath,1,1,1
28,66515268,tripura,daas,1,1,1
28,66520738,tripura,rudrapaal,1,1,1
28,66185381,tripura,daas,1,1,1
28,66049754,tripura,boonaaj,0,1,1
28,66387905,tripura,debanaath,1,1,1
28,66126270,tripura,bhoumik,1,1,1
28,66242241,tripura,deb,1,0,1
28,66555643,tripura,daas,1,1,1
28,66616572,tripura,daas,1,1,1
28,66202462,tripura,basaak,1,1,1
28,66150876,tripura,senagupth,1,0,1
28,66207952,tripura,daas,1,1,1
28,66591334,tripura,saahaani,1,1,1
28,66064150,tripura,debanaath,1,1,1
28,66524335,tripura,debanaath,1,1,1
28,66193622,tripura,daas,1,1,1
28,66637261,tripura,haalaam,1,1,1
28,66472600,tripura,debanaath,1,1,1
28,66727881,tripura,bibi,1,0,0
28,66610252,tripura,daas,1,1,1
28,66329350,tripura,daas,1,1,1
28,66185133,tripura,khaathun,1,1,1
28,66662610,tripura,daas,1,1,1
28,66057896,tripura,debanaath,1,1,1
28,66718299,tripura,bhattaachaaryy,1,1,1
28,66572323,tripura,daas,1,1,1
28,66413361,tripura,daas,1,1,1
28,66578892,tripura,daas,1,1,1
28,66538197,tripura,debanaath,1,1,1
28,66532298,tripura,daas,1,1,1
28,66486849,tripura,debanaath,1,1,1
28,66248456,tripura,daas,1,1,1
28,66088253,tripura,daas,1,1,1
28,66645263,tripura,debabarmaasarakaar,1,1,1
28,66506459,tripura,majumadaar,1,1,1
28,66101774,tripura,daas,1,1,1
28,66489297,tripura,daas,1,1,1
28,66085825,tripura,debanaath,1,1,1
28,66079958,tripura,daas,1,1,1
28,66182246,tripura,debanaath,1,1,1
28,66174668,tripura,debanaath,1,1,1
28,66573959,tripura,daas,1,1,1
28,66468655,tripura,debanaath,1,1,1
28,66107072,tripura,daas,1,1,1
28,66668685,tripura,debanaath,1,1,1
28,66472883,tripura,majumadaar,1,1,1
28,66213476,tripura,daas,1,1,1
28,66264199,tripura,daas,1,1,1
28,66620168,tripura,haalaam,1,1,1
28,66710312,tripura,deb,1,0,1
28,66535580,tripura,bhattaachaaryy,1,1,1
28,66258062,tripura,daas,1,1,1
28,66753895,tripura,daas,1,1,1
28,66259795,tripura,debanaath,1,1,1
28,66204413,tripura,daas,1,1,1
28,66113007,tripura,daas,1,1,1
28,66177024,tripura,debanaath,1,1,1
28,66298677,tripura,debanaath,1,1,1
28,66727583,tripura,daas,1,1,1
28,66302900,tripura,debanaath,1,1,1
28,66534143,tripura,debanaath,1,1,1
28,66133360,tripura,daas,1,1,1
28,66709011,tripura,khaathun,1,1,1
28,66616767,tripura,daas,1,1,1
28,66065460,tripura,daas,1,1,1
28,66652673,tripura,debanaath,1,1,1
28,66299471,tripura,aachaaryy,1,1,1
28,66089914,tripura,debanaath,1,1,1
28,66275557,tripura,debanaath,1,1,1
28,66464524,tripura,daas,1,1,1
28,66746748,tripura,daas,1,1,1
28,66741266,tripura,daas,1,1,1
28,66565491,tripura,daas,1,1,1
28,66077608,tripura,khaathun,1,1,1
28,66062573,tripura,debanaath,1,1,1
28,66589087,tripura,daas,1,1,1
28,66056106,tripura,debanaath,1,1,1
28,66054727,tripura,daas,1,1,1
28,66519047,tripura,bibi,1,0,0
28,66331591,tripura,daas,1,1,1
28,66752029,tripura,debanaath,1,1,1
28,66116830,tripura,debanaath,1,1,1
28,66473882,tripura,bibi,1,0,0
28,66515467,tripura,daas,1,1,1
28,66494954,tripura,bhoumik,1,1,1
28,66387356,tripura,debanaath,1,1,1
28,66465928,tripura,bibi,1,0,0
28,66085283,tripura,rudrapaal,1,1,1
28,66295823,tripura,debanaath,1,1,1
28,66215914,tripura,debanaath,1,1,1
28,66358030,tripura,raaneede,1,1,1
28,66250745,tripura,daas,1,1,1
28,66449869,tripura,debanaath,1,1,1
28,66428849,tripura,bhoumik,1,1,1
28,66639836,tripura,daas,1,1,1
28,66342388,tripura,khaathun,1,1,1
28,66267292,tripura,daas,1,1,1
28,66686205,tripura,deb,1,0,1
28,66396250,tripura,daas,1,1,1
28,66577416,tripura,deb,1,0,1
28,66213195,tripura,bhashtaachaaryyakrabarthee,1,1,1
28,66431086,tripura,debanaath,1,1,1
28,66089117,tripura,daas,1,1,1
28,66441602,tripura,debanaath,1,1,1
28,66387042,tripura,debanaath,1,1,1
28,66379301,tripura,debanaath,1,1,1
28,66255153,tripura,daas,1,1,1
28,66333986,tripura,daas,1,1,1
28,66064581,tripura,daas,1,1,1
28,66189063,tripura,daas,1,1,1
28,66229532,tripura,daas,1,1,1
28,66499771,tripura,debanaath,1,1,1
28,66102693,tripura,majumadaar,1,1,1
28,66629405,tripura,debanaath,1,1,1
28,66660631,tripura,majumadaar,1,1,1
28,66613577,tripura,bhoumij,1,1,1
28,66757897,tripura,daas,1,1,1
28,66422711,tripura,debanaath,1,1,1
28,66175022,tripura,debanaath,1,1,1
28,66547915,tripura,majumadaar,1,1,1
28,66673886,tripura,daas,1,1,1
28,66088463,tripura,bhoumik,1,1,1
28,66649964,tripura,daas,1,1,1
28,66600485,tripura,deb,1,0,1
28,66474813,tripura,bibi,1,0,0
28,66479386,tripura,bibi,1,0,0
28,66231354,tripura,suthradhar,1,1,1
28,66740537,tripura,haalaam,1,1,1
28,66189480,tripura,debanaath,1,1,1
28,66655603,tripura,debanaath,1,1,1
28,66729941,tripura,deb,1,0,1
28,66526984,tripura,daas,1,1,1
28,66155191,tripura,daas,1,1,1
28,66353293,tripura,debanaath,1,1,1
28,66506636,tripura,chakrabaththee,1,1,1
28,66199148,tripura,daas,1,1,1
28,66168414,tripura,daas,1,1,1
28,66293938,tripura,bhoumik,1,1,1
28,66408000,tripura,daas,1,1,1
28,66125297,tripura,debanaath,1,1,1
28,66530140,tripura,debanaath,1,1,1
28,66441989,tripura,daas,1,1,1
28,66386444,tripura,debanaath,1,1,1
28,66629513,tripura,majumadaar,1,1,1
28,66208307,tripura,daas,1,1,1
28,66420101,tripura,debanaath,1,1,1
28,66680948,tripura,debanaath,1,1,1
28,66651147,tripura,daas,1,1,1
28,66447425,tripura,bibi,1,0,0
28,66515677,tripura,daas,1,1,1
28,66284559,tripura,debanaath,1,1,1
28,66390392,tripura,deb,1,0,1
28,66692428,tripura,daas,1,1,1
28,66696693,tripura,debanaath,1,1,1
28,66423185,tripura,bibi,1,0,0
28,66161717,tripura,bhoumik,1,1,1
28,66527194,tripura,debanaath,1,1,1
28,66482904,tripura,bibi,1,0,0
28,66738962,tripura,haalaam,1,1,1
28,66340999,tripura,daas,1,1,1
28,66675363,tripura,debanaath,1,1,1
28,66181153,tripura,debanaath,1,1,1
28,66441087,tripura,daas,1,1,1
28,66314962,tripura,daas,1,1,1
28,66088577,tripura,daas,1,1,1
28,66068579,tripura,daas,1,1,1
28,66209217,tripura,debanaath,1,1,1
28,66478115,tripura,daas,1,1,1
28,66600267,tripura,daas,1,1,1
28,66356560,tripura,debanaath,1,1,1
28,66218502,tripura,daas,1,1,1
28,66732435,tripura,deb,1,0,1
28,66282449,tripura,daas,1,1,1
28,66472483,tripura,majumadaar,1,1,1
28,66551769,tripura,majumadaar,1,1,1
28,66604927,tripura,deb,1,0,1
28,66724280,tripura,aachaaryy,1,1,1
28,66614618,tripura,daas,1,1,1
28,66607291,tripura,daas,1,1,1
28,66733747,tripura,aachaaryy,1,1,1
28,66251610,tripura,daas,1,1,1
28,66549289,tripura,debanaath,1,1,1
28,66152278,tripura,thahaseeladaar,1,1,1
28,66692128,tripura,daas,1,1,1
28,66280755,tripura,daas,1,1,1
28,66394248,tripura,debanaath,1,1,1
28,66543070,tripura,aachaaree,1,1,1
28,66452248,tripura,daas,1,1,1
28,66592447,tripura,daas,1,1,1
28,66383951,tripura,derbamaa,1,0,1
28,66435373,tripura,debanaath,1,1,1
28,66126998,tripura,rudrapaal,1,1,1
28,66098854,tripura,bhoumik,1,1,1
28,66563816,tripura,daas,1,1,1
28,66439613,tripura,daas,1,1,1
28,66137438,tripura,suthradhar,1,1,1
28,66084144,tripura,debanaath,1,1,1
28,66367679,tripura,daas,1,1,1
28,66682625,tripura,aahamed,1,1,1
28,66514708,tripura,debanaath,1,1,1
28,66321529,tripura,debanaath,1,1,1
28,66727486,tripura,daas,1,1,1
28,66117833,tripura,daas,1,1,1
28,66662187,tripura,daas,1,1,1
28,66058245,tripura,debanaath,1,1,1
28,66098724,tripura,daas,1,1,1
28,66403321,tripura,daas,1,1,1
28,66289577,tripura,deb,1,0,1
28,66192301,tripura,debanaath,1,1,1
28,66451436,tripura,deb,1,0,1
28,66506453,tripura,majumadaar,1,1,1
28,66390810,tripura,daas,1,1,1
28,66526449,tripura,daas,1,1,1
28,66254039,tripura,debanaath,1,1,1
28,66519507,tripura,debanaath,1,1,1
28,66174532,tripura,rudrapaal,1,1,1
28,66193562,tripura,suthradhar,1,1,1
28,66395608,tripura,daas,1,1,1
28,66386955,tripura,debanaath,1,1,1
28,66523255,tripura,mallik,0,0,1
28,66412892,tripura,daas,1,1,1
28,66493332,tripura,daas,1,1,1
28,66587287,tripura,daas,1,1,1
28,66192623,tripura,bhoumik,1,1,1
28,66712775,tripura,haalaam,1,1,1
28,66528845,tripura,daas,1,1,1
28,66453628,tripura,debanaath,1,1,1
28,66653938,tripura,daas,1,1,1
28,66584100,tripura,daas,1,1,1
28,66136187,tripura,majumadaar,1,1,1
28,66613272,tripura,daas,1,1,1
28,66285121,tripura,daas,1,1,1
28,66403901,tripura,majumadaar,1,1,1
28,66182476,tripura,debanaath,1,1,1
28,66690895,tripura,daththadhar,1,1,1
28,66365284,tripura,daas,1,1,1
28,66428095,tripura,khaathun,1,1,1
28,66206207,tripura,daas,1,1,1
28,66363844,tripura,daas,1,1,1
28,66318816,tripura,daas,1,1,1
28,66478434,tripura,chandrade,0,0,1
28,66479798,tripura,daas,1,1,1
28,66153499,tripura,deb,1,0,1
28,66394227,tripura,debanaath,1,1,1
28,66072585,tripura,daas,1,1,1
28,66229539,tripura,daas,1,1,1
28,66451582,tripura,daas,1,1,1
28,66646037,tripura,debanaath,1,1,1
28,66281540,tripura,majumadaar,1,1,1
28,66463507,tripura,bibi,1,0,0
28,66206710,tripura,deb,1,0,1
28,66380818,tripura,suthradhar,1,1,1
28,66097203,tripura,debanaath,1,1,1
28,66611500,tripura,kairee,0,0,1
28,66322681,tripura,debanaath,1,1,1
28,66475689,tripura,daas,1,1,1
28,66421042,tripura,debanaath,1,1,1
28,66119564,tripura,daas,1,1,1
28,66644834,tripura,daas,1,1,1
28,66084631,tripura,rudrapaal,1,1,1
28,66244362,tripura,daas,1,1,1
28,66744644,tripura,daas,1,1,1
28,66445578,tripura,suthradhar,1,1,1
28,66595169,tripura,daas,1,1,1
28,66063718,tripura,daas,1,1,1
28,66760014,tripura,rudrapaal,1,1,1
28,66638047,tripura,daas,1,1,1
28,66060660,tripura,daas,1,1,1
28,66411845,tripura,daas,1,1,1
28,66289246,tripura,deb,1,0,1
28,66687310,tripura,daas,1,1,1
28,66338033,tripura,bibi,1,0,0
28,66228045,tripura,deb,1,0,1
28,66399446,tripura,deb,1,0,1
28,66300928,tripura,daas,1,1,1
28,66379980,tripura,debanaath,1,1,1
29,78782432,up,kumaar,0,0,1
29,75901859,up,kumaar,0,0,1
29,79403042,up,kumaar,0,0,1
29,85162007,up,kumaar,0,0,1
29,79953770,up,kumaar,0,0,1
29,75264863,up,thivaaree,1,0,1
29,70525687,up,kumaar,0,0,1
29,69437537,up,thyaagee,1,1,1
29,81917878,up,moo,0,0,0
29,68750274,up,thyaagee,1,1,1
29,82751147,up,kumaar,0,0,1
29,67226786,up,vasishth,1,0,1
29,71126426,up,kumaar,0,0,1
29,80258628,up,chandr,0,0,1
29,71417024,up,kumaar,0,0,1
29,70724697,up,kumaar,0,0,1
29,69184012,up,kumaar,0,0,1
29,84375833,up,kumaar,0,0,1
29,81160067,up,kumaar,0,0,1
29,77886113,up,varmaa,0,0,0
29,71865416,up,varmaa,0,0,0
29,73831267,up,kumaar,0,0,1
29,75143942,up,kumaar,0,0,1
29,83762482,up,kumaar,0,0,1
29,79712751,up,chandr,0,0,1
29,85029104,up,chouhaan,0,0,0
29,72101850,up,varmaa,0,0,0
29,69523480,up,kumaar,0,0,1
29,78856731,up,kumaar,0,0,1
29,70724802,up,kumaar,0,0,1
29,83907049,up,thivaaree,1,0,1
29,85219052,up,kumaar,0,0,1
29,84395995,up,kumaar,0,0,1
29,77205146,up,kumaar,0,0,1
29,82323355,up,thivaaree,1,0,1
29,67057797,up,jaaved,1,1,0
29,70831609,up,kumaar,0,0,1
29,71806230,up,kumaar,0,0,1
29,78561593,up,kumaar,0,0,1
29,81932421,up,kumaar,0,0,1
29,85336650,up,kumaar,0,0,1
29,84121827,up,kumaar,0,0,1
29,74545821,up,kumaar,0,0,1
29,72605466,up,sachadevaa,0,0,1
29,81190140,up,kumaar,0,0,1
29,73302692,up,thripaathee,1,1,1
29,69890305,up,kumaar,0,0,1
29,71273637,up,kumaar,0,0,1
29,66921314,up,sahajaad,1,1,1
29,72478572,up,kumaar,0,0,1
29,83969739,up,thivaaree,1,0,1
29,75852169,up,kumaar,0,0,1
29,69414374,up,bhaatee,0,0,0
29,81411421,up,anavar,0,0,1
29,84898642,up,kumaar,0,0,1
29,67015066,up,kumaar,0,0,1
29,80292255,up,daththaa,0,0,0
29,69349588,up,paathak,0,0,0
29,77976784,up,kumaar,0,0,1
29,71277467,up,sundr,0,0,1
29,80148393,up,varmaa,0,0,0
29,76585451,up,kumaar,0,0,1
29,82931213,up,kumaar,0,0,1
29,75523619,up,prakaas,1,1,1
29,72500156,up,chandr,0,0,1
29,79771655,up,kumaar,0,0,1
29,69193641,up,kumaar,0,0,1
29,69150894,up,varmaa,0,0,0
29,81118831,up,kumaar,0,0,1
29,74418317,up,kumaar,0,0,1
29,72441806,up,kumaar,0,0,1
29,69242460,up,kaasim,1,1,0
29,67738597,up,kumaar,0,0,1
29,81437351,up,kumaar,0,0,1
29,70796447,up,kumaar,0,0,1
29,71379803,up,sih,0,0,0
29,67348074,up,sidah,0,0,0
29,69777626,up,sarooj,0,0,1
29,68998322,up,gamgavaar,1,1,1
29,73829107,up,kumaar,0,0,1
29,73597289,up,kumaar,0,0,1
29,72385926,up,kumaar,0,0,1
29,81327599,up,kumaar,0,0,1
29,75316870,up,kumaar,0,0,1
29,82809008,up,kaasim,1,1,0
29,74359091,up,kumaar,0,0,1
29,73034325,up,kumaar,0,0,1
29,69394076,up,kapoor,1,1,1
29,85269678,up,kumaar,0,0,1
29,77977578,up,kumaar,0,0,1
29,69458725,up,kumaar,0,0,1
29,76798408,up,bihaaree,1,0,1
29,73877202,up,kumaar,0,0,1
29,70173014,up,kumaar,0,0,1
29,79943417,up,kumaar,0,0,1
29,74809234,up,kumaar,0,0,1
29,74017746,up,prakaas,1,1,1
29,83379866,up,prakaas,1,1,1
29,78877913,up,kumaar,0,0,1
29,74625189,up,kumaar,0,0,1
29,81388705,up,kumaar,0,0,1
29,67882192,up,kumaar,0,0,1
29,73660776,up,prakaas,1,1,1
29,69621154,up,kumaar,0,0,1
29,66775383,up,mooou,0,0,0
29,74603845,up,kumaar,0,0,1
29,83398574,up,syaam,0,0,1
29,71278747,up,kumaar,0,0,1
29,80780799,up,rahamaan,1,1,1
29,74577540,up,chandr,0,0,1
29,80535956,up,kumaar,0,0,1
29,70895488,up,kumaar,0,0,1
29,79629007,up,kumaar,0,0,1
29,69671379,up,kumaar,0,0,1
29,77434637,up,kumaar,0,0,1
29,75200581,up,kumaar,0,0,1
29,76148512,up,kasyap,0,0,1
29,66817321,up,kumaar,0,0,1
29,67029784,up,daas,1,1,1
29,69444487,up,kumaar,0,0,1
29,72164488,up,prakaas,1,1,1
29,77113089,up,kumaar,0,0,1
29,68300588,up,kumaar,0,0,1
29,83146995,up,chouhaan,0,0,0
29,79368037,up,kumaar,0,0,1
29,74760622,up,kumaar,0,0,1
29,82787986,up,thripaathee,1,1,1
29,67253194,up,kumaar,0,0,1
29,83606731,up,kumaar,0,0,1
29,81851447,up,kumaar,0,0,1
29,68892242,up,thyaagee,1,1,1
29,70482543,up,kumaar,0,0,1
29,83141632,up,kumaar,0,0,1
29,69293282,up,kumaar,0,0,1
29,68310100,up,kumaar,0,0,1
29,75081425,up,varmaa,0,0,0
29,74201391,up,kumaar,0,0,1
29,66950318,up,kumaar,0,0,1
29,79268026,up,varmaa,0,0,0
29,83777981,up,bhaarathee,0,0,0
29,79792738,up,kumaar,0,0,1
29,81789268,up,kumaar,0,0,1
29,69005382,up,thyaagee,1,1,1
29,82463835,up,thripaathee,1,1,1
29,79104470,up,kumaar,0,0,1
29,75705954,up,daas,1,1,1
29,76656040,up,chandr,0,0,1
29,70533403,up,svaroop,1,1,1
29,83030144,up,kumaar,0,0,1
29,84122431,up,kumaar,0,0,1
29,67128364,up,kumaar,0,0,1
29,72596642,up,hasain,0,0,1
29,76516722,up,chandr,0,0,1
29,67565043,up,kumaar,0,0,1
29,79093671,up,kumaar,0,0,1
29,83820000,up,kumaar,0,0,1
29,76864859,up,kumaar,0,0,1
29,74573189,up,kumaar,0,0,1
29,81872551,up,hasain,0,0,1
29,68452437,up,kumaar,0,0,1
29,69544660,up,kumaar,0,0,1
29,75206301,up,beebee,0,0,0
29,77592405,up,thripaathee,1,1,1
29,71477922,up,kumaar,0,0,1
29,81206257,up,prakaas,1,1,1
29,72250850,up,hasain,0,0,1
29,78396890,up,kumaar,0,0,1
29,72604760,up,gamgavaar,1,1,1
29,77131922,up,kumaar,0,0,1
29,79302195,up,kumaar,0,0,1
29,68560833,up,athree,1,1,1
29,80508033,up,thivaaree,1,0,1
29,70313268,up,kumaar,0,0,1
29,82431987,up,agrahari,0,0,0
29,71407200,up,kumaar,0,0,1
29,78241234,up,kumaar,0,0,1
29,70615980,up,kumaar,0,0,1
29,72588231,up,hasen,0,0,1
29,79869858,up,aariph,1,0,0
29,76489530,up,kumaar,0,0,1
29,66915748,up,kumaar,0,0,1
29,80559518,up,kumaar,0,0,1
29,79850390,up,kumaar,0,0,1
29,81710828,up,kumaar,0,0,1
29,72979439,up,kumaar,0,0,1
29,77310148,up,kumaar,0,0,1
29,69812255,up,kumaar,0,0,1
29,75984869,up,kumaar,0,0,1
29,66937037,up,rahamaan,1,1,1
29,83856796,up,prakaas,1,1,1
29,72634422,up,kumaar,0,0,1
29,82485020,up,kumaar,0,0,1
29,82244371,up,kumaar,0,0,1
29,71610286,up,kumaar,0,0,1
29,68839864,up,thyaagee,1,1,1
29,80770811,up,kumaar,0,0,1
29,81353717,up,chouhaan,0,0,0
29,74146875,up,varmaa,0,0,0
29,83391710,up,kumaar,0,0,1
29,82801940,up,bahaal,1,1,1
29,74936714,up,kumaar,0,0,1
29,69949027,up,kumaar,0,0,1
29,76667356,up,kumaar,0,0,1
29,68778684,up,phirooj,1,1,1
29,71499310,up,kumaar,0,0,1
29,79151760,up,kumaar,0,0,1
29,83644885,up,kher,0,0,0
29,74963354,up,siyaaraam,1,1,1
29,74884875,up,kumaar,0,0,1
29,70177515,up,duve,0,0,0
29,76416276,up,kumaar,0,0,1
29,73613553,up,kumaar,0,0,1
29,79759591,up,beebee,0,0,0
29,70088816,up,vaanoo,0,0,1
29,82744739,up,bilaas,1,0,1
29,73408571,up,kumaar,0,0,1
29,72052390,up,kumaar,0,0,1
29,73667518,up,kumaar,0,0,1
29,81879432,up,aham,0,0,0
29,68783272,up,kumaar,0,0,1
29,83357142,up,kumaar,0,0,1
29,80662418,up,kumaar,0,0,1
29,76888743,up,kumaar,0,0,1
29,84929018,up,kumaar,0,0,1
29,83218551,up,thivaaree,1,0,1
29,83251934,up,kumaar,0,0,1
29,73809696,up,kumaar,0,0,1
29,67320995,up,kumaar,0,0,1
29,72218871,up,kumaar,0,0,1
29,80455983,up,chandr,0,0,1
29,79514467,up,kumaar,0,0,1
29,71718583,up,kumaar,0,0,1
29,76854777,up,kumaar,0,0,1
29,69786767,up,kumaar,0,0,1
29,72230863,up,charan,0,0,0
29,72356198,up,thaahir,0,0,0
29,81951916,up,kumaar,0,0,1
29,68018700,up,kumaar,0,0,1
29,70258356,up,kumaar,0,0,1
29,74138494,up,ullaa,0,0,0
29,81788901,up,kumaar,0,0,1
29,79103279,up,kumaar,0,0,1
29,78579281,up,sih,0,0,0
29,80116797,up,kumaar,0,0,1
29,74094416,up,prakaas,1,1,1
29,83889322,up,kumaar,0,0,1
29,80877486,up,khee,0,0,0
29,70106077,up,hasain,0,0,1
29,74753282,up,kumaar,0,0,1
29,72559389,up,kumaar,0,0,1
29,73258686,up,hasain,0,0,1
29,78798380,up,kumaar,0,0,1
29,84593909,up,kusavaahaa,1,0,1
29,78803103,up,umaraav,1,1,1
29,79129818,up,kumaar,0,0,1
29,77358301,up,srimkar,1,0,1
29,72195956,up,kumaar,0,0,1
29,81588936,up,kumaar,0,0,1
29,70452697,up,kumaar,0,0,1
29,71790862,up,thivaaree,1,0,1
29,77478746,up,kumaar,0,0,1
29,83222034,up,varmaa,0,0,0
29,77346657,up,kumaar,0,0,1
29,71038932,up,kumaar,0,0,1
29,82025362,up,kumaar,0,0,1
29,77032369,up,kumaar,0,0,1
29,71022351,up,kumaar,0,0,1
29,82606489,up,varmaa,0,0,0
29,82705079,up,kumaar,0,0,1
29,84924277,up,moury,0,0,1
29,76301413,up,kumaar,0,0,1
29,69610756,up,inaam,1,1,1
29,78591462,up,kumaar,0,0,1
29,67723298,up,svarup,1,0,1
29,74566950,up,vaanoo,0,0,1
29,77374841,up,kumaar,0,0,1
29,82985560,up,kumaar,0,0,1
29,78109380,up,kumaar,0,0,1
29,71294378,up,kumaar,0,0,1
29,80504301,up,kumaar,0,0,1
29,81794252,up,kumaar,0,0,1
29,67517168,up,kumaar,0,0,1
29,79133674,up,kripaa,0,0,1
29,66888434,up,vaahid,1,0,1
29,71711364,up,kumaar,0,0,1
29,66798911,up,rahamaan,1,1,1
29,79063967,up,moury,0,0,1
29,77144037,up,kumaar,0,0,1
29,82333564,up,hasain,0,0,1
29,78444092,up,kumaar,0,0,1
29,71817919,up,chandr,0,0,1
29,76757338,up,kumaar,0,0,1
29,74160725,up,kumaar,0,0,1
29,71007050,up,kumaar,0,0,1
29,84373258,up,kumaar,0,0,1
29,76477480,up,kumaar,0,0,1
29,82482121,up,kumaar,0,0,1
29,72338425,up,prakaas,1,1,1
29,75086563,up,varmaa,0,0,0
29,68511499,up,prakaas,1,1,1
29,81406089,up,kumaar,0,0,1
29,81917524,up,kumaar,0,0,1
29,73828373,up,kumaar,0,0,1
29,72804436,up,kumaar,0,0,1
29,83934538,up,kumaar,0,0,1
29,79706390,up,kumaar,0,0,1
29,73879573,up,kumaar,0,0,1
29,67423704,up,kumaar,0,0,1
29,73900746,up,hasain,0,0,1
29,78836378,up,kumaar,0,0,1
29,82431195,up,hasain,0,0,1
29,67116399,up,kumaar,0,0,1
29,80737241,up,kumaar,0,0,1
29,75956898,up,jaaved,1,1,0
29,71967830,up,moury,0,0,1
29,69761458,up,chandr,0,0,1
29,70259455,up,kumaar,0,0,1
29,79119779,up,thivaaree,1,0,1
29,83512907,up,kumaar,0,0,1
29,76415939,up,sameer,0,0,0
29,76331452,up,kumaar,0,0,1
29,81818463,up,kumaar,0,0,1
29,74830710,up,chandr,0,0,1
29,73085428,up,bitiyaa,1,1,1
29,76850868,up,kumaar,0,0,1
29,78613411,up,nooree,0,0,1
29,79604265,up,kumaar,0,0,1
29,84221794,up,thivaaree,1,0,1
29,67371349,up,kumaar,0,0,1
29,78984214,up,kumaar,0,0,1
29,74677413,up,kumaar,0,0,1
29,81165194,up,varmaa,0,0,0
29,68044800,up,kumaar,0,0,1
29,79778309,up,chandr,0,0,1
29,76944997,up,chandr,0,0,1
29,78805407,up,chandr,0,0,1
29,74053334,up,nares,0,0,1
29,78171677,up,kumaar,0,0,1
29,84849865,up,kumaar,0,0,1
29,75518725,up,chouhaan,0,0,0
29,74382824,up,kumaar,0,0,1
29,77958765,up,bihaaree,1,0,1
29,82457102,up,kumaar,0,0,1
29,68527893,up,chouhaan,0,0,0
29,72868886,up,kumaar,0,0,1
29,80632209,up,kumaar,0,0,1
29,72427214,up,kumaar,0,0,1
29,68226606,up,kumaar,0,0,1
29,67227638,up,varmaa,0,0,0
29,69340296,up,kumaar,0,0,1
29,75973807,up,kumaar,0,0,1
29,76603798,up,chandr,0,0,1
29,73179109,up,kumaar,0,0,1
29,77623691,up,kumaar,0,0,1
29,78655385,up,kumaar,0,0,1
29,84856186,up,kumaar,0,0,1
29,73559637,up,koomaar,0,0,1
29,84370112,up,kumaar,0,0,1
29,81995773,up,moury,0,0,1
29,81333620,up,kumaar,0,0,1
29,71488929,up,kumaar,0,0,1
29,72737261,up,charan,0,0,0
29,74503024,up,kumaar,0,0,1
29,85071229,up,kumaar,0,0,1
29,74560094,up,kumaar,0,0,1
29,76046653,up,kalap,0,0,0
29,68176568,up,kumaar,0,0,1
29,84919206,up,kumaar,0,0,1
29,67734374,up,hasain,0,0,1
29,81494254,up,kumaar,0,0,1
29,71412331,up,kumaar,0,0,1
29,78416676,up,kumaar,0,0,1
29,77616965,up,kumaar,0,0,1
29,73021774,up,kumaar,0,0,1
29,80881735,up,kumaar,0,0,1
29,81232811,up,kumaar,0,0,1
29,70760375,up,varmaa,0,0,0
29,68283674,up,gamgavaar,1,1,1
29,79481412,up,kumaar,0,0,1
29,72871758,up,kumaar,0,0,1
29,72840793,up,kumaar,0,0,1
29,73963928,up,kumaar,0,0,1
29,81998932,up,moo,0,0,0
29,67992384,up,hasain,0,0,1
29,74213068,up,thripaathee,1,1,1
29,70778591,up,varmaa,0,0,0
29,76565523,up,kumaar,0,0,1
29,69925091,up,kumaar,0,0,1
29,69468518,up,kumaar,0,0,1
29,75646647,up,kumaar,0,0,1
29,78009889,up,kumaar,0,0,1
29,73859532,up,kumaar,0,0,1
29,73687496,up,kumaar,0,0,1
29,76947660,up,kumaar,0,0,1
29,72350148,up,kumaar,0,0,1
29,70935571,up,kumaar,0,0,1
29,77598454,up,thivaaree,1,0,1
29,84451767,up,kumaar,0,0,1
29,79908044,up,kumaar,0,0,1
29,67855904,up,hasain,0,0,1
29,79462525,up,ullaa,0,0,0
29,69696777,up,kumaar,0,0,1
29,69637050,up,varmaa,0,0,0
29,69577889,up,kumaar,0,0,1
29,73010531,up,prakaas,1,1,1
29,79391191,up,imaraanasaah,1,1,1
29,81641934,up,eyaaj,1,0,1
29,70393337,up,kumaar,0,0,1
29,75422371,up,kumaar,0,0,1
29,71808350,up,kumaar,0,0,1
29,70360039,up,kumaar,0,0,1
29,80501643,up,varmaa,0,0,0
29,73531070,up,kumaar,0,0,1
29,76828788,up,aleem,0,1,1
29,71496149,up,kumaar,0,0,1
29,77749504,up,mehathaa,0,0,1
29,81048175,up,prakaas,1,1,1
29,67217260,up,praveen,1,0,1
29,82346881,up,yusuph,1,0,1
29,80110020,up,kumaar,0,0,1
29,72698999,up,kumaar,0,0,1
29,68955675,up,naagar,0,0,1
29,84476304,up,kumaar,0,0,1
29,74470327,up,kumaar,0,0,1
29,81643230,up,thivaaree,1,0,1
29,79666105,up,kumaar,0,0,1
29,70571771,up,varmaa,0,0,0
29,70733436,up,varmaa,0,0,0
29,67256448,up,kumaar,0,0,1
29,78994061,up,raooph,1,0,1
29,70615914,up,bihaaree,1,0,1
29,82583627,up,thripaathee,1,1,1
29,77046998,up,thivaaree,1,0,1
29,67036466,up,miththal,1,0,1
29,67674085,up,kumaar,0,0,1
29,75670612,up,kumaar,0,0,1
29,68294788,up,kumaar,0,0,1
29,75505770,up,chouhaan,0,0,0
29,78736367,up,kumaar,0,0,1
29,83635868,up,kumaar,0,0,1
29,78322793,up,daas,1,1,1
29,67242240,up,kumaar,0,0,1
29,69065552,up,kumaar,0,0,1
29,71599162,up,kumaar,0,0,1
29,80055785,up,kumaar,0,0,1
29,78621894,up,kumaar,0,0,1
29,72803455,up,varmaa,0,0,0
29,74012486,up,bihaaree,1,0,1
29,69987161,up,kumaar,0,0,1
29,71300183,up,kumaar,0,0,1
29,79536054,up,kumaar,0,0,1
29,72561678,up,kumaar,0,0,1
29,74018736,up,kumaar,0,0,1
29,82218005,up,kumaar,0,0,1
29,81053309,up,kumaar,0,0,1
29,83823936,up,kumaar,0,0,1
29,82055258,up,varmaa,0,0,0
29,80910256,up,kumaar,0,0,1
29,69100474,up,bhaarathee,0,0,0
29,72372247,up,daas,1,1,1
29,81925875,up,ullaa,0,0,0
29,77940732,up,ullaa,0,0,0
29,67560244,up,kumaar,0,0,1
29,73790041,up,kumaar,0,0,1
29,84580597,up,kumaar,0,0,1
29,72094703,up,kumaar,0,0,1
29,69168999,up,kumaar,0,0,1
29,73036081,up,prakaas,1,1,1
29,73092947,up,kumaar,0,0,1
29,75504293,up,kumaar,0,0,1
29,72837144,up,kumaar,0,0,1
29,71119407,up,kumaar,0,0,1
29,82573321,up,prakaas,1,1,1
29,83167175,up,hiravaanee,1,1,1
29,66861156,up,kumaar,0,0,1
29,79141274,up,kumaar,0,0,1
29,69632326,up,gooy,0,0,1
29,84042750,up,kumaar,0,0,1
29,76952996,up,thivaaree,1,0,1
29,70400506,up,vaarshney,1,0,1
29,83856687,up,kumaar,0,0,1
29,69226968,up,svarup,1,0,1
29,71020424,up,kumaar,0,0,1
29,80812338,up,kumaar,0,0,1
29,77610815,up,kumaar,0,0,1
29,69328590,up,daas,1,1,1
29,72866268,up,kumaar,0,0,1
29,75093541,up,kumaar,0,0,1
29,73052014,up,thrivedee,1,1,1
29,77798032,up,thrivedee,1,1,1
29,67268511,up,kumaar,0,0,1
29,74267973,up,kumaar,0,0,1
29,72947524,up,kumaar,0,0,1
29,70848672,up,daagour,1,0,1
29,73447593,up,kumaar,0,0,1
29,74729224,up,thivaaree,1,0,1
29,76498264,up,kumaar,0,0,1
29,78474844,up,kumaar,0,0,1
29,80918788,up,kumaar,0,0,1
29,79312734,up,patel,0,0,0
29,66881215,up,kumaar,0,0,1
29,73975857,up,kumaar,0,0,1
29,68165102,up,hasain,0,0,1
29,84754945,up,kumaar,0,0,1
29,70315361,up,kumaar,0,0,1
29,83157240,up,chatarjee,0,0,1
29,77699093,up,prakaas,1,1,1
29,76836967,up,kumaar,0,0,1
29,68439967,up,kumaar,0,0,1
29,78486323,up,kumaar,0,0,1
29,67602550,up,poorasavaal,0,0,0
29,82632079,up,kumaar,0,0,1
29,80428894,up,nishaad,1,1,1
29,82075409,up,kumaar,0,0,1
29,82474236,up,varmaa,0,0,0
29,71759008,up,kumaar,0,0,1
29,69557438,up,kumaar,0,0,1
29,75293002,up,dabe,0,0,0
29,74805175,up,kumaar,0,0,1
29,82715803,up,muheeb,1,1,1
29,75275414,up,thripaathee,1,1,1
29,82537255,up,paathak,0,0,0
29,81351252,up,kumaar,0,0,1
29,82727740,up,moo,0,0,0
29,68242109,up,kumaar,0,0,1
29,68570403,up,thripaathee,1,1,1
29,78682970,up,kumaar,0,0,1
29,76136188,up,thripaathee,1,1,1
29,82576770,up,latheeph,0,0,1
29,69568011,up,varmaa,0,0,0
29,79900184,up,chandr,0,0,1
29,74948975,up,varmaa,0,0,0
29,73469112,up,varmaa,0,0,0
29,68342624,up,daas,1,1,1
29,82925429,up,thaahir,0,0,0
29,72117710,up,kumaar,0,0,1
29,80795867,up,kasyap,0,0,1
29,73204424,up,kumaar,0,0,1
29,68536070,up,patel,0,0,0
29,68049229,up,thyaagee,1,1,1
29,85234263,up,kumaar,0,0,1
29,73550492,up,kumaar,0,0,1
29,73368923,up,kumaar,0,0,1
29,80483730,up,baakee,0,0,0
29,82630557,up,kumaar,0,0,1
29,70081799,up,kumaar,0,0,1
29,82109016,up,kumaar,0,0,1
29,71964030,up,svaroop,1,1,1
29,82162670,up,kumaar,0,0,1
29,73066303,up,kumaar,0,0,1
29,77319783,up,kumaar,0,0,1
29,84928549,up,kumaar,0,0,1
29,67751688,up,amar,0,0,0
29,83144573,up,kumaar,0,0,1
29,80190092,up,nasareen,1,1,1
29,73427221,up,varmaa,0,0,0
29,79619702,up,kumaar,0,0,1
29,80698961,up,bilaal,0,0,0
29,80172958,up,thalarejaa,0,0,1
29,70041294,up,chandr,0,0,1
29,75126796,up,thrivedee,1,1,1
29,67869111,up,thripaathee,1,1,1
29,80935236,up,kumaar,0,0,1
29,83669219,up,sarooj,0,0,1
29,68887067,up,raanaa,0,0,0
29,76504568,up,bharoose,1,1,1
29,74235983,up,kumaar,0,0,1
29,74779299,up,kumaar,0,0,1
29,66873942,up,kumaar,0,0,1
29,74155283,up,kumaar,0,0,1
29,69620713,up,kumaar,0,0,1
29,72306027,up,prakaas,1,1,1
29,77641049,up,thivaaree,1,0,1
29,85162700,up,sih,0,0,0
29,80046084,up,jaisal,0,0,0
29,73730865,up,kumaar,0,0,1
29,69590212,up,kumaar,0,0,1
29,69447366,up,bhaatee,0,0,0
29,81161632,up,kumaar,0,0,1
29,81320591,up,kumaar,0,0,1
29,78357363,up,daas,1,1,1
29,83869672,up,kumaar,0,0,1
29,83175570,up,thripaathee,1,1,1
29,68379853,up,kumaar,0,0,1
29,82365779,up,kumaar,0,0,1
29,77776791,up,kumaar,0,0,1
29,67837319,up,rasathougee,1,0,1
29,80900187,up,kumaar,0,0,1
29,76254441,up,varmaa,0,0,0
29,80481961,up,varmaa,0,0,0
29,73071040,up,ullaa,0,0,0
29,71062578,up,kumaar,0,0,1
29,71031127,up,kumaar,0,0,1
29,72931004,up,kumaar,0,0,1
29,77976058,up,kumaar,0,0,1
29,78636570,up,prakaas,1,1,1
29,67000516,up,kumaar,0,0,1
29,69663037,up,kumaar,0,0,1
29,68408781,up,kumaar,0,0,1
29,80749278,up,varmaa,0,0,0
29,77869433,up,thripaathee,1,1,1
29,72226638,up,kumaar,0,0,1
29,82918966,up,saahid,0,0,0
29,71992326,up,hasain,0,0,1
29,74076168,up,prakaas,1,1,1
29,77738508,up,kumaar,0,0,1
29,71852790,up,kumaar,0,0,1
29,79336045,up,sarooj,0,0,1
29,77730833,up,prakaas,1,1,1
29,73792482,up,kumaar,0,0,1
29,81002317,up,kumaar,0,0,1
29,83680983,up,kumaar,0,0,1
29,70820677,up,kumaar,0,0,1
29,81618160,up,kumaar,0,0,1
29,75834018,up,kumaar,0,0,1
29,85080378,up,kumaar,0,0,1
29,83436260,up,khaathun,1,1,1
29,74769507,up,varmaa,0,0,0
29,82271892,up,prakaas,1,1,1
29,74499752,up,kumaar,0,0,1
29,83324983,up,prakaas,1,1,1
29,82472004,up,prakaas,1,1,1
29,68756109,up,kumaar,0,0,1
29,77951960,up,kumaar,0,0,1
29,77057495,up,kumaar,0,0,1
29,83932332,up,kumaar,0,0,1
29,66880616,up,kumaar,0,0,1
29,78781434,up,kumaar,0,0,1
29,69655862,up,kumaar,0,0,1
29,83578296,up,chouhaan,0,0,0
29,72881086,up,saleemakhaam,1,1,1
29,80362033,up,kumaar,0,0,1
29,69731938,up,kumaar,0,0,1
29,74845662,up,bilaas,1,0,1
29,81718015,up,kumaar,0,0,1
29,74786895,up,kumaar,0,0,1
29,80380097,up,kumaar,0,0,1
29,72843338,up,chandr,0,0,1
29,69506110,up,kumaar,0,0,1
29,69365147,up,prakaas,1,1,1
29,83191684,up,chourasiyaa,1,1,1
29,81317243,up,kumaar,0,0,1
29,78969038,up,chandr,0,0,1
29,67491164,up,kumaar,0,0,1
29,70331916,up,kumaar,0,0,1
29,74472948,up,kumaar,0,0,1
29,77915241,up,siddeekee,1,1,1
29,80674649,up,kumaar,0,0,1
29,84901655,up,kumaar,0,0,1
29,73952804,up,varmaa,0,0,0
29,78420668,up,kumaar,0,0,1
29,81287749,up,varmaa,0,0,0
29,67303673,up,kumaar,0,0,1
29,77072450,up,kumaar,0,0,1
29,77470737,up,kumaar,0,0,1
29,73295065,up,kumaar,0,0,1
29,81268073,up,kumaar,0,0,1
29,71800426,up,kumaar,0,0,1
29,82567039,up,kumaar,0,0,1
29,73086814,up,kumaar,0,0,1
29,71890068,up,chandr,0,0,1
29,82691642,up,kumaar,0,0,1
29,78570360,up,kumaar,0,0,1
29,68930632,up,kumaar,0,0,1
29,70228419,up,kumaar,0,0,1
29,79139466,up,kumaar,0,0,1
29,68409396,up,sih,0,0,0
29,72642687,up,kumaar,0,0,1
29,76421691,up,kumaar,0,0,1
29,73636688,up,kumaar,0,0,1
29,73325079,up,kumaar,0,0,1
29,70129016,up,kumaar,0,0,1
29,68966503,up,kumaar,0,0,1
29,77100043,up,chandr,0,0,1
29,69173742,up,kumaar,0,0,1
29,70251597,up,kumaar,0,0,1
29,69485755,up,bhaatee,0,0,0
29,72975246,up,kumaar,0,0,1
29,75191319,up,thivaaree,1,0,1
29,73358973,up,hasen,0,0,1
29,83290894,up,kumaar,0,0,1
29,78081326,up,kumaar,0,0,1
29,71765432,up,kumaar,0,0,1
29,76952841,up,poonam,0,0,0
29,67678954,up,maahesvaree,1,1,1
29,83970496,up,kumaar,0,0,1
29,78485284,up,kumaar,0,0,1
29,68152996,up,saahid,0,0,0
29,82329825,up,jameel,0,0,1
29,67379795,up,kumaar,0,0,1
29,73183590,up,svaroop,1,1,1
29,73941878,up,varmaa,0,0,0
29,83662637,up,kumaar,0,0,1
29,76301273,up,sabd,0,0,0
29,79015854,up,thivaaree,1,0,1
29,73797296,up,kumaar,0,0,1
29,77781154,up,varmaa,0,0,0
29,84229028,up,khaathun,1,1,1
29,75341492,up,kumaar,0,0,1
29,67202250,up,kareem,0,0,0
29,67996818,up,vaashpaprasey,1,0,1
29,74849170,up,kumaar,0,0,1
29,78323251,up,kumaar,0,0,1
29,84711773,up,kumaar,0,0,1
29,83379395,up,hind,1,0,0
29,69366564,up,prakaas,1,1,1
29,74387868,up,svarup,1,0,1
29,70696102,up,prakaas,1,1,1
29,78877274,up,beebee,0,0,0
29,74276317,up,ullaa,0,0,0
29,83774242,up,idrees,1,1,1
29,68239410,up,kumaar,0,0,1
29,80740437,up,kumaar,0,0,1
29,69163048,up,nemudadeen,0,0,1
29,82689457,up,thripaathee,1,1,1
29,78848600,up,kumaar,0,0,1
29,72984050,up,kumaar,0,0,1
29,80891053,up,kumaar,0,0,1
29,70825418,up,kumaar,0,0,1
29,70264098,up,kumaar,0,0,1
29,80833618,up,sukh,0,0,1
29,75915230,up,kumaar,0,0,1
29,81415231,up,asagar,1,0,1
29,69921559,up,kumaar,0,0,1
29,83682925,up,varmaa,0,0,0
29,75108314,up,svarup,1,0,1
29,69735399,up,svarup,1,0,1
29,83912736,up,prakaas,1,1,1
29,73876196,up,kumaar,0,0,1
29,78144380,up,kumaar,0,0,1
29,73238496,up,kumaar,0,0,1
29,71110600,up,sih,0,0,0
29,82200549,up,kumaar,0,0,1
29,69601823,up,aariph,1,0,0
29,78934805,up,kumaar,0,0,1
29,69821055,up,kumaar,0,0,1
29,81148676,up,kumaar,0,0,1
29,81729551,up,kumaar,0,0,1
29,70693634,up,kumaar,0,0,1
29,70956998,up,daas,1,1,1
29,75194084,up,thivaa,0,0,1
29,80639637,up,kumaar,0,0,1
29,81191561,up,kumaar,0,0,1
29,84575554,up,kumaar,0,0,1
29,78663076,up,kumaar,0,0,1
29,79896039,up,kumaar,0,0,1
29,80810045,up,kumaar,0,0,1
29,74458950,up,thivaaree,1,0,1
29,76809004,up,kumaar,0,0,1
29,72222898,up,chandr,0,0,1
29,72051551,up,kumaar,0,0,1
29,67580162,up,saahid,0,0,0
29,78281139,up,kumaar,0,0,1
29,76227746,up,kumaar,0,0,1
29,68175192,up,kumaar,0,0,1
29,76543771,up,paathak,0,0,0
29,76797483,up,kumaar,0,0,1
29,77089039,up,kumaar,0,0,1
29,73498701,up,kumaar,0,0,1
29,72754772,up,prakaas,1,1,1
29,75824844,up,kumaar,0,0,1
29,68068755,up,daas,1,1,1
29,72940677,up,hasain,0,0,1
29,80258310,up,chandr,0,0,1
29,75840579,up,kumaar,0,0,1
29,79260078,up,varmaa,0,0,0
29,83944308,up,kumaar,0,0,1
29,80897165,up,kumaar,0,0,1
29,68611567,up,kumaar,0,0,1
29,71019826,up,kumaar,0,0,1
29,67408011,up,kumaar,0,0,1
29,76748674,up,kumaar,0,0,1
29,70717986,up,thaamthrik,0,0,1
29,77058827,up,thripaathee,1,1,1
29,84319614,up,choube,0,0,0
29,73150062,up,kumaar,0,0,1
29,76299234,up,varmaa,0,0,0
29,78840718,up,kumaar,0,0,1
29,84349853,up,kumaar,0,0,1
29,76495869,up,kumaar,0,0,1
29,71865982,up,kumaar,0,0,1
29,67615870,up,kumaar,0,0,1
29,68111504,up,aariph,1,0,0
29,78372395,up,kumaar,0,0,1
29,76252208,up,saahid,0,0,0
29,80236749,up,patel,0,0,0
29,82853599,up,kumaar,0,0,1
29,84090168,up,kusavaahaa,1,0,1
29,80595113,up,kayayoom,1,1,1
29,68763744,up,kumaar,0,0,1
29,77704604,up,kumaar,0,0,1
29,73849827,up,kumaar,0,0,1
29,81591979,up,kumaar,0,0,1
29,84382678,up,kumaar,0,0,1
29,79827795,up,kusavaahaa,1,0,1
29,69992886,up,kumaar,0,0,1
29,77740265,up,kusavaahaa,1,0,1
29,77016442,up,kumaar,0,0,1
29,76322994,up,kumaar,0,0,1
29,75937310,up,kumaar,0,0,1
29,76533988,up,kumaar,0,0,1
29,69358499,up,kumaar,0,0,1
29,74755437,up,chourasiyaa,1,1,1
29,73607556,up,varmaa,0,0,0
29,74470923,up,kumaar,0,0,1
29,79552563,up,rathee,1,1,1
29,68465804,up,bhaatee,0,0,0
29,82137718,up,kumaar,0,0,1
29,73160389,up,nares,0,0,1
29,84859616,up,kumaar,0,0,1
29,74675488,up,kumaar,0,0,1
29,67939072,up,kumaar,0,0,1
29,68414127,up,varmaa,0,0,0
29,74170210,up,kumaar,0,0,1
29,71186020,up,kumaar,0,0,1
29,79843555,up,thripaathee,1,1,1
29,70737934,up,kumaar,0,0,1
29,71121419,up,kumaar,0,0,1
29,75161554,up,prakaas,1,1,1
29,73423105,up,kumaar,0,0,1
29,70915500,up,kumaar,0,0,1
29,81877016,up,hasain,0,0,1
29,78466640,up,kumaar,0,0,1
29,81498799,up,chouhaan,0,0,0
29,75216536,up,kumaar,0,0,1
29,79853418,up,kumaar,0,0,1
29,81420375,up,kumaar,0,0,1
29,75219498,up,siddeekee,1,1,1
29,74230574,up,kumaar,0,0,1
29,69978047,up,kumaar,0,0,1
29,74315206,up,svarup,1,0,1
29,68901750,up,kumaar,0,0,1
29,78717460,up,kumaar,0,0,1
29,81940900,up,kumaar,0,0,1
29,77637834,up,kumaar,0,0,1
29,84458539,up,patel,0,0,0
29,73606158,up,kumaar,0,0,1
29,71025120,up,kumaar,0,0,1
29,73122517,up,varmaa,0,0,0
29,80126781,up,kumaar,0,0,1
29,69011066,up,kumaar,0,0,1
29,75809985,up,kumaar,0,0,1
29,73563928,up,prakaas,1,1,1
29,85251194,up,kumaar,0,0,1
29,80704311,up,varmaa,0,0,0
29,80335807,up,nishaad,1,1,1
29,77436649,up,kumaar,0,0,1
29,79901414,up,patel,0,0,0
29,79362569,up,kumaar,0,0,1
29,77491759,up,kumaar,0,0,1
29,72106431,up,chouhaan,0,0,0
29,69958284,up,kumaar,0,0,1
29,82059785,up,kumaar,0,0,1
29,72372713,up,daas,1,1,1
29,78326155,up,kumaar,0,0,1
29,77008276,up,chandr,0,0,1
29,67049232,up,kumaar,0,0,1
29,82799147,up,prakaas,1,1,1
29,75479425,up,chandr,0,0,1
29,67010718,up,chou,0,0,0
29,79196645,up,kumaar,0,0,1
29,75752972,up,kumaar,0,0,1
29,75716551,up,kumaar,0,0,1
29,74045694,up,prakaas,1,1,1
29,73932695,up,kumaar,0,0,1
29,70013708,up,kumaar,0,0,1
29,76104424,up,kumaar,0,0,1
29,69204871,up,kumaar,0,0,1
29,85188069,up,kumaar,0,0,1
29,69644925,up,mahar,1,0,0
29,79493434,up,chandr,0,0,1
29,84384972,up,kumaar,0,0,1
29,81417600,up,kumaar,0,0,1
29,69136306,up,prakaas,1,1,1
29,67779884,up,chouhaan,0,0,0
29,77144593,up,kumaar,0,0,1
29,83400091,up,saahanee,1,1,0
29,77757304,up,jasavaanee,1,1,1
29,79640428,up,kumaar,0,0,1
29,70045927,up,kumaar,0,0,1
29,68016064,up,kumaar,0,0,1
29,68547385,up,kumaar,0,0,1
29,68698751,up,kumaar,0,0,1
29,72094066,up,hasain,0,0,1
29,66976440,up,kumaar,0,0,1
29,80919021,up,kumaar,0,0,1
29,74959896,up,kumaar,0,0,1
29,73851371,up,baajapeee,1,1,1
29,83150652,up,chouhaan,0,0,0
29,76485170,up,chandr,0,0,1
29,78557027,up,kumaar,0,0,1
29,71954943,up,kumaar,0,0,1
29,75116917,up,kumaar,0,0,1
29,74003736,up,kumaar,0,0,1
29,68710569,up,kumaar,0,0,1
29,75351643,up,thivaaree,1,0,1
29,84910365,up,kumaar,0,0,1
29,68474018,up,kumaar,0,0,1
29,76108474,up,kumaar,0,0,1
29,81458024,up,charan,0,0,0
29,83243251,up,kumaar,0,0,1
29,80961260,up,kumaar,0,0,1
29,79970660,up,kumaar,0,0,1
29,73247846,up,kumaar,0,0,1
29,75794930,up,jaaved,1,1,0
29,84843344,up,kumaar,0,0,1
29,77352915,up,kumaar,0,0,1
29,69198014,up,kumaar,0,0,1
29,74460220,up,charan,0,0,0
29,83660047,up,prakaas,1,1,1
29,68996683,up,kumaar,0,0,1
29,74309191,up,kumaar,0,0,1
29,80631228,up,kumaar,0,0,1
29,77578942,up,chandr,0,0,1
29,76885656,up,kumaar,0,0,1
29,77322282,up,kumaar,0,0,1
29,77869230,up,kumaar,0,0,1
29,71851663,up,kumaar,0,0,1
29,77105396,up,kumaar,0,0,1
29,84122390,up,kumaar,0,0,1
29,83399012,up,chourasiyaa,1,1,1
29,73523866,up,prakaas,1,1,1
29,71751538,up,kumaar,0,0,1
29,76194580,up,prakaas,1,1,1
29,83924044,up,kumaar,0,0,1
29,81340579,up,nishaad,1,1,1
29,72356697,up,vaanoo,0,0,1
29,70037603,up,kumaar,0,0,1
29,76651420,up,kumaar,0,0,1
29,68457616,up,kumaar,0,0,1
29,69825866,up,kumaar,0,0,1
29,79209382,up,kumaar,0,0,1
29,79678323,up,moorath,1,0,1
29,78356253,up,chandr,0,0,1
29,68239181,up,sih,0,0,0
29,69478731,up,moo,0,0,0
29,81046019,up,kumaar,0,0,1
29,75529922,up,kumaar,0,0,1
29,67998570,up,kumaar,0,0,1
29,72495113,up,varmaa,0,0,0
29,80699863,up,kumaar,0,0,1
29,77205344,up,kumaar,0,0,1
29,80408130,up,kumaar,0,0,1
29,83471834,up,kumaar,0,0,1
29,70962709,up,kumaar,0,0,1
29,67309333,up,yusuph,1,0,1
29,67770207,up,rahamaan,1,1,1
29,70943440,up,kumaar,0,0,1
29,77172487,up,kumaar,0,0,1
29,75922120,up,kumaar,0,0,1
29,74735363,up,kumaar,0,0,1
29,71917711,up,chandr,0,0,1
29,74305736,up,kumaar,0,0,1
29,67841141,up,kasyap,0,0,1
29,84147178,up,kumaar,0,0,1
29,79056679,up,sarooj,0,0,1
29,84421192,up,patel,0,0,0
29,73183614,up,kumaar,0,0,1
29,77345765,up,kumaar,0,0,1
29,77452685,up,kumaar,0,0,1
29,75265610,up,laeek,0,0,1
29,76933164,up,kumaar,0,0,1
29,78239317,up,sakapaal,0,1,1
29,76242897,up,kumaar,0,0,1
29,74438164,up,kumaar,0,0,1
29,72690987,up,thaajim,1,1,1
29,71651491,up,kumaar,0,0,1
29,68598861,up,kumaar,0,0,1
29,83907668,up,kumaar,0,0,1
29,83414438,up,kumaar,0,0,1
29,71864306,up,kumaar,0,0,1
29,71444084,up,kumaar,0,0,1
29,75129569,up,rasthoogee,1,1,1
29,68879280,up,kumaar,0,0,1
29,68517411,up,paathak,0,0,0
29,69258214,up,kumaar,0,0,1
29,74380375,up,kumaar,0,0,1
29,78864074,up,kumaar,0,0,1
29,68250275,up,rahamaan,1,1,1
29,79951773,up,kumaar,0,0,1
29,81638259,up,haneeph,1,1,1
29,70076569,up,kumaar,0,0,1
29,81480858,up,prakaas,1,1,1
29,74924434,up,kumaar,0,0,1
29,79373194,up,kumaar,0,0,1
29,69319305,up,moo,0,0,0
29,80925059,up,kumaar,0,0,1
29,85313669,up,daas,1,1,1
29,83078868,up,sulthaaniyaam,1,1,1
29,78710283,up,kumaar,0,0,1
29,76388177,up,prakaas,1,1,1
29,73036314,up,kamchan,0,0,1
29,78223233,up,kumaar,0,0,1
29,82836514,up,kumaar,0,0,1
29,74313220,up,varmaa,0,0,0
29,75485280,up,chouhaan,0,0,0
29,80930615,up,thivaaree,1,0,1
29,81779132,up,kumaar,0,0,1
29,79236370,up,kumaar,0,0,1
29,72834812,up,kumaar,0,0,1
30,86257877,utt,chandr,0,0,1
30,86060864,utt,thivaaree,1,0,1
30,85739072,utt,phirooj,1,1,1
30,85664946,utt,kumaar,0,0,1
30,86095656,utt,kumaar,0,0,1
30,85556176,utt,bhagath,1,1,1
30,85626582,utt,chandr,0,0,1
30,86054158,utt,prakaas,1,1,1
30,86250624,utt,sih,0,0,0
30,85757083,utt,kumaar,0,0,1
30,85356506,utt,prakaas,1,1,1
30,85869389,utt,chandr,0,0,1
30,85448189,utt,ikabaal,0,0,0
30,86145088,utt,maahesvaree,1,1,1
30,85936344,utt,sih,0,0,0
30,85907285,utt,kumaar,0,0,1
30,85710829,utt,musarraph,1,0,1
30,85668189,utt,kumaar,0,0,1
30,85400855,utt,kumaar,0,0,1
30,85461486,utt,kumaar,0,0,1
30,86249014,utt,raanaa,0,0,0
30,85998477,utt,kumaar,0,0,1
30,86260045,utt,khaathun,1,1,1
30,86105839,utt,hasain,0,0,1
30,85457018,utt,chaavalaa,1,1,1
30,86230692,utt,sih,0,0,0
30,85971018,utt,chandr,0,0,1
30,85412611,utt,sih,0,0,0
30,85402772,utt,prakaas,1,1,1
30,85518629,utt,chourasiyaa,1,1,1
30,85360731,utt,kumaar,0,0,1
30,85737165,utt,gihaaraa,0,0,0
30,85404230,utt,daas,1,1,1
30,85722624,utt,jah,0,0,0
30,85908853,utt,kumaar,0,0,1
30,85954212,utt,chandr,0,0,1
30,85721490,utt,chandr,0,0,1
30,85456013,utt,varmaa,0,0,0
30,85469326,utt,bhanooth,1,1,1
30,85593754,utt,chouhaan,0,0,0
30,86232940,utt,sarapharaaj,1,1,1
30,86171686,utt,kumaar,0,0,1
30,85601226,utt,kumaar,0,0,1
30,85982351,utt,kumaar,0,0,1
30,85903951,utt,chandr,0,0,1
30,85475886,utt,kasyap,0,0,1
30,86016270,utt,mehathaa,0,0,1
30,85862643,utt,pharasvaan,1,1,1
30,85527281,utt,bhaatee,0,0,0
30,85725057,utt,rahamaan,1,1,1
30,85703705,utt,kumaar,0,0,1
30,86209834,utt,kumaar,0,0,1
30,85881684,utt,marthooliyaa,1,1,1
30,85757529,utt,kumaar,0,0,1
30,85916035,utt,kumaar,0,0,1
30,85878907,utt,varmaa,0,0,0
30,85532810,utt,kumaar,0,0,1
30,86076183,utt,saahee,0,0,0
30,85390929,utt,sih,0,0,0
30,85703297,utt,kumaar,0,0,1
30,85667034,utt,bhaarathee,0,0,0
30,85632195,utt,kumaar,0,0,1
30,86255224,utt,raanaa,0,0,0
30,85550542,utt,kumaar,0,0,1
30,85525278,utt,kumaar,0,0,1
30,85564310,utt,kumaar,0,0,1
30,85412920,utt,chouhaan,0,0,0
30,85746683,utt,bhatejaa,1,1,1
30,85969832,utt,raanaa,0,0,0
30,85580864,utt,kumaar,0,0,1
30,86221467,utt,hasain,0,0,1
30,85739521,utt,kumaar,0,0,1
30,85738703,utt,varmaa,0,0,0
30,86198364,utt,daas,1,1,1
30,86177485,utt,hasain,0,0,1
30,85441142,utt,prakaas,1,1,1
30,85926714,utt,chandr,0,0,1
30,85775020,utt,ikabaal,0,0,0
30,85672938,utt,kumaar,0,0,1
30,85883072,utt,kumaar,0,0,1
30,86220898,utt,kumaar,0,0,1
30,85663470,utt,syaam,0,0,1
30,86005400,utt,thripaathee,1,1,1
30,85829779,utt,chandr,0,0,1
30,85640786,utt,kumaar,0,0,1
30,85817337,utt,kumaar,0,0,1
30,85807054,utt,kumaar,0,0,1
30,85610087,utt,kumaar,0,0,1
30,85398770,utt,raanaa,0,0,0
30,85520925,utt,saahanee,1,1,0
30,85718429,utt,sih,0,0,0
30,85676909,utt,kumaar,0,0,1
30,86256849,utt,raanaa,0,0,0
30,86026545,utt,thivaaree,1,0,1
30,85856300,utt,chandr,0,0,1
30,86161536,utt,kumaar,0,0,1
30,85406419,utt,chandr,0,0,1
30,85698713,utt,kumaar,0,0,1
30,86106147,utt,kumaar,0,0,1
30,85393150,utt,koothiyaal,1,1,1
30,85602424,utt,chandr,0,0,1
30,86035944,utt,kumaar,0,0,1
30,85605359,utt,kumaar,0,0,1
30,86019226,utt,chandr,0,0,1
30,85854095,utt,kumaar,0,0,1
30,86253886,utt,kumaar,0,0,1
30,85607245,utt,daas,1,1,1
30,85816925,utt,kumaar,0,0,1
30,85911929,utt,sih,0,0,0
30,86172019,utt,daas,1,1,1
30,85669678,utt,kumaar,0,0,1
30,85659491,utt,thyaagee,1,1,1
30,85346114,utt,kumaar,0,0,1
30,85911534,utt,sih,0,0,0
30,85598176,utt,kumaar,0,0,1
30,85466499,utt,kumaar,0,0,1
30,85456643,utt,kumaar,0,0,1
30,85480093,utt,kumaar,0,0,1
30,86011313,utt,chandr,0,0,1
30,85860864,utt,kumaar,0,0,1
30,85560969,utt,kumaar,0,0,1
30,85497952,utt,prakaas,1,1,1
30,85789262,utt,kumaar,0,0,1
30,85875147,utt,kumaar,0,0,1
30,85580608,utt,kumaar,0,0,1
30,85636842,utt,chaavalaa,1,1,1
30,86044594,utt,chandr,0,0,1
30,86150448,utt,svaroop,1,1,1
30,85818087,utt,sih,0,0,0
30,85540862,utt,prakaas,1,1,1
30,85434868,utt,kumaar,0,0,1
30,86250624,utt,sih,0,0,0
30,85445964,utt,kumaar,0,0,1
30,86075920,utt,pilakhvaal,1,1,1
30,86263252,utt,raanaa,0,0,0
30,85810349,utt,kumaar,0,0,1
30,86185947,utt,vasishth,1,0,1
30,85556342,utt,kshethree,0,1,1
30,85813604,utt,sih,0,0,0
30,86022268,utt,kumaar,0,0,1
30,85699523,utt,kumaar,0,0,1
30,85900281,utt,kumaar,0,0,1
30,85875643,utt,thththphphak,1,0,1
30,85639332,utt,varmaa,0,0,0
30,85552528,utt,kumaar,0,0,1
30,85470837,utt,haseen,0,1,0
30,86103704,utt,kumaar,0,0,1
30,86044397,utt,dammgaraakootee,1,0,1
30,85497767,utt,mammagaaee,1,1,1
30,86068806,utt,varmaa,0,0,0
30,86260213,utt,kumaar,0,0,1
30,85817947,utt,daas,1,1,1
30,85644302,utt,chouhaan,0,0,0
30,86179987,utt,hasain,0,0,1
30,85686384,utt,kumaar,0,0,1
30,85806514,utt,kumaar,0,0,1
30,86046384,utt,thivaaree,1,0,1
30,86135250,utt,hasain,0,0,1
30,85783360,utt,kumaar,0,0,1
30,85664823,utt,kumaar,0,0,1
30,86200352,utt,kumaar,0,0,1
30,85507397,utt,saahee,0,0,0
30,86196636,utt,raphee,0,0,0
30,85949842,utt,kumaar,0,0,1
30,85754530,utt,kumaar,0,0,1
30,86040083,utt,kumaar,0,0,1
30,86199533,utt,moury,0,0,1
30,86048990,utt,daas,1,1,1
30,86104789,utt,hasain,0,0,1
30,85758521,utt,kumaar,0,0,1
30,85869583,utt,mehathaa,0,0,1
30,85933780,utt,chandr,0,0,1
30,85490639,utt,thivaaree,1,0,1
30,85929343,utt,chandr,0,0,1
30,85748515,utt,kumaar,0,0,1
30,85379035,utt,kumaar,0,0,1
30,85968166,utt,karaayath,0,1,1
30,85382171,utt,kumaar,0,0,1
30,85354300,utt,kainthuraa,1,0,1
30,85929427,utt,kumaar,0,0,1
30,85346470,utt,thapathriyaal,1,1,1
30,85395222,utt,chourasiyaa,1,1,1
30,85977194,utt,varmaa,0,0,0
30,86156163,utt,raanaa,0,0,0
30,86183957,utt,kumaar,0,0,1
30,85666236,utt,raanaa,0,0,0
30,85735386,utt,beenaa,0,0,0
30,85638614,utt,kumaar,0,0,1
30,85848302,utt,chandr,0,0,1
30,85785096,utt,kumaar,0,0,1
30,85606922,utt,kumaar,0,0,1
30,85782349,utt,kumaar,0,0,1
30,85749910,utt,kumaar,0,0,1
30,85585070,utt,kumaar,0,0,1
30,85826822,utt,kumaar,0,0,1
30,85745009,utt,rahamaan,1,1,1
30,86026949,utt,thripaathee,1,1,1
30,86010657,utt,chandr,0,0,1
30,86152440,utt,kumaar,0,0,1
30,85726174,utt,kumaar,0,0,1
30,85852932,utt,chandr,0,0,1
30,86007904,utt,chandr,0,0,1
30,86085307,utt,bughaanee,0,0,1
30,85566218,utt,chouhaan,0,0,0
30,86161559,utt,kumaar,0,0,1
30,85525838,utt,kumaar,0,0,1
30,85946432,utt,meharaa,0,0,1
30,85659013,utt,thyaagee,1,1,1
30,85723283,utt,kumaar,0,0,1
30,85857629,utt,chandr,0,0,1
30,85965587,utt,kumaar,0,0,1
30,85559736,utt,chouhaan,0,0,0
30,86197322,utt,kumaar,0,0,1
30,85938015,utt,chandr,0,0,1
30,86195260,utt,daas,1,1,1
30,85419274,utt,kumaar,0,0,1
30,85972513,utt,sih,0,0,0
30,86147982,utt,kumaar,0,0,1
30,85686116,utt,kumaar,0,0,1
30,86192033,utt,kumaar,0,0,1
30,85672528,utt,kumaar,0,0,1
30,85502718,utt,prakaas,1,1,1
30,85441732,utt,kumaar,0,0,1
30,85589261,utt,amoolaa,1,1,1
30,85937671,utt,sih,0,0,0
30,85836582,utt,kumaar,0,0,1
30,85894129,utt,sih,0,0,0
30,85760018,utt,kumaar,0,0,1
30,85733622,utt,kumaar,0,0,1
30,85584410,utt,varmaa,0,0,0
30,85671712,utt,kumaar,0,0,1
30,85757322,utt,kumaar,0,0,1
30,85860608,utt,kumaar,0,0,1
30,86060995,utt,thivaaree,1,0,1
30,85920231,utt,chandr,0,0,1
30,85875981,utt,thar,0,0,0
30,86038012,utt,paade,1,1,1
30,85686449,utt,kumaar,0,0,1
30,85442457,utt,prakaas,1,1,1
30,85690108,utt,kumaar,0,0,1
30,85626856,utt,kumaar,0,0,1
30,85516713,utt,raanaa,0,0,0
30,86138371,utt,kumaar,0,0,1
30,86103310,utt,kumaar,0,0,1
30,85420067,utt,varmaa,0,0,0
30,86019401,utt,chandr,0,0,1
30,85521019,utt,saahanee,1,1,0
30,85600796,utt,prakaas,1,1,1
30,86072803,utt,chandr,0,0,1
30,85404216,utt,chouhaan,0,0,0
30,85463098,utt,prakaas,1,1,1
30,85634262,utt,chouhaan,0,0,0
30,85561987,utt,kumaar,0,0,1
30,86063950,utt,kumaar,0,0,1
30,86022823,utt,chandr,0,0,1
30,85420415,utt,daas,1,1,1
30,85901923,utt,kumaar,0,0,1
30,85911277,utt,chandr,0,0,1
30,85646070,utt,kumaar,0,0,1
30,86006397,utt,chandr,0,0,1
30,85672187,utt,chouhaan,0,0,0
30,85554209,utt,kumaar,0,0,1
30,86140360,utt,siddakee,1,0,1
30,85561394,utt,chouhaan,0,0,0
30,85384350,utt,raanaa,0,0,0
30,86254419,utt,bhaarathee,0,0,0
30,86093134,utt,kumaar,0,0,1
30,85703711,utt,kumaar,0,0,1
30,85691745,utt,kumaar,0,0,1
30,85998945,utt,kumaar,0,0,1
30,85905402,utt,kumaar,0,0,1
30,85492335,utt,kumaar,0,0,1
30,85720966,utt,kumaar,0,0,1
30,85949566,utt,bajethaa,0,0,1
30,85980481,utt,chandr,0,0,1
30,85696467,utt,kumaar,0,0,1
30,85519491,utt,bisooee,0,1,1
30,85832836,utt,moo,0,0,0
30,86106934,utt,kumaar,0,0,1
30,85400506,utt,thivaaree,1,0,1
30,85866467,utt,chandr,0,0,1
30,86252427,utt,chandr,0,0,1
30,86008907,utt,kumaar,0,0,1
30,85511635,utt,kumaar,0,0,1
30,86001369,utt,chandr,0,0,1
30,85657642,utt,rasthoogee,1,1,1
30,85419727,utt,daas,1,1,1
30,85784513,utt,kumaar,0,0,1
30,86027956,utt,chandr,0,0,1
30,86088241,utt,haneeph,1,1,1
30,85878443,utt,kumaar,0,0,1
30,85546533,utt,prakaas,1,1,1
30,85362134,utt,kumaar,0,0,1
30,86040122,utt,bathraa,1,0,1
30,86215111,utt,hasain,0,0,1
30,85468239,utt,yunus,1,0,1
30,86062867,utt,paathak,0,0,0
30,85492913,utt,kumaar,0,0,1
30,85968472,utt,chouhaan,0,0,0
30,85363239,utt,raanaa,0,0,0
30,85958841,utt,kumaar,0,0,1
30,86240438,utt,sih,0,0,0
30,86170427,utt,kumaar,0,0,1
30,85688171,utt,raanaa,0,0,0
30,85479642,utt,sahajaad,1,1,1
30,85797526,utt,kumaar,0,0,1
30,85787530,utt,hasain,0,0,1
30,85597752,utt,khathree,1,0,1
30,86019927,utt,chandr,0,0,1
30,85966698,utt,kumaar,0,0,1
30,85485019,utt,chouhaan,0,0,0
30,85540749,utt,thripaathee,1,1,1
30,85607839,utt,prakaas,1,1,1
30,86038951,utt,garjoolaa,1,1,1
30,85462911,utt,kumaar,0,0,1
30,86087764,utt,papanem,0,0,0
30,86068180,utt,salamaanee,0,1,1
30,86019443,utt,chandr,0,0,1
30,86128176,utt,kumaar,0,0,1
30,85833169,utt,kumaar,0,0,1
30,85896767,utt,marthooliyaa,1,1,1
30,85732279,utt,varmaa,0,0,0
30,85680739,utt,kumaar,0,0,1
30,86263302,utt,chandr,0,0,1
30,85517823,utt,kumaar,0,0,1
30,85464191,utt,kumaar,0,0,1
30,85729695,utt,kumaar,0,0,1
30,85642900,utt,chandr,0,0,1
30,85916635,utt,kumaar,0,0,1
30,85511823,utt,chandr,0,0,1
30,85580019,utt,chouhaan,0,0,0
30,86081206,utt,kumaar,0,0,1
30,85718098,utt,kumaar,0,0,1
30,85966594,utt,manaraal,1,1,1
30,86084778,utt,thripaathee,1,1,1
30,85728797,utt,kumaar,0,0,1
30,85926346,utt,meharaa,0,0,1
30,85446396,utt,kumaar,0,0,1
30,85425128,utt,chamoolee,1,1,1
30,86159633,utt,moury,0,0,1
30,85683742,utt,kumaar,0,0,1
30,86200925,utt,gamgavaar,1,1,1
30,85881969,utt,manoulaa,1,1,1
30,85932666,utt,chandr,0,0,1
30,86150004,utt,thivaaree,1,0,1
30,86133489,utt,kumaar,0,0,1
30,85897444,utt,chandr,0,0,1
30,86258962,utt,varmaa,0,0,0
30,86198746,utt,misthree,1,0,1
30,85442870,utt,yusuph,1,0,1
30,85558838,utt,mehathaa,0,0,1
30,86086685,utt,meharaa,0,0,1
30,85599238,utt,khathree,1,0,1
30,85490766,utt,kumaar,0,0,1
30,85816559,utt,kumaar,0,0,1
30,86191267,utt,rasthoogee,1,1,1
30,85850952,utt,kumaar,0,0,1
30,86193409,utt,kumaar,0,0,1
30,85536557,utt,kumaar,0,0,1
30,85685671,utt,kumaar,0,0,1
30,86155340,utt,prakaas,1,1,1
30,85569870,utt,varmaa,0,0,0
30,85393146,utt,kumaar,0,0,1
30,85387526,utt,raanaa,0,0,0
30,85484050,utt,thapaliyaal,1,1,1
30,85635654,utt,varmaa,0,0,0
30,86128013,utt,hasain,0,0,1
30,85465774,utt,japhar,0,0,1
30,85417966,utt,daas,1,1,1
30,85677682,utt,kumaar,0,0,1
30,86205736,utt,moury,0,0,1
30,85895627,utt,thththphphak,1,0,1
30,86225764,utt,chouhaan,0,0,0
30,85622277,utt,kumaar,0,0,1
30,85495997,utt,kusavaahaa,1,0,1
30,85886998,utt,prakaas,1,1,1
30,85458494,utt,kainthuraa,1,0,1
30,85721153,utt,kumaar,0,0,1
30,85760627,utt,kumaar,0,0,1
30,86231080,utt,daasee,0,0,0
30,85427219,utt,enyoonee,1,0,1
30,85942389,utt,chandr,0,0,1
30,86071560,utt,sih,0,0,0
30,85693641,utt,jameel,0,0,1
30,85638065,utt,kumaar,0,0,1
30,86006526,utt,kumaar,0,0,1
30,85781250,utt,kumaar,0,0,1
30,86154453,utt,sih,0,0,0
30,85412471,utt,daas,1,1,1
30,85441070,utt,kumaar,0,0,1
30,85665506,utt,kumaar,0,0,1
30,86165924,utt,hasain,0,0,1
30,85733287,utt,sih,0,0,0
30,85447113,utt,sih,0,0,0
30,85775488,utt,kumaar,0,0,1
30,85947415,utt,prakaas,1,1,1
30,85595270,utt,thivaaree,1,0,1
30,86004224,utt,chouhaan,0,0,0
30,86082829,utt,thivaaree,1,0,1
30,85546572,utt,chouhaan,0,0,0
30,86047408,utt,varmaa,0,0,0
30,85915266,utt,mehathaa,0,0,1
30,85350100,utt,daas,1,1,1
30,85570117,utt,bajaaj,1,1,1
30,86105158,utt,hasain,0,0,1
30,85456894,utt,kumaar,0,0,1
30,85499257,utt,kumaar,0,0,1
30,86079128,utt,bajethaa,0,0,1
30,85993172,utt,paathak,0,0,0
30,86263015,utt,raanaa,0,0,0
30,85480150,utt,kumaar,0,0,1
30,86076614,utt,meharaa,0,0,1
30,86082402,utt,paathak,0,0,0
30,86106682,utt,kumaar,0,0,1
30,85979525,utt,chandr,0,0,1
30,86077039,utt,gurooraanee,1,0,1
30,85541810,utt,kumaar,0,0,1
30,85427361,utt,daas,1,1,1
30,85640134,utt,kumaar,0,0,1
30,85820657,utt,kumaar,0,0,1
30,86001093,utt,mehathaa,0,0,1
30,85883551,utt,kumaar,0,0,1
30,85545780,utt,moury,0,0,1
30,85899054,utt,raikhoolaa,1,1,1
30,85658899,utt,miththal,1,0,1
30,86232058,utt,kumaar,0,0,1
30,86245163,utt,aariph,1,0,0
30,86070762,utt,jeenaa,0,0,1
30,85725490,utt,rahamaan,1,1,1
30,85598538,utt,chandr,0,0,1
30,86175122,utt,chandr,0,0,1
30,85649006,utt,sih,0,0,0
30,85582105,utt,kumaar,0,0,1
30,85470968,utt,kumaar,0,0,1
30,85381586,utt,choumavaal,1,1,1
30,86195124,utt,kumaar,0,0,1
30,85883067,utt,paathak,0,0,0
30,85566067,utt,raajes,0,1,1
30,85563583,utt,kumaar,0,0,1
30,86137987,utt,arooraa,0,0,0
30,85724481,utt,kumaar,0,0,1
30,85573393,utt,kumaar,0,0,1
30,85487336,utt,kumaar,0,0,1
30,86058629,utt,hasain,0,0,1
30,86049834,utt,kumaar,0,0,1
30,85396658,utt,chandr,0,0,1
30,85450581,utt,kumaar,0,0,1
30,85653733,utt,daas,1,1,1
30,86076002,utt,paathak,0,0,0
30,85496769,utt,hasain,0,0,1
30,85344123,utt,beebee,0,0,0
30,86170489,utt,paanoo,0,0,1
30,85809773,utt,chouhaan,0,0,0
30,85489303,utt,raanaa,0,0,0
30,85568358,utt,malal,0,0,0
30,86009943,utt,chandr,0,0,1
30,85872789,utt,mehathaa,0,0,1
30,85982452,utt,kumaar,0,0,1
30,85475497,utt,raanaa,0,0,0
30,85580170,utt,kumaar,0,0,1
30,85613822,utt,kumaar,0,0,1
30,85757772,utt,kumaar,0,0,1
30,86219833,utt,kumaar,0,0,1
30,85446429,utt,prakaas,1,1,1
30,85934661,utt,chandr,0,0,1
30,86230005,utt,chandr,0,0,1
30,85676190,utt,kumaar,0,0,1
30,85487620,utt,raanaa,0,0,0
30,86021746,utt,sih,0,0,0
30,85385467,utt,kapoor,1,1,1
30,85592340,utt,kumaar,0,0,1
30,86244361,utt,kaapadee,0,1,1
30,85873358,utt,thththphphak,1,0,1
30,85841154,utt,kumaar,0,0,1
30,85681943,utt,kumaar,0,0,1
30,85615934,utt,raanaa,0,0,0
30,86110938,utt,hasain,0,0,1
30,85755097,utt,kumaar,0,0,1
30,85647313,utt,kasyap,0,0,1
30,86087872,utt,kumaar,0,0,1
30,85535935,utt,prakaas,1,1,1
30,85615851,utt,saahee,0,0,0
30,85622290,utt,vaaghavaa,0,1,1
30,86149233,utt,bhaarathee,0,0,0
30,85600839,utt,kumaar,0,0,1
30,86070480,utt,meharaa,0,0,1
30,85794208,utt,kumaar,0,0,1
30,85821182,utt,kumaar,0,0,1
30,85357521,utt,sih,0,0,0
30,85967001,utt,chandr,0,0,1
30,85413696,utt,daas,1,1,1
30,85365382,utt,kumaar,0,0,1
30,85710660,utt,kumaar,0,0,1
30,86065495,utt,ban,0,0,0
30,85501416,utt,kootanaalaa,1,0,1
30,86123552,utt,hasain,0,0,1
30,85603729,utt,gumroog,0,0,1
30,86084729,utt,aanand,0,0,0
30,85455402,utt,thamaamg,0,1,1
30,85757961,utt,kumaar,0,0,1
30,85595305,utt,thivaaree,1,0,1
30,85499324,utt,vyaas,1,0,1
30,85389522,utt,daas,1,1,1
30,85355918,utt,kumaar,0,0,1
30,85823501,utt,chouhaan,0,0,0
30,85421028,utt,kumaar,0,0,1
30,86177743,utt,kumaar,0,0,1
30,85373966,utt,sih,0,0,0
30,85654223,utt,kumaar,0,0,1
30,85772476,utt,hasain,0,0,1
30,85531177,utt,raanaa,0,0,0
30,85916076,utt,kumaar,0,0,1
30,85455788,utt,kumaar,0,0,1
30,86123836,utt,gaphoor,1,0,0
30,85616962,utt,kumaar,0,0,1
30,85774187,utt,jaham,0,0,0
30,85512627,utt,kumaar,0,0,1
30,86126155,utt,thyaagee,1,1,1
30,86007496,utt,chandr,0,0,1
30,86032533,utt,sih,0,0,0
30,86234992,utt,rahamaan,1,1,1
30,86048689,utt,chandr,0,0,1
30,86110512,utt,kumaar,0,0,1
30,85931903,utt,chandr,0,0,1
30,85636710,utt,moogaa,1,1,1
30,85931041,utt,kumaar,0,0,1
30,85497567,utt,kumaar,0,0,1
30,85512657,utt,siloodee,1,1,1
30,85446361,utt,kumaar,0,0,1
30,85381368,utt,chandr,0,0,1
30,85973364,utt,kumaar,0,0,1
30,86112728,utt,japhar,0,0,1
30,85873486,utt,kumaar,0,0,1
30,85919704,utt,kumaar,0,0,1
30,85669516,utt,chouhaan,0,0,0
30,86055839,utt,amahad,1,0,1
30,85405793,utt,daas,1,1,1
30,85975987,utt,sih,0,0,0
30,85741538,utt,vaisy,0,0,0
30,86141234,utt,usmaan,1,1,1
30,85980856,utt,thivaaree,1,0,1
30,85799135,utt,kumaar,0,0,1
30,85647973,utt,thyaagee,1,1,1
30,85351829,utt,raanaa,0,0,0
30,85423830,utt,daas,1,1,1
30,86160716,utt,hasain,0,0,1
30,85393321,utt,kumaar,0,0,1
30,85452391,utt,prakaas,1,1,1
30,85566661,utt,varmaa,0,0,0
30,86093421,utt,chandr,0,0,1
30,85823198,utt,badoolaa,1,1,0
30,85999842,utt,kumaar,0,0,1
30,85942171,utt,meharaa,0,0,1
30,85489132,utt,raanaa,0,0,0
30,85972597,utt,chandr,0,0,1
30,85670071,utt,kumaar,0,0,1
30,86062856,utt,kumaar,0,0,1
30,85585875,utt,kshethree,0,1,1
30,85600347,utt,chandr,0,0,1
30,85884401,utt,mal,0,0,0
30,85999895,utt,paathak,0,0,0
30,85478946,utt,chandr,0,0,1
30,85556004,utt,miththal,1,0,1
30,85904767,utt,paathak,0,0,0
30,85908902,utt,sih,0,0,0
30,86262782,utt,raanaa,0,0,0
30,85665860,utt,prakaas,1,1,1
30,85946013,utt,kumaar,0,0,1
30,85620641,utt,misthree,1,0,1
30,85653046,utt,sih,0,0,0
30,85915768,utt,chandr,0,0,1
30,86010516,utt,chandr,0,0,1
30,86014886,utt,chandr,0,0,1
30,86256791,utt,raanaa,0,0,0
30,86220575,utt,hasain,0,0,1
30,85799384,utt,kumaar,0,0,1
30,85657519,utt,varmaa,0,0,0
30,85490703,utt,mamamgaaee,0,0,1
30,85644780,utt,mehathaa,0,0,1
30,85559627,utt,thivaaree,1,0,1
30,85851749,utt,kootanaalaa,1,0,1
30,85900274,utt,kumaar,0,0,1
30,85617955,utt,thyaagee,1,1,1
30,85763902,utt,hasain,0,0,1
30,85740469,utt,kumaar,0,0,1
30,85898472,utt,sih,0,0,0
30,86070464,utt,chandr,0,0,1
30,85414287,utt,daas,1,1,1
30,85546449,utt,kumaar,0,0,1
30,85812941,utt,kumaar,0,0,1
30,86104386,utt,chouhaan,0,0,0
30,86189232,utt,kumaar,0,0,1
30,86099360,utt,kumaar,0,0,1
30,86261163,utt,nares,0,0,1
30,86246230,utt,khooliyaa,1,1,1
30,85763602,utt,musthaphaa,1,1,1
30,85346406,utt,daas,1,1,1
30,85454452,utt,subbaa,0,0,1
30,85897502,utt,chandr,0,0,1
30,86084653,utt,kumaar,0,0,1
30,85472062,utt,paathak,0,0,0
30,86219532,utt,japhar,0,0,1
30,85378724,utt,kumaar,0,0,1
30,85371210,utt,chandr,0,0,1
30,85960890,utt,sih,0,0,0
30,85630404,utt,kumaar,0,0,1
30,85599497,utt,prakaas,1,1,1
30,85708867,utt,kumaar,0,0,1
30,85926466,utt,chandr,0,0,1
30,85620167,utt,munee,0,0,0
30,85476984,utt,prakaas,1,1,1
30,85954749,utt,chandr,0,0,1
30,86025965,utt,chandr,0,0,1
30,85372299,utt,kumaar,0,0,1
30,85608246,utt,kumaar,0,0,1
30,85490285,utt,maindoolaa,1,1,1
30,86011723,utt,kumaar,0,0,1
30,86053475,utt,kumaar,0,0,1
30,85708439,utt,kumaar,0,0,1
30,85379030,utt,kumaar,0,0,1
30,86181196,utt,kumaar,0,0,1
30,86012079,utt,prakaas,1,1,1
30,85436605,utt,kumaar,0,0,1
30,85822717,utt,kumaar,0,0,1
30,86115741,utt,hasain,0,0,1
30,85760933,utt,sih,0,0,0
30,85809779,utt,kumaar,0,0,1
30,85645974,utt,kumaar,0,0,1
30,85421787,utt,kumaar,0,0,1
30,85740917,utt,sih,0,0,0
30,85812516,utt,beebee,0,0,0
30,86163933,utt,varmaa,0,0,0
30,86022508,utt,chandr,0,0,1
30,85699807,utt,kumaar,0,0,1
30,86197148,utt,kumaar,0,0,1
30,86049813,utt,chourasiyaa,1,1,1
30,85744669,utt,obaraay,0,0,1
30,86174959,utt,kumaar,0,0,1
30,85901378,utt,chandr,0,0,1
30,86212974,utt,raanaa,0,0,0
30,86111891,utt,arooraa,0,0,0
30,86260365,utt,bihaaree,1,0,1
30,86181031,utt,kumaar,0,0,1
30,85793035,utt,kumaar,0,0,1
30,85387591,utt,raanaa,0,0,0
30,85671447,utt,kumaar,0,0,1
30,85913573,utt,chandr,0,0,1
30,85342152,utt,chouhaan,0,0,0
30,85586373,utt,kumaar,0,0,1
30,85696992,utt,kumaar,0,0,1
30,86174988,utt,kumaar,0,0,1
30,85397698,utt,kainthuraa,1,0,1
30,85603957,utt,kumaar,0,0,1
30,86233586,utt,kumaar,0,0,1
30,85469969,utt,kumaar,0,0,1
30,85870511,utt,thththphphak,1,0,1
30,85748991,utt,choube,0,0,0
30,85912433,utt,karaayath,0,1,1
30,86251434,utt,raanaa,0,0,0
30,85778830,utt,kumaar,0,0,1
30,85513183,utt,aanand,0,0,0
30,86106672,utt,chouhaan,0,0,0
30,85760212,utt,sih,0,0,0
30,85615320,utt,kasyap,0,0,1
30,85582171,utt,varmaa,0,0,0
30,86124110,utt,kumaar,0,0,1
30,86050511,utt,kumaar,0,0,1
30,85950143,utt,kumaar,0,0,1
30,85980899,utt,chandr,0,0,1
30,85952384,utt,kumaar,0,0,1
30,86142623,utt,siddeekee,1,1,1
30,85852430,utt,kumaar,0,0,1
30,86199444,utt,kumaar,0,0,1
30,85650492,utt,kumaar,0,0,1
30,85847352,utt,kumaar,0,0,1
30,85446407,utt,prakaas,1,1,1
30,85707183,utt,thyaagee,1,1,1
30,85946828,utt,kumaar,0,0,1
30,85350479,utt,raanaa,0,0,0
30,85807877,utt,kumaar,0,0,1
30,85867266,utt,kumaar,0,0,1
30,86068607,utt,kumaar,0,0,1
30,85813635,utt,kumaar,0,0,1
30,85489910,utt,kumaar,0,0,1
30,85839884,utt,thapathriyaathr,1,0,1
30,85502829,utt,prakaas,1,1,1
30,86135044,utt,kumaar,0,0,1
30,85964506,utt,kumaar,0,0,1
30,85352838,utt,raanaa,0,0,0
30,85946858,utt,kumaar,0,0,1
30,85379330,utt,usmaanee,1,1,1
30,85602377,utt,kumaar,0,0,1
30,85413103,utt,chouhaan,0,0,0
30,85472052,utt,riyaal,1,1,1
30,85999926,utt,khathree,1,0,1
30,86150778,utt,meharaaoothraa,0,0,1
30,85428531,utt,chouhaan,0,0,0
30,85615804,utt,saahee,0,0,0
30,85356643,utt,raanaa,0,0,0
30,85622921,utt,kumaar,0,0,1
30,85386651,utt,kumaar,0,0,1
30,85724372,utt,kumaar,0,0,1
30,85410114,utt,daas,1,1,1
30,85390111,utt,kumaar,0,0,1
30,85534535,utt,hasain,0,0,1
30,85400060,utt,daas,1,1,1
30,85437080,utt,kumaar,0,0,1
30,86014293,utt,sih,0,0,0
30,85908391,utt,meharaa,0,0,1
30,85571606,utt,raanaa,0,0,0
30,86122164,utt,beebee,0,0,0
30,85910247,utt,kumaar,0,0,1
30,86198896,utt,haajaraa,1,1,0
30,86248729,utt,raanaa,0,0,0
30,85704177,utt,phirooj,1,1,1
30,85466621,utt,varmaa,0,0,0
30,85904238,utt,chandr,0,0,1
30,85478450,utt,kumaar,0,0,1
30,85388765,utt,syaam,0,0,1
30,85965869,utt,varmaa,0,0,0
30,85796118,utt,kumaar,0,0,1
30,85786941,utt,rahamaan,1,1,1
30,85834988,utt,kumaar,0,0,1
30,85929559,utt,kumaar,0,0,1
30,85458481,utt,kainthuraa,1,0,1
30,85565492,utt,kumaar,0,0,1
30,85854383,utt,daas,1,1,1
30,85371842,utt,kumaar,0,0,1
30,86009927,utt,kumaar,0,0,1
30,85759602,utt,kumaar,0,0,1
30,85601084,utt,kumaar,0,0,1
30,85640396,utt,kumaar,0,0,1
30,86060341,utt,thivaaree,1,0,1
30,85954456,utt,chandr,0,0,1
30,85527753,utt,kumaar,0,0,1
30,85947582,utt,aanand,0,0,0
30,86239026,utt,kumaar,0,0,1
30,85574421,utt,namdavaanee,1,1,1
30,86064869,utt,khooliyaa,1,1,1
30,85955155,utt,kumaar,0,0,1
30,85594386,utt,chouhaan,0,0,0
30,85982986,utt,kumaar,0,0,1
30,85627031,utt,varmaa,0,0,0
30,85528684,utt,kumaar,0,0,1
30,85448484,utt,kumaar,0,0,1
30,85583345,utt,raanaa,0,0,0
30,86053621,utt,aanand,0,0,0
30,86089743,utt,chandr,0,0,1
30,85567470,utt,raanaa,0,0,0
30,85466433,utt,phirooj,1,1,1
30,86055453,utt,rahamaan,1,1,1
30,85729864,utt,raathee,0,1,0
30,85561861,utt,kumaar,0,0,1
30,85706313,utt,kumaar,0,0,1
30,85435507,utt,kumaar,0,0,1
30,85926678,utt,thivaaree,1,0,1
30,85432574,utt,kumaar,0,0,1
30,85777325,utt,kumaar,0,0,1
30,85364243,utt,kumaar,0,0,1
30,85689196,utt,chouhaan,0,0,0
30,85679878,utt,kumaar,0,0,1
30,85425355,utt,kumaar,0,0,1
30,85754638,utt,kumaar,0,0,1
30,85623350,utt,kumaar,0,0,1
30,85342044,utt,kumaar,0,0,1
30,85994469,utt,gamgavaar,1,1,1
30,85826079,utt,kumaar,0,0,1
30,85598967,utt,chhoo,0,0,0
30,85520644,utt,daas,1,1,1
30,85737496,utt,kumaar,0,0,1
30,86017435,utt,kumaar,0,0,1
30,86063794,utt,kusavaahaa,1,0,1
30,86229243,utt,gaaeen,0,0,1
30,85920600,utt,chandr,0,0,1
30,86185325,utt,kumaar,0,0,1
30,85693298,utt,kumaar,0,0,1
30,85663299,utt,kumaar,0,0,1
30,85673041,utt,kumaar,0,0,1
30,85564336,utt,kumaar,0,0,1
30,86199873,utt,kumaar,0,0,1
30,86192260,utt,kumaar,0,0,1
30,85547863,utt,manaval,1,1,1
30,85474605,utt,maindoolaa,1,1,1
30,85905747,utt,chandr,0,0,1
30,85605493,utt,ahasaan,1,1,1
30,85830859,utt,kumaar,0,0,1
30,85653138,utt,chandr,0,0,1
30,85480439,utt,kumaar,0,0,1
30,85906701,utt,thuleraa,0,0,1
30,85936471,utt,chandr,0,0,1
30,86055710,utt,hasen,0,0,1
30,86185374,utt,kumaar,0,0,1
30,85390152,utt,prakaas,1,1,1
30,85437069,utt,kumaar,0,0,1
30,85400040,utt,kumaar,0,0,1
30,86013260,utt,chandr,0,0,1
30,85480409,utt,kapoor,1,1,1
30,86152956,utt,sih,0,0,0
30,86125566,utt,svarup,1,0,1
30,85838696,utt,kumaar,0,0,1
30,85505254,utt,prakaas,1,1,1
30,86073201,utt,sih,0,0,0
30,86168797,utt,kumaar,0,0,1
30,85515661,utt,chamoolee,1,1,1
30,85981161,utt,chandr,0,0,1
30,86102261,utt,kumaar,0,0,1
30,85725482,utt,hasain,0,0,1
30,85986272,utt,pamgariyaa,1,1,1
30,85474136,utt,raanaa,0,0,0
30,85421980,utt,daas,1,1,1
30,86250152,utt,prakaas,1,1,1
30,85950009,utt,raaval,0,0,1
30,85946342,utt,kumaar,0,0,1
30,85443297,utt,kumaar,0,0,1
30,85483697,utt,kapoor,1,1,1
30,86207425,utt,prakaas,1,1,1
30,86017034,utt,chandr,0,0,1
30,86063214,utt,kumaar,0,0,1
30,86079723,utt,kumaar,0,0,1
30,85729493,utt,dhapoolaa,1,1,1
30,86105684,utt,kumaar,0,0,1
30,85347383,utt,prakaas,1,1,1
30,85641349,utt,kumaar,0,0,1
30,85453848,utt,kumaar,0,0,1
30,85874879,utt,thththphphak,1,0,1
30,85888321,utt,raaval,0,0,1
30,86111653,utt,hasain,0,0,1
30,86111211,utt,kumaar,0,0,1
30,85650896,utt,kumaar,0,0,1
30,85428335,utt,raanaa,0,0,0
30,85737513,utt,kumaar,0,0,1
30,86075742,utt,raanaa,0,0,0
30,86182529,utt,kumaar,0,0,1
30,85567094,utt,kathairiyaa,1,0,1
30,85538649,utt,thulee,1,0,1
30,86094972,utt,kumaar,0,0,1
30,85361169,utt,chandr,0,0,1
30,86259374,utt,daas,1,1,1
30,85710351,utt,kumaar,0,0,1
30,86148546,utt,kumaar,0,0,1
30,85930016,utt,chandr,0,0,1
30,85940246,utt,chandr,0,0,1
30,85950177,utt,chandr,0,0,1
30,85759348,utt,kumaar,0,0,1
30,86122347,utt,kumaar,0,0,1
30,85890517,utt,chandr,0,0,1
30,85620455,utt,kasyap,0,0,1
30,85401363,utt,thaahir,0,0,0
30,86166455,utt,hasain,0,0,1
30,85963942,utt,varmaa,0,0,0
30,86195663,utt,chandr,0,0,1
30,85480990,utt,hasain,0,0,1
30,86205002,utt,saahanee,1,1,0
30,85644330,utt,chouhaan,0,0,0
30,85634068,utt,kumaar,0,0,1
30,85476627,utt,kumaar,0,0,1
30,85882625,utt,paathak,0,0,0
30,85547615,utt,miththal,1,0,1
30,85647596,utt,kumaar,0,0,1
30,85416225,utt,daas,1,1,1
30,85661956,utt,kumaar,0,0,1
30,86047357,utt,hasain,0,0,1
30,86265481,utt,kumaar,0,0,1
30,85572344,utt,kumaar,0,0,1
30,85864860,utt,kumaar,0,0,1
30,86129931,utt,kumaar,0,0,1
30,86195506,utt,kumaar,0,0,1
30,86047531,utt,hasain,0,0,1
30,85672077,utt,kumaar,0,0,1
30,85998314,utt,kumaar,0,0,1
30,85828461,utt,thapaliyaal,1,1,1
30,85626266,utt,kumaar,0,0,1
30,85720907,utt,chouhaan,0,0,0
30,86205053,utt,kumaar,0,0,1
30,85752047,utt,daman,0,0,0
30,85794128,utt,kumaar,0,0,1
30,85933701,utt,sih,0,0,0
30,85737322,utt,kumaar,0,0,1
30,85429909,utt,kumaar,0,0,1
30,85440487,utt,khaathoonal,0,1,1
30,85437931,utt,kumaar,0,0,1
30,85537163,utt,kumaar,0,0,1
30,85535924,utt,prakaas,1,1,1
30,85944743,utt,sih,0,0,0
30,85953501,utt,chandr,0,0,1
30,86112996,utt,hasain,0,0,1
30,85970123,utt,kumaar,0,0,1
30,85596522,utt,kumaar,0,0,1
30,85885203,utt,kumaar,0,0,1
30,86015531,utt,sih,0,0,0
30,85959125,utt,kumaar,0,0,1
30,86227860,utt,mallik,0,0,1
30,85359862,utt,kumaar,0,0,1
30,86260992,utt,vachan,1,1,1
30,85825236,utt,raanaa,0,0,0
30,85390866,utt,kumaar,0,0,1
30,85603719,utt,kumaar,0,0,1
30,85938673,utt,chandr,0,0,1
30,86181908,utt,sain,0,0,1
30,85792127,utt,kumaar,0,0,1
30,85636448,utt,varmaa,0,0,0
30,85393247,utt,chandr,0,0,1
30,86184088,utt,chouhaan,0,0,0
30,85857028,utt,chandr,0,0,1
30,85547071,utt,paathak,0,0,0
30,85612839,utt,daas,1,1,1
30,85826629,utt,misthree,1,0,1
30,85502106,utt,kumaar,0,0,1
30,85659317,utt,kumaar,0,0,1
30,85427067,utt,patel,0,0,0
30,85619493,utt,raanaa,0,0,0
30,85359868,utt,kumaar,0,0,1
30,85644892,utt,kumaar,0,0,1
30,85950283,utt,kaidaa,0,0,0
30,85808879,utt,kumaar,0,0,1
30,86117429,utt,hasain,0,0,1
30,86248147,utt,raanaa,0,0,0
30,85737785,utt,thyaagee,1,1,1
30,85595671,utt,thapathriyaal,1,1,1
30,85666178,utt,siloodee,1,1,1
30,85380146,utt,chandr,0,0,1
30,86101657,utt,chandr,0,0,1
30,85722616,utt,yusuph,1,0,1
30,86007599,utt,kumaar,0,0,1
30,85932962,utt,chandr,0,0,1
30,86181675,utt,kumaar,0,0,1
30,86057728,utt,hasain,0,0,1
30,85601506,utt,kumaar,0,0,1
30,85351575,utt,kumaar,0,0,1
30,85664887,utt,kumaar,0,0,1
30,86103467,utt,gaphoor,1,0,0
30,85792337,utt,kumaar,0,0,1
30,86093560,utt,kumaar,0,0,1
30,86203656,utt,paathak,0,0,0
30,86024180,utt,chandr,0,0,1
30,85583705,utt,bhusaal,0,0,1
30,85497928,utt,saaheel,1,0,0
30,86079718,utt,chandr,0,0,1
30,85607778,utt,sarasvathee,1,1,1
30,85574618,utt,kumaar,0,0,1
30,86168027,utt,prakaas,1,1,1
30,85493497,utt,thanejaa,1,1,1
30,85557938,utt,patan,0,0,0
30,85823587,utt,badoolaa,1,1,0
30,85460200,utt,kumaar,0,0,1
30,85432107,utt,kumaar,0,0,1
30,85456388,utt,kumaar,0,0,1
30,85360011,utt,kumaar,0,0,1
30,86239273,utt,chandr,0,0,1
30,86059709,utt,chandr,0,0,1
30,85544564,utt,kumaar,0,0,1
30,85437289,utt,beebee,0,0,0
30,86226183,utt,kumaar,0,0,1
30,85866238,utt,kumaar,0,0,1
30,85855257,utt,kumaar,0,0,1
30,85652491,utt,chouhaan,0,0,0
30,86068599,utt,kumaar,0,0,1
30,85999478,utt,chandr,0,0,1
30,86050428,utt,raajapaal,0,1,1
30,85395807,utt,chandr,0,0,1
30,86141016,utt,hasain,0,0,1
30,86023060,utt,chandr,0,0,1
30,85837967,utt,jakhamoolaa,1,1,1
30,86081450,utt,thivaaree,1,0,1
30,85449053,utt,kumaar,0,0,1
30,85642738,utt,kumaar,0,0,1
30,86071313,utt,prakaas,1,1,1
30,85649641,utt,jiganaa,1,1,1
30,85446359,utt,varmaa,0,0,0
30,85732217,utt,kumaar,0,0,1
30,85545516,utt,kumaar,0,0,1
30,85410264,utt,chandr,0,0,1
30,85404950,utt,chandr,0,0,1
30,85358756,utt,raanaa,0,0,0
30,85435455,utt,kumaar,0,0,1
30,86183150,utt,haneeph,1,1,1
30,85752471,utt,kumaar,0,0,1
30,85991216,utt,heeraa,0,0,0
30,86203400,utt,hasain,0,0,1
30,86168852,utt,daas,1,1,1
30,85906252,utt,chandr,0,0,1
30,86021334,utt,chandr,0,0,1
30,85575842,utt,isar,0,0,0
30,85424637,utt,kumaar,0,0,1
30,86042337,utt,thivaaree,1,0,1
30,85716056,utt,kumaar,0,0,1
30,85880260,utt,thar,0,0,0
30,85348452,utt,meharaa,0,0,1
30,85497888,utt,chamoolee,1,1,1
30,85616233,utt,kumaar,0,0,1
30,86074527,utt,chandr,0,0,1
30,85593530,utt,kasyap,0,0,1
30,85431894,utt,kumaar,0,0,1
30,85752784,utt,kumaar,0,0,1
30,85949898,utt,varmaa,0,0,0
30,85513023,utt,kumaar,0,0,1
30,86253312,utt,thivaaree,1,0,1
30,85682673,utt,kumaar,0,0,1
30,85659587,utt,patel,0,0,0
30,85908873,utt,kumaar,0,0,1


==> tabs/stratified_by_state.csv <==
state,RNN,LSTM,GRU
andaman,50.2,69.19999999999999,66.9
andhra,65.2,70.1,80.4
arunachal,60.0,81.69999999999999,81.2
assam,73.4,93.60000000000001,89.0
bihar,25.7,36.5,90.2
chandigarh,18.6,23.3,88.4
dadra,69.69999999999999,76.9,79.7
daman,44.800000000000004,50.9,61.1
delhi,22.400000000000002,36.199999999999996,37.6
goa,34.5,48.1,53.5
guj,88.1,91.60000000000001,94.69999999999999
har,18.2,18.7,94.3
jha,32.2,45.300000000000004,79.10000000000001
jk,68.8,84.89999999999999,89.1
kar,88.5,89.8,94.39999999999999
kerala,26.5,52.400000000000006,50.7
maharashtra,50.0,67.7,72.3
manipur,31.0,49.8,54.300000000000004
meghalaya,27.800000000000004,93.60000000000001,87.7
mizoram,79.7,85.39999999999999,86.0
mp,23.5,29.099999999999998,75.9
nagaland,61.1,77.7,82.69999999999999
odi,76.0,91.0,89.4
puducherry,36.199999999999996,37.5,54.300000000000004
punjab,13.3,16.3,97.1
rajasthan,14.299999999999999,15.6,81.89999999999999
sikkim,71.3,96.3,90.2
tel,98.0,96.5,96.8
tripura,88.3,99.2,97.0
up,12.6,18.0,86.6
utt,16.6,21.2,80.10000000000001


==> tabs/table_1.csv <==
Models,Complete Test set,3k unique random,3k weighted unique random,Top-3k,Bottom - 3k
RNN,65.27,64.6,65.4,62.7,62.3
LSTM,75.91,75.8,75.36,73.1,72.4
GRU,85.30,85.43,84.13,82.40,81.96
